Fixed Point Certificates for Reachability and Expected Rewards in MDPs

The possibility of errors in human-engineered formal verification software, such as model checkers, poses a serious threat to the purpose of these tools. An established approach to mitigate this problem are certificates -- lightweight, easy-to-check proofs of the verification results. In this paper, we develop novel certificates for model checking of Markov decision processes (MDPs) with quantitative reachability and expected reward properties. Our approach is conceptually simple and relies almost exclusively on elementary fixed point theory. Our certificates work for arbitrary finite MDPs and can be readily computed with little overhead using standard algorithms. We formalize the soundness of our certificates in Isabelle/HOL and provide a formally verified certificate checker. Moreover, we augment existing algorithms in the probabilistic model checker Storm with the ability to produce certificates and demonstrate practical applicability by conducting the first formal certification of the reference results in the Quantitative Verification Benchmark Set.

==> plotdata/quantile-no-parse-build-time.csv <==
n	logs.Storm.fpiinocertshifted	logs.Storm.expinocertshifted	logs.Storm.expishifted	logs.Storm.fproundii05shifted	logs.Storm.topoexpishifted	logs.Storm.topofpiishifted	logs.Storm.topofpsmoothii10shifted	logs.Storm.topofpsmoothii50shifted	logs.Storm.topofpsmoothii80shifted	logs.Storm.topofpsmoothii90shifted	logs.Storm.topofpsmoothii95shifted	logs.Storm.topofpsmoothii99shifted	logs.Storm.topofproundii00shifted	logs.Storm.topofproundii05shifted	logs.Storm.topofproundii10shifted	logs.Storm.topofproundii20shifted	logs.Storm.topofproundii50shifted	logs.Storm.topofproundii80shifted	logs.Storm.exprt-topoexpishifted	logs.Storm.exprt-topofproundii05shifted	logs.cert.topoexpishifted	logs.cert.topofproundii05shifted	logs.Storm.bestshifted	logs.cert.bestshifted	selection-bestshifted	bestshifted
1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
2			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
3			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
4			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
5			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
6			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
7			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
8			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
9			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
10			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
11			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
12			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
13			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
14			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
15			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
16			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
17			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
18			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
19			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
20			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
21			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
22			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
23			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
24			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
25			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
26			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
27			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
28			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
29			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
30			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
31			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
32			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
33			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
34			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
35			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
36			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
37			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
38			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
39			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
40			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
41			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
42			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
43			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
44			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
45			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
46			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
47			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
48			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
49			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
50			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
51			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
52			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
53			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
54			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
55			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
56			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
57			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
58			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
59			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
60			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
61			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
62			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
63			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
64			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
65			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
66			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
67			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
68			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
69			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
70			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
71			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
72			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
73			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
74			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
75			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
76			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
77			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
78			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
79			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
80			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
81			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
82			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
83			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
84			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
85			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
86			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
87			0.1	0.1	0.1	0.101	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
88			0.1	0.1	0.1	0.104	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
89			0.1	0.1	0.1	0.122	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
90			0.1	0.1	0.1	0.124	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
91			0.1	0.1	0.1	0.131	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
92			0.1	0.1	0.1	0.14	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
93			0.1	0.1	0.1	0.155	0.1	0.1	0.1	0.1	0.1	0.102	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
94			0.1	0.1	0.1	0.181	0.1	0.1	0.1	0.1	0.1	0.104	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
95			0.1	0.1	0.1	0.212	0.1	0.1	0.1	0.1	0.1	0.11	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
96			0.1	0.1	0.1	0.218	0.1	0.1	0.1	0.1	0.1	0.112	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
97			0.1	0.1	0.1	0.243	0.1	0.1	0.1	0.1	0.1	0.115	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
98			0.1	0.1	0.1	0.249	0.1	0.1	0.1	0.1	0.1	0.116	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
99			0.1	0.1	0.1	0.255	0.1	0.1	0.1	0.1	0.1	0.12	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
100			0.1	0.1	0.1	0.315	0.1	0.1	0.1	0.1	0.1	0.128	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
101			0.1	0.1	0.1	0.324	0.1	0.1	0.1	0.1	0.1	0.132	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
102			0.1	0.1	0.1	0.37	0.1	0.1	0.1	0.1	0.1	0.138	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
103			0.1	0.1	0.1	0.375	0.1	0.1	0.1	0.1	0.1	0.141	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
104			0.1	0.1	0.1	0.386	0.1	0.1	0.1	0.1	0.1	0.155	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
105			0.1	0.1	0.1	0.397	0.1	0.1	0.1	0.1	0.1	0.157	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
106			0.1	0.1	0.1	0.46	0.1	0.1	0.1	0.1	0.1	0.17	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
107			0.1	0.1	0.1	0.462	0.1	0.1	0.1	0.1	0.1	0.172	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
108			0.1	0.109	0.1	0.474	0.1	0.1	0.1	0.1	0.1	0.179	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
109			0.102	0.11	0.1	0.584	0.1	0.1	0.1	0.1	0.1	0.18	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
110			0.106	0.113	0.1	0.751	0.1	0.1	0.1	0.1	0.1	0.182	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
111			0.113	0.113	0.1	0.802	0.1	0.101	0.1	0.1	0.1	0.185	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
112			0.118	0.114	0.1	0.838	0.1	0.101	0.1	0.1	0.1	0.199	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
113			0.12	0.117	0.1	0.845	0.1	0.102	0.1	0.1	0.1	0.203	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
114			0.12	0.136	0.1	0.853	0.1	0.105	0.1	0.1	0.1	0.226	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
115			0.121	0.138	0.1	0.936	0.1	0.126	0.1	0.1	0.104	0.25	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
116			0.124	0.145	0.1	0.983	0.1	0.132	0.1	0.1	0.114	0.26	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
117			0.125	0.154	0.1	1.038	0.1	0.141	0.1	0.1	0.115	0.262	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
118			0.131	0.154	0.1	1.143	0.1	0.147	0.1	0.1	0.117	0.278	0.106	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
119			0.132	0.161	0.1	1.173	0.1	0.178	0.1	0.1	0.117	0.285	0.106	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
120			0.133	0.164	0.1	1.36	0.101	0.189	0.1	0.1	0.12	0.289	0.114	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
121			0.136	0.165	0.1	1.421	0.102	0.199	0.1	0.105	0.127	0.291	0.119	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
122			0.14	0.186	0.1	1.545	0.117	0.211	0.1	0.109	0.133	0.308	0.131	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
123			0.141	0.188	0.1	1.579	0.118	0.234	0.1	0.115	0.134	0.325	0.137	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
124			0.143	0.19	0.1	1.773	0.122	0.234	0.1	0.116	0.135	0.326	0.145	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
125			0.143	0.194	0.1	2.062	0.122	0.237	0.1	0.118	0.136	0.36	0.16	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
126			0.147	0.214	0.1	2.085	0.128	0.237	0.1	0.126	0.141	0.36	0.175	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
127			0.149	0.219	0.1	2.2	0.141	0.239	0.102	0.13	0.148	0.364	0.211	0.1	0.1	0.1	0.1	0.101	0.1	0.1	0.1	0.1	0.1	0.1		0.1
128			0.155	0.22	0.1	2.379	0.141	0.24	0.104	0.138	0.165	0.365	0.214	0.1	0.1	0.1	0.1	0.101	0.1	0.1	0.1	0.1	0.1	0.1		0.1
129			0.171	0.24	0.1	2.494	0.144	0.256	0.105	0.145	0.174	0.374	0.215	0.1	0.1	0.1	0.1	0.104	0.1	0.1	0.1	0.1	0.1	0.1		0.1
130			0.175	0.263	0.1	2.569	0.144	0.257	0.106	0.154	0.176	0.387	0.227	0.1	0.1	0.1	0.1	0.105	0.1	0.1	0.1	0.1	0.1	0.1		0.1
131			0.177	0.274	0.1	3.01	0.154	0.284	0.11	0.16	0.204	0.403	0.229	0.1	0.1	0.1	0.1	0.106	0.1	0.1	0.1	0.1	0.1	0.1		0.1
132			0.185	0.292	0.1	3.119	0.18	0.31	0.112	0.162	0.209	0.405	0.237	0.1	0.1	0.1	0.1	0.106	0.1	0.1	0.1	0.1	0.1	0.1		0.1
133			0.193	0.308	0.1	3.381	0.181	0.314	0.113	0.168	0.209	0.406	0.242	0.1	0.1	0.1	0.1	0.106	0.1	0.1	0.1	0.1	0.1	0.1		0.1
134			0.203	0.343	0.1	4.374	0.201	0.379	0.116	0.174	0.249	0.457	0.266	0.1	0.1	0.1	0.1	0.108	0.1	0.1	0.1	0.1	0.1	0.1		0.1
135			0.233	0.355	0.1	4.428	0.212	0.38	0.119	0.177	0.251	0.479	0.279	0.1	0.1	0.1	0.1	0.108	0.1	0.1	0.1	0.1	0.1	0.1		0.1
136			0.265	0.362	0.1	5.099	0.213	0.381	0.122	0.178	0.269	0.498	0.295	0.1	0.1	0.1	0.1	0.112	0.1	0.1	0.1	0.1	0.1	0.1		0.1
137			0.272	0.419	0.1	6.21	0.215	0.381	0.125	0.18	0.283	0.511	0.306	0.1	0.1	0.1	0.1	0.115	0.1	0.1	0.1	0.1	0.1	0.1		0.1
138			0.292	0.432	0.1	6.225	0.22	0.39	0.126	0.184	0.284	0.517	0.313	0.1	0.1	0.1	0.1	0.118	0.1	0.1	0.1	0.102	0.1	0.1		0.1
139			0.301	0.433	0.1	6.226	0.231	0.393	0.129	0.186	0.29	0.574	0.349	0.1	0.1	0.1	0.101	0.118	0.1	0.1	0.1	0.108	0.1	0.1		0.1
140			0.322	0.455	0.103	6.329	0.237	0.409	0.137	0.194	0.297	0.594	0.364	0.1	0.1	0.1	0.107	0.12	0.1	0.1	0.1	0.109	0.1	0.1		0.1
141			0.322	0.469	0.113	6.438	0.253	0.413	0.146	0.198	0.3	0.607	0.37	0.1	0.1	0.1	0.108	0.122	0.1	0.1	0.1	0.122	0.1	0.1		0.1
142			0.324	0.489	0.113	6.928	0.256	0.42	0.147	0.198	0.301	0.738	0.382	0.1	0.1	0.1	0.109	0.129	0.1	0.1	0.1	0.124	0.1	0.1		0.1
143			0.333	0.537	0.114	8.311	0.263	0.483	0.166	0.2	0.313	0.748	0.394	0.1	0.1	0.1	0.118	0.131	0.1	0.1	0.109	0.124	0.1	0.1		0.1
144			0.338	0.538	0.116	8.472	0.295	0.538	0.179	0.207	0.35	0.757	0.454	0.1	0.1	0.1	0.131	0.134	0.1	0.1	0.109	0.125	0.1	0.1		0.1
145			0.346	0.545	0.117	8.562	0.314	0.571	0.191	0.208	0.369	0.762	0.462	0.1	0.1	0.1	0.14	0.166	0.103	0.1	0.123	0.13	0.1	0.1		0.1
146			0.347	0.551	0.119	8.664	0.377	0.601	0.199	0.209	0.373	0.793	0.472	0.1	0.1	0.102	0.162	0.176	0.107	0.1	0.124	0.131	0.1	0.1		0.1
147			0.358	0.57	0.124	8.863	0.381	0.646	0.214	0.212	0.378	0.797	0.48	0.102	0.103	0.106	0.166	0.182	0.109	0.1	0.126	0.131	0.1	0.1		0.1
148			0.363	0.577	0.125	9.276	0.394	0.773	0.223	0.215	0.387	0.812	0.589	0.106	0.106	0.115	0.169	0.185	0.11	0.1	0.127	0.139	0.1	0.1		0.1
149			0.4	0.587	0.128	9.64	0.406	0.829	0.233	0.218	0.392	0.817	0.739	0.111	0.111	0.129	0.17	0.19	0.112	0.1	0.129	0.141	0.1	0.1		0.1
150			0.406	0.596	0.128	10.514	0.416	0.841	0.242	0.251	0.404	0.888	0.742	0.112	0.12	0.13	0.181	0.192	0.112	0.101	0.13	0.146	0.1	0.1		0.1
151			0.425	0.62	0.134	11.195	0.441	0.843	0.246	0.257	0.42	0.985	0.755	0.113	0.12	0.138	0.184	0.21	0.119	0.104	0.131	0.154	0.1	0.1		0.1
152			0.433	0.745	0.139	11.986	0.446	1.007	0.248	0.264	0.427	1.04	0.76	0.114	0.121	0.14	0.193	0.215	0.125	0.109	0.132	0.155	0.1	0.1		0.1
153			0.435	0.762	0.142	12.297	0.461	1.034	0.258	0.264	0.427	1.054	0.768	0.123	0.123	0.143	0.21	0.224	0.127	0.109	0.133	0.156	0.1	0.1		0.1
154			0.464	0.8	0.147	12.579	0.487	1.043	0.286	0.284	0.447	1.096	0.768	0.128	0.126	0.156	0.218	0.233	0.131	0.111	0.139	0.158	0.1	0.1		0.1
155			0.473	0.81	0.153	14.677	0.488	1.089	0.353	0.291	0.457	1.097	0.789	0.128	0.129	0.164	0.223	0.26	0.142	0.117	0.141	0.159	0.1	0.102		0.1
156			0.491	0.872	0.161	17.722	0.58	1.101	0.363	0.349	0.462	1.098	0.813	0.13	0.132	0.165	0.223	0.271	0.155	0.119	0.143	0.16	0.1	0.109		0.1
157			0.5	0.914	0.162	18.151	0.604	1.107	0.38	0.356	0.462	1.102	0.845	0.133	0.152	0.17	0.227	0.29	0.169	0.123	0.144	0.161	0.1	0.122		0.1
158			0.513	1.005	0.183	18.222	0.793	1.107	0.404	0.38	0.473	1.23	0.86	0.144	0.158	0.18	0.233	0.322	0.176	0.13	0.146	0.166	0.1	0.123		0.1
159			0.535	1.1	0.184	18.614	0.839	1.162	0.409	0.388	0.478	1.276	0.863	0.146	0.164	0.19	0.234	0.331	0.184	0.15	0.147	0.17	0.1	0.124		0.1
160			0.536	1.125	0.188	20.908	0.839	1.351	0.409	0.396	0.508	1.297	0.87	0.151	0.171	0.202	0.235	0.332	0.184	0.153	0.153	0.171	0.1	0.124		0.1
161			0.56	1.126	0.195	25.659	0.904	1.436	0.411	0.415	0.538	1.415	0.881	0.151	0.178	0.208	0.238	0.347	0.192	0.155	0.153	0.172	0.1	0.129		0.1
162			0.579	1.147	0.2	25.746	0.943	1.493	0.419	0.442	0.556	1.467	0.911	0.162	0.18	0.209	0.243	0.349	0.205	0.155	0.154	0.172	0.1	0.13		0.1
163			0.588	1.26	0.235	26.382	0.964	1.495	0.428	0.445	0.572	1.685	0.913	0.165	0.183	0.21	0.253	0.35	0.214	0.157	0.161	0.182	0.1	0.13		0.1
164			0.67	1.332	0.236	29.119	0.977	1.657	0.45	0.447	0.663	1.701	0.956	0.177	0.185	0.213	0.254	0.353	0.221	0.163	0.163	0.19	0.1	0.131		0.1
165			0.695	1.357	0.273	30.471	0.981	1.787	0.483	0.465	0.666	1.897	0.969	0.182	0.187	0.221	0.255	0.357	0.231	0.164	0.174	0.195	0.1	0.133		0.1
166			0.733	1.366	0.285	32.781	1.008	1.89	0.504	0.471	0.735	1.941	0.969	0.199	0.194	0.233	0.257	0.358	0.265	0.177	0.206	0.199	0.103	0.139		0.1
167			0.843	1.423	0.298	33.947	1.015	2.112	0.542	0.477	0.748	1.985	0.983	0.206	0.196	0.236	0.258	0.366	0.275	0.179	0.213	0.204	0.106	0.141		0.1
168			0.847	1.477	0.307	34.115	1.02	2.135	0.548	0.498	0.76	1.985	1.05	0.215	0.199	0.242	0.26	0.377	0.28	0.18	0.215	0.214	0.109	0.143		0.1
169			0.92	1.542	0.313	59.312	1.022	2.149	0.552	0.519	0.769	1.992	1.055	0.216	0.203	0.25	0.284	0.386	0.284	0.187	0.224	0.221	0.109	0.146		0.1
170			0.97	1.565	0.317	606.48	1.028	2.169	0.559	0.527	0.875	1.998	1.065	0.222	0.224	0.252	0.284	0.396	0.304	0.194	0.234	0.222	0.109	0.147		0.1
171			0.979	1.573	0.322	718.059	1.086	2.287	0.586	0.573	0.875	1.999	1.113	0.223	0.232	0.26	0.287	0.408	0.306	0.2	0.252	0.245	0.113	0.153		0.1
172			1.025	1.575	0.346		1.088	2.44	0.611	0.583	0.888	2.083	1.14	0.224	0.235	0.265	0.303	0.408	0.308	0.206	0.312	0.284	0.119	0.153		0.1
173			1.064	1.708	0.351		1.099	2.8	0.627	0.584	0.893	2.176	1.161	0.228	0.235	0.276	0.305	0.415	0.311	0.206	0.313	0.284	0.136	0.154		0.1
174			1.095	1.802	0.36		1.109	2.894	0.686	0.596	0.93	2.185	1.177	0.237	0.235	0.283	0.309	0.429	0.321	0.213	0.316	0.289	0.137	0.154		0.1
175			1.115	1.994	0.36		1.134	2.933	0.769	0.621	0.934	2.314	1.253	0.237	0.236	0.288	0.309	0.448	0.337	0.219	0.326	0.298	0.142	0.155		0.1
176			1.146	2.021	0.378		1.16	2.951	0.803	0.675	0.947	2.32	1.264	0.238	0.237	0.297	0.312	0.454	0.34	0.219	0.329	0.31	0.145	0.16		0.1
177			1.221	2.043	0.38		1.508	3.001	0.837	0.68	0.973	2.357	1.283	0.239	0.242	0.302	0.33	0.455	0.353	0.219	0.341	0.361	0.155	0.161		0.1
178			1.239	2.614	0.393		1.585	3.002	0.859	0.702	0.991	2.372	1.462	0.244	0.259	0.317	0.33	0.458	0.357	0.231	0.355	0.365	0.16	0.161		0.1
179			1.286	2.668	0.394		1.764	3.006	0.86	0.724	1.0	2.521	1.688	0.252	0.259	0.327	0.338	0.461	0.365	0.235	0.368	0.368	0.161	0.166		0.1
180			1.306	2.75	0.395		2.1	3.096	0.874	0.772	1.024	2.565	1.703	0.26	0.28	0.341	0.362	0.469	0.369	0.239	0.37	0.387	0.164	0.172		0.1
181			1.315	2.885	0.402		2.151	3.186	1.052	0.818	1.05	2.673	2.011	0.26	0.283	0.372	0.365	0.477	0.384	0.245	0.379	0.39	0.164	0.174		0.1
182			1.323	2.912	0.404		2.18	3.309	1.079	0.824	1.094	2.713	2.054	0.263	0.29	0.401	0.377	0.493	0.409	0.249	0.397	0.393	0.176	0.195		0.1
183			1.327	3.126	0.407		2.199	3.388	1.079	0.863	1.105	2.821	2.177	0.28	0.295	0.413	0.402	0.529	0.409	0.26	0.403	0.402	0.177	0.199		0.1
184			1.423	4.067	0.418		2.338	3.392	1.094	0.876	1.109	3.019	2.219	0.292	0.301	0.421	0.405	0.576	0.428	0.262	0.418	0.408	0.183	0.204		0.1
185			1.439	4.334	0.435		2.463	5.164	1.154	0.881	1.229	3.135	2.414	0.305	0.326	0.446	0.41	0.615	0.46	0.275	0.42	0.447	0.184	0.214		0.1
186			1.523	4.406	0.547		2.509	5.409	1.183	0.928	1.434	3.182	2.894	0.333	0.37	0.454	0.482	0.629	0.601	0.299	0.424	0.484	0.186	0.221		0.1
187			1.617	5.09	0.67		2.518	5.676	1.245	0.959	1.465	3.333	3.037	0.356	0.371	0.472	0.503	0.636	0.639	0.322	0.432	0.493	0.19	0.222		0.102
188			1.802	5.65	0.686		2.726	5.953	1.351	0.976	1.533	3.694	3.094	0.365	0.407	0.48	0.518	0.695	0.672	0.324	0.442	0.523	0.194	0.224		0.109
189			1.836	5.807	0.697		2.851	6.203	1.495	0.977	1.565	3.741	3.174	0.368	0.418	0.483	0.592	0.779	0.718	0.336	0.463	0.553	0.206	0.234		0.109
190			1.94	5.832	0.708		2.91	6.341	1.497	0.99	1.566	3.831	3.423	0.38	0.447	0.559	0.694	0.785	0.749	0.345	0.47	0.578	0.214	0.245		0.119
191			1.988	6.914	0.733		3.038	6.938	1.544	0.995	1.568	3.967	3.452	0.412	0.473	0.601	0.697	0.789	0.759	0.359	0.501	0.585	0.214	0.252		0.122
192			2.01	7.7	0.833		3.062	7.186	1.644	1.037	1.574	4.063	3.649	0.413	0.482	0.607	0.706	0.834	0.77	0.38	0.513	0.609	0.219	0.284		0.123
193			2.179	7.886	0.837		3.298	7.509	1.676	1.046	1.661	4.077	4.325	0.438	0.501	0.611	0.714	0.864	0.802	0.401	0.53	0.61	0.22	0.284		0.124
194			2.304	8.496	0.882		3.4	7.562	1.697	1.106	1.734	4.121	4.507	0.447	0.505	0.616	0.732	0.91	0.819	0.454	0.561	0.62	0.229	0.289		0.131
195			2.307	8.588	0.899		3.404	8.164	1.7	1.208	1.768	4.167	4.975	0.472	0.515	0.616	0.77	0.999	0.838	0.463	0.574	0.624	0.235	0.31		0.133
196			2.315	8.661	0.9		4.219	8.19	1.778	1.269	1.78	4.182	5.019	0.486	0.543	0.671	0.775	1.0	0.844	0.469	0.579	0.629	0.242	0.312		0.136
197			2.382	8.755	0.922		5.409	8.641	1.792	1.449	1.811	4.22	5.092	0.496	0.55	0.679	0.777	1.017	0.876	0.477	0.58	0.656	0.262	0.316		0.139
198			2.456	8.832	0.924		5.441	9.169	2.079	1.464	1.833	4.226	5.118	0.508	0.588	0.711	0.842	1.038	0.913	0.478	0.582	0.661	0.275	0.326		0.143
199			2.683	8.988	0.942		5.558	9.196	2.098	1.487	1.858	4.45	5.556	0.545	0.589	0.727	0.85	1.041	0.924	0.495	0.598	0.717	0.291	0.329		0.145
200			2.829	9.467	0.944		6.185	9.346	2.105	1.524	1.98	4.522	5.726	0.577	0.607	0.732	0.863	1.137	0.936	0.518	0.608	0.753	0.292	0.341		0.153
201			2.846	9.479	0.989		6.197	9.589	2.156	1.526	2.005	4.87	6.075	0.618	0.615	0.734	0.867	1.15	0.944	0.524	0.612	0.753	0.299	0.355		0.154
202			2.863	9.726	1.011		6.345	10.274	2.179	1.533	2.15	5.561	6.233	0.65	0.616	0.754	0.876	1.15	0.948	0.541	0.615	0.788	0.313	0.368		0.154
203			2.911	9.761	1.041		6.835	10.416	2.201	1.658	2.182	5.672	6.241	0.665	0.622	0.768	0.903	1.185	1.003	0.564	0.62	0.799	0.321	0.368		0.155
204			2.924	9.99	1.064		7.167	10.478	2.289	1.778	2.509	6.038	6.344	0.67	0.63	0.788	0.908	1.209	1.008	0.599	0.625	0.81	0.324	0.37		0.16
205			2.933	10.039	1.071		8.367	11.154	2.313	1.792	2.526	6.127	6.95	0.671	0.66	0.799	0.963	1.238	1.02	0.617	0.649	0.82	0.336	0.397		0.164
206			2.948	10.437	1.103		8.557	12.803	2.331	1.835	2.559	6.234	7.033	0.678	0.689	0.865	0.974	1.247	1.02	0.634	0.688	0.832	0.337	0.403		0.164
207			3.131	10.561	1.171		8.619	13.365	2.544	1.865	2.675	6.243	8.786	0.683	0.726	0.874	1.006	1.302	1.022	0.654	0.778	0.897	0.353	0.42		0.172
208			3.216	10.739	1.201		9.013	13.511	2.818	1.943	2.73	6.487	8.915	0.71	0.768	0.904	1.022	1.386	1.174	0.677	0.79	0.907	0.394	0.432		0.174
209			3.217	10.77	1.227		9.199	14.698	2.87	1.971	3.026	6.597	8.951	0.751	0.793	0.963	1.051	1.388	1.182	0.705	0.81	0.914	0.394	0.442		0.177
210			3.327	11.086	1.342		9.385	14.829	2.884	2.016	3.101	6.685	8.994	0.817	0.842	0.976	1.062	1.452	1.261	0.721	0.82	1.001	0.409	0.463		0.183
211			3.333	11.153	1.355		9.622	15.582	2.964	2.137	3.265	6.758	9.076	0.823	0.864	1.009	1.098	1.483	1.282	0.76	1.087	1.039	0.418	0.47		0.186
212			3.366	12.452	1.361		9.705	17.884	3.094	2.15	3.277	6.783	9.237	0.843	0.901	1.037	1.131	1.508	1.327	0.814	1.384	1.364	0.432	0.513		0.19
213			3.522	13.662	1.361		10.301	18.014	3.164	2.195	3.344	6.946	10.14	0.853	0.904	1.039	1.14	1.529	1.34	0.82	1.455	1.441	0.455	0.53		0.194
214			3.67	15.837	1.364		10.312	18.142	3.302	2.268	3.364	7.824	10.335	0.854	0.963	1.099	1.163	1.534	1.356	0.822	1.632	1.743	0.469	0.561		0.195
215			3.719	18.78	1.366		10.374	18.341	3.444	2.357	3.368	7.888	10.684	0.869	0.971	1.105	1.196	1.56	1.369	0.823	1.684		0.477	0.574		0.214
216			3.946	19.543	1.401		10.889	21.773	3.618	2.413	3.387	7.92	10.843	0.869	0.979	1.17	1.325	1.616	1.373	0.826	1.794		0.489	0.579		0.214
217			4.136	21.361	1.458		10.983	21.967	4.438	2.454	3.482	7.924	11.285	0.933	0.99	1.195	1.327	1.645	1.391	0.841	1.878		0.538	0.58		0.219
218			4.474	24.108	1.484		11.103	25.798	4.659	2.531	3.581	7.927	11.47	0.974	0.996	1.202	1.388	1.772	1.509	0.843	2.043		0.541	0.582		0.234
219			5.539	25.395	1.573		12.346	26.111	4.724	2.547	3.743	8.026	12.05	1.007	1.007	1.228	1.432	1.775	1.565	0.847	2.798		0.545	0.608		0.252
220			5.787	26.768	1.746		12.667	26.17	5.267	2.585	3.803	8.353	12.386	1.014	1.007	1.23	1.477	1.878	1.693	0.853	2.799		0.57	0.615		0.284
221			5.987	27.471	1.757		14.694	27.931	5.608	2.754	3.993	8.926	13.301	1.042	1.018	1.249	1.478	2.116	1.789	0.857			0.576	0.62		0.291
222			6.006	28.62	1.856		16.634	30.848	5.644	2.966	4.094	9.029	14.196	1.057	1.074	1.263	1.533	2.15	1.8	0.909			0.577	0.624		0.292
223			6.103	29.933	1.86		17.988	32.568	5.733	3.097	4.35	9.054	14.945	1.061	1.101	1.266	1.729	2.164	1.816	0.967			0.587	0.629		0.312
224			6.152	29.939	1.87		18.089	33.735	5.742	3.116	4.61	9.156	15.664	1.061	1.105	1.319	1.775	2.223	1.839	0.972			0.596	0.649		0.316
225			6.243	30.173	1.873		18.303	34.217	5.98	3.151	4.663	9.175	17.541	1.071	1.132	1.42	1.934	2.299	1.863	0.985			0.639	0.656		0.326
226			6.294	30.316	1.916		18.648	35.145	6.028	3.277	4.805	9.26	17.544	1.075	1.139	1.44	1.953	2.303	1.872	0.987			0.654	0.688		0.329
227			6.649	32.147	1.923		19.004	38.279	6.033	3.296	5.105	9.277	17.613	1.081	1.197	1.462	1.98	2.31	1.875	1.019			0.66	0.717		0.337
228			6.86	32.447	1.938		20.887	58.996	6.161	3.415	5.323	9.337	17.698	1.108	1.206	1.517	2.126	2.51	1.884	1.063			0.672	0.778		0.341
229			6.98	33.355	1.975		21.081	61.896	6.333	3.573	5.475	9.838	18.312	1.149	1.279	1.53	2.154	2.706	1.888	1.07			0.697	0.79		0.353
230			7.531	33.396	1.982		24.07	63.671	6.843	3.733	5.625	10.437	20.532	1.149	1.374	1.588	2.247	2.708	1.888	1.078			0.718	0.81		0.355
231			7.748	36.416	1.997		25.75	65.418	6.976	3.799	5.659	11.382	20.912	1.213	1.399	1.588	2.259	2.84	1.905	1.083			0.739	0.81		0.368
232			8.134	40.736	2.059		26.117	80.356	7.253	3.842	5.827	11.626	23.306	1.267	1.426	1.624	2.382	2.863	1.966	1.083			0.742	0.82		0.368
233			8.183	46.961	2.13		26.314	84.819	7.268	4.022	5.873	12.571	25.783	1.329	1.445	1.725	2.641	2.889	1.987	1.272			0.749	0.82		0.37
234			8.688	64.92	2.217		29.251	190.341	7.741	4.029	6.181	12.887	25.984	1.337	1.461	1.82	2.67	2.898	2.001	1.335			0.755	0.897		0.394
235			9.069	65.812	2.323		30.928	247.823	8.19	4.03	6.194	13.136	26.801	1.361	1.485	1.919	2.682	2.917	2.043	1.35			0.768	0.907		0.397
236			9.821	93.282	2.33		33.427		8.196	4.511	6.398	13.188	28.06	1.375	1.618	2.044	2.71	2.991	2.106	1.364			0.768	0.914		0.403
237			9.848	98.091	2.398		33.558		8.371	4.552	6.608	13.666	29.915	1.461	1.618	2.062	2.74	3.021	2.321	1.38			0.785	1.001		0.409
238			10.453	117.743	2.414		34.446		8.533	4.642	6.905	14.013	30.337	1.475	1.732	2.1	2.741	3.133	2.335	1.399			0.797	1.039		0.418
239			10.471	119.471	2.487		40.37		8.678	4.745	7.141	14.453	33.427	1.489	1.779	2.212	2.775	3.138	2.374	1.413			0.802	1.364		0.432
240			10.723	123.852	2.621		50.808		9.25	5.128	7.216	15.103	33.657	1.572	1.874	2.221	2.894	3.324	2.538	1.456			0.823	1.441		0.442
241			11.526	124.829	2.874		51.239		9.273	5.57	7.245	16.399	34.062	1.601	2.005	2.267	2.923	3.541	2.666	1.493			0.826	1.632		0.47
242			12.357	141.037	2.985		62.613		9.336	5.754	7.389	16.404	34.184	1.687	2.068	2.275	2.944	3.573	2.669	1.532			0.845	1.684		0.489
243			12.438	148.237	3.063		95.202		9.479	5.756	7.6	16.664	36.806	1.902	2.074	2.283	3.019	3.868	2.75	1.675			0.845	1.743		0.513
244			12.849	174.457	3.158				9.662	5.827	8.268	17.313	38.537	2.003	2.108	2.295	3.023	4.631	2.778	1.695			0.853	2.043		0.53
245			13.19	226.737	3.191				9.689	6.088	8.441	17.675	52.162	2.05	2.131	2.309	3.061	4.819	2.888	1.807			0.86			0.538
246			13.246	246.975	3.818				9.708	6.154	8.591	17.74	89.382	2.075	2.156	2.337	3.11	5.403	3.237	1.975			0.863			0.541
247			15.318	256.972	3.845				9.748	6.183	8.656	20.094	94.356	2.081	2.168	2.607	3.146	5.409	3.503	1.994			0.87			0.561
248			16.132	287.2	3.873				9.996	6.265	8.876	20.586	595.186	2.14	2.175	2.673	3.152	5.421	3.793	2.111			0.882			0.57
249			16.457	356.765	4.065				10.046	6.465	9.024	20.605	687.333	2.183	2.229	2.861	3.164	5.481	4.121	2.113			0.914			0.576
250			16.514	575.806	4.162				10.525	6.561	9.313	21.993		2.208	2.324	3.049	3.375	5.633	4.127	2.138			0.924			0.577
251			17.925	585.313	4.487				10.634	6.821	9.387	23.381		2.248	2.362	3.058	3.404	5.72	4.228	2.166			0.936			0.58
252			18.172		4.512				10.767	6.871	9.39	23.914		2.351	2.388	3.259	3.415	5.749	4.238	2.168			0.948			0.582
253			18.889		4.555				10.922	7.115	9.489	24.25		2.384	2.649	3.488	4.135	5.943	4.42	2.377			1.019			0.587
254			19.13		4.618				11.117	7.449	9.854	24.283		2.486	2.85	3.53	4.269	6.037	4.591	2.516			1.02			0.596
255			19.204		4.726				12.805	7.603	10.268	25.524		2.878	2.912	3.57	4.759	6.094	4.71	2.545			1.022			0.615
256			22.074		4.743				12.971	7.95	10.333	25.792		2.893	3.024	3.699	4.8	6.114	4.737	2.553			1.064			0.649
257			22.188		4.789				13.045	8.16	10.635	26.322		2.896	3.082	4.396	4.936	6.262	4.756	2.707			1.1			0.654
258			22.562		4.916				15.813	8.187	11.437	26.9		3.048	3.125	4.403	5.001	6.339	4.767	2.753			1.126			0.66
259			23.48		4.959				17.848	8.419	11.661	29.37		3.114	3.129	4.598	5.147	6.389	4.767	2.759			1.249			0.672
260			23.895		5.156				18.093	8.478	11.88	31.786		3.129	3.15	4.616	5.229	6.841	4.931	3.006			1.253			0.688
261			24.424		5.226				18.113	8.651	12.211	33.246		3.225	3.68	4.626	5.336	6.921	4.934	3.031			1.327			0.697
262			24.605		5.701				18.293	8.76	12.218	33.375		3.434	3.802	4.735	5.482	7.12	5.524	3.369			1.332			0.717
263			28.071		5.708				18.473	8.866	12.264	33.695		3.528	3.811	4.88	5.675	8.344	5.611	3.758			1.335			0.778
264			30.373		6.258				21.82	8.919	12.687	34.098		3.578	4.502	5.116	5.912	8.458	6.456	4.291			1.34			0.797
265			52.891		6.785				22.849	8.942	12.911	35.525		4.318	4.637	5.142	6.128	8.531	6.576	4.313			1.366			0.802
266			57.92		6.824				24.002	9.156	13.218	36.43		4.662	4.794	5.337	6.183	8.554	6.913	4.448			1.413			0.81
267			59.011		7.01				24.904	9.173	13.33	38.574		4.765	4.993	5.719	6.255	8.568	6.946	4.492			1.509			0.81
268			60.503		7.08				25.382	9.335	13.55	39.045		4.937	5.073	6.068	6.547	8.782	7.916	4.682			1.532			0.82
269			62.334		7.126				25.888	9.718	15.2	44.077		4.98	5.283	6.123	6.662	8.955	7.997	4.952			1.542			0.82
270			63.913		7.25				25.922	10.469	15.244	48.579		5.047	5.329	6.14	6.719	8.956	8.112	5.097			1.573			0.907
271			70.988		7.626				26.061	11.053	16.555	48.677		5.077	5.547	6.456	7.591	9.005	8.182	5.104			1.575			0.914
272			75.475		8.008				26.28	11.399	17.019	49.432		5.136	6.163	7.244	8.525	9.021	8.358	5.234			1.693			0.936
273			84.517		8.406				30.17	11.492	17.643	49.786		5.461	6.182	8.051	8.972	9.039	8.372	5.862			1.746			0.948
274			102.99		8.791				30.936	12.365	17.754	52.146		6.106	6.197	8.504	9.022	9.084	8.496	5.962			1.994			1.1
275			117.627		8.928				31.995	12.549	19.11	52.473		6.237	6.481	8.521	9.041	9.091	8.724	6.084			1.994			1.126
276			124.343		9.302				33.817	12.931	19.839	53.747		6.24	6.653	9.066	9.079	9.123	8.82	6.127			2.043			1.327
277			125.708		9.37				33.984	13.742	21.409	54.035		6.872	6.813	9.182	9.254	9.362	8.957	6.199			2.13			1.335
278			138.541		9.407				39.09	14.092	22.959	57.534		6.988	7.896	9.553	9.359	9.57	9.197	6.421			2.309			1.34
279			161.259		9.606				39.963	14.723	23.001	58.536		7.023	8.753	9.672	9.418	9.765	9.432	6.661			2.321			1.441
280			162.845		9.609				43.401	14.956	24.298	60.838		7.556	8.784	9.768	9.555	9.772	9.59	7.022			2.335			1.509
281			171.412		9.803				47.187	17.411	24.601	67.386		8.13	8.946	10.36	9.666	10.177	9.907	7.756			2.374			1.542
282			175.05		9.863				55.489	17.577	24.907	67.696		8.357	9.061	10.661	10.801	10.96	10.019	8.169			2.414			1.573
283			186.05		10.139				58.578	17.681	25.729	72.362		8.693	9.103	11.134	10.922	11.781	10.037	8.366			2.516			1.575
284			202.196		10.199				60.004	19.709	26.561	72.748		8.788	9.133	11.202	12.657	12.261	10.048	8.437			2.553			1.632
285			218.116		10.214				64.148	20.151	27.939	78.17		8.903	9.215	11.617	12.998	12.998	10.094	8.574			2.614			1.693
286			237.862		10.229				64.524	20.239	28.67	86.748		9.164	9.245	11.672	13.014	13.108	10.581	8.774			2.666			1.743
287			245.478		10.535				79.188	21.017	29.705	93.886		9.167	9.41	11.825	13.161	13.576	10.631	8.816			2.668			1.746
288			246.716		10.555				84.294	21.545	33.646	98.535		9.52	9.421	12.322	13.516	14.681	11.033	9.006			2.707			1.994
289			248.644		11.759				88.318	21.631	33.797	106.221		9.551	9.635	12.558	13.887	15.37	11.238	9.202			2.84			2.043
290			317.002		12.325				88.732	22.381	35.55	109.148		9.695	9.826	13.497	14.725	17.89	11.403	9.804			2.888			2.13
291			322.739		12.599				103.385	22.561	36.656	115.35		9.936	10.782	14.468	15.101	17.904	11.545	10.122			3.126			2.309
292			333.89		13.02				103.892	23.153	40.844	117.484		10.119	11.055	15.449	17.8	17.956	12.046	10.147			3.191			2.321
293			469.097		13.155				133.672	23.207	40.899	120.559		10.354	11.064	15.643	17.972	18.007	12.231	10.762			3.503			2.335
294			541.297		13.366				186.361	25.062	41.715	130.392		11.576	11.316	17.547	17.986	19.644	12.242	10.762			3.733			2.374
295			544.294		13.41				202.959	25.81	42.709	177.581		11.82	12.585	17.603	18.068	20.207	12.501	11.102			3.793			2.614
296			598.609		13.811				203.244	27.336	42.813	190.133		12.421	12.977	17.671	19.129	20.745	12.901	11.186			3.845			2.666
297			658.825		13.907				209.699	30.269	43.723	199.221		12.718	14.761	17.715	19.53	22.331	14.945	11.614			4.067			2.668
298			697.524		14.034				222.35	30.274	43.786	206.21		13.578	14.905	18.196	20.985	22.614	17.315	11.978			4.162			2.84
299			839.257		14.961				236.143	31.899	43.883	208.278		13.676	16.787	19.164	21.355	23.537	18.427	12.231			4.228			2.888
300					18.269				250.829	32.354	44.198	211.194		14.091	16.833	19.899	21.428	24.279	18.989	12.666			4.238			3.126
301					18.845				602.351	32.553	45.419	211.73		14.392	17.128	20.418	21.701	24.607	19.327	12.763			4.374			3.191
302					18.931				648.084	32.821	46.543	211.864		14.555	17.291	20.437	22.337	26.094	19.591	13.834			4.406			3.733
303					19.479				659.835	32.886	48.37	214.616		14.593	17.61	20.658	22.439	26.242	19.634	14.379			4.618			3.793
304					19.619					33.12	49.809	222.323		15.823	17.755	20.951	26.2	26.386	19.847	14.742			4.726			3.845
305					19.659					33.736	51.801	233.211		16.442	17.864	20.969	28.498	26.859	19.887	15.143			4.737			4.067
306					19.814					33.835	53.675	234.282		17.465	17.89	21.783	29.602	28.54	20.375	16.377			4.756			4.162
307					20.267					35.217	53.874	240.651		17.604	17.946	22.576	30.076	29.293	20.89	17.221			4.767			4.228
308					20.461					35.376	54.451	248.028		17.723	18.075	23.666	30.858	29.494	21.539	17.578			4.931			4.374
309					21.688					36.348	54.857	253.215		17.816	18.087	24.63	32.247	29.766	23.052	17.705			4.934			4.406
310					23.836					38.097	59.053	279.008		17.848	18.379	26.304	32.499	30.836	24.25	17.779			5.539			4.618
311					25.224					49.339	66.574	280.619		18.115	20.592	26.351	33.434	33.328	24.796	18.413			5.65			4.726
312					25.453					52.791	78.141	284.946		18.382	21.019	26.701	34.083	33.438	25.09	18.864			5.832			4.737
313					26.072					52.856	78.642	393.317		20.261	24.71	27.096	35.387	33.543	25.392	21.027			6.344			4.756
314					28.231					53.132	79.458	407.491		20.38	24.903	28.324	36.096	35.271	26.43	21.524			6.456			4.767
315					28.555					57.552	101.013	423.162		20.799	24.992	29.263	36.719	37.321	27.895	21.528			6.914			4.931
316					28.643					59.797	102.053	514.875		21.727	25.37	29.644	37.271	38.663	28.479	24.254			6.946			4.934
317					29.437					62.672	108.609	610.693		23.077	26.355	29.999	42.28	40.102	29.509	25.199			7.08			5.65
318					29.725					65.082	126.098	624.08		25.475	28.154	30.527	42.369	43.639	29.861	25.318			7.126			5.832
319					29.878					65.441	164.777	647.313		26.066	28.993	33.848	44.094	48.346	30.374	25.501			7.626			6.344
320					30.023					79.306	167.322	725.678		26.556	30.76	33.955	54.076	52.994	34.523	25.574			7.7			6.456
321					35.177					85.169	171.529	837.082		27.497	30.873	34.53	56.69	53.685	49.019	25.931			7.748			6.914
322					46.306					92.194	176.229	851.478		28.507	31.031	39.196	59.021	60.625	53.236	27.602			7.756			6.946
323					47.811					94.256	179.359	885.843		30.38	31.212	55.081	61.928	65.592	54.894	27.928			7.997			7.08
324					52.392					105.353	192.754			30.417	32.493	58.469	65.652	67.356	60.623	29.236			8.112			7.126
325					53.911					121.132	202.797			34.118	32.892	63.862	67.671	68.815	62.338	30.521			8.169			7.626
326					55.168					133.471	205.922			34.197	34.555	68.313	68.128	85.84	62.676	34.866			8.496			7.7
327					55.184					134.32	309.58			35.067	35.284	81.537	75.916	87.553	65.516	35.1			8.504			7.748
328					63.374					138.372	314.703			35.549	47.41	88.664	92.392	93.534	67.664	35.425			8.574			7.756
329					72.498					158.37	328.585			40.805	50.127	94.607	129.235	94.493	86.322	38.6			8.651			7.997
330					81.378					189.332	392.727			41.159	51.033	124.546	151.765	104.535	95.349	45.336			8.755			8.112
331					96.579					191.976	455.508			55.089	60.072	176.446	173.775	108.366	102.303	51.806			8.988			8.169
332					99.474					208.724	519.75			72.101	81.727	375.942	217.194	128.699	112.495	65.442			9.084			8.496
333					101.497					251.497	530.446			78.513	92.974	841.613	289.502	169.848	116.945	85.258			9.197			8.504
334					122.02					294.426	669.056			93.457	95.761		535.251	184.829	118.806	87.444			9.432			8.574
335					124.717					359.474	745.47			98.285	180.049			187.069	131.738	89.954			10.037			8.651
336					143.73					415.38				161.771	339.468			197.299	152.089	148.888			10.048			8.755
337					160.62					422.572				327.51	677.339			198.663	161.782	268.035			10.199			8.988
338					162.157					440.025				503.398				225.555	165.656	475.293			10.214			9.084
339					193.923					457.242								541.322	167.431				11.153			9.197
340					223.26					504.682								605.293	185.364				11.545			9.432
341					229.06													637.282	188.975				11.978			10.037
342					251.671													640.696	223.631				12.046			10.048
343					264.493														289.159				12.231			10.199
344					306.807														324.474				12.242			10.214
345					426.465														411.23				12.501			11.153
346					541.121														540.073				12.763			12.046
347					543.556														551.694				12.901			12.231
348					617.488														588.919				13.662			12.242
349					636.863														643.886				14.677			12.501
350					761.49														711.836				14.945			12.763
351					828.991														771.008				14.945			12.901
352																			829.735				15.143			13.662
353																							17.61			14.945
354																							18.413			14.945
355																							18.78			15.143
356																							18.845			17.61
357																							18.989			18.413
358																							19.479			18.78
359																							19.619			18.845
360																							19.634			18.989
361																							19.899			19.479
362																							23.052			19.619
363																							24.108			19.634
364																							24.25			19.899
365																							24.796			23.052
366																							25.09			24.108
367																							25.395			24.25
368																							25.501			24.796
369																							26.43			25.09
370																							27.895			25.395
371																							27.928			25.501
372																							29.251			26.43
373																							29.293			27.895
374																							29.509			27.928
375																							29.725			29.251
376																							35.271			29.293
377																							35.425			29.509
378																							46.306			29.725
379																							46.961			35.271
380																							52.392			46.306
381																							53.911			46.961
382																							54.894			52.392
383																							55.184			55.184
384																							65.442			65.442
385																							85.258			85.258
386																							86.322			86.322
387																							87.444			87.444
388																							93.534			93.534
389																							141.037			141.037
390																							143.73			143.73
391																							165.656			165.656
392																							185.364			185.364
393																							237.862			237.862
394																							245.478			245.478
395																							248.644			248.644
396																							268.035			268.035
397																							411.23			411.23
398																							543.556			543.556
399																										
400																										
401																										
402																										
403																										
404																										
405																										
406																										
407																										
408																										
409																										
410																										
411																										
412																										
413																										
414																										
415																										
416																										
417																										
418																										
419																										
420																										
421																										
422																										
423																										
424																										
425																										
426																										
427																										
428																										
429																										
430																										
431																										
432																										
433																										
434																										
435																										
436																										
437																										
438																										
439																										
440																										
441																										
442																										
443																										
444																										
445																										
446																										
447																										


==> plotdata/quantile.csv <==
n	logs.Storm.fpiinocertshifted	logs.Storm.expinocertshifted	logs.Storm.expishifted	logs.Storm.fproundii05shifted	logs.Storm.topoexpishifted	logs.Storm.topofpiishifted	logs.Storm.topofpsmoothii10shifted	logs.Storm.topofpsmoothii50shifted	logs.Storm.topofpsmoothii80shifted	logs.Storm.topofpsmoothii90shifted	logs.Storm.topofpsmoothii95shifted	logs.Storm.topofpsmoothii99shifted	logs.Storm.topofproundii00shifted	logs.Storm.topofproundii05shifted	logs.Storm.topofproundii10shifted	logs.Storm.topofproundii20shifted	logs.Storm.topofproundii50shifted	logs.Storm.topofproundii80shifted	logs.Storm.exprt-topoexpishifted	logs.Storm.exprt-topofproundii05shifted	logs.cert.topoexpishifted	logs.cert.topofproundii05shifted	logs.Storm.bestshifted	logs.cert.bestshifted	selection-bestshifted	bestshifted
1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
2			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
3			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
4			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
5			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
6			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
7			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
8			0.1	0.1	0.1	0.1	0.1	0.10105323791503906	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
9			0.1	0.1	0.1	0.1	0.1	0.10113000869750977	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
10			0.1	0.1	0.1	0.1	0.1	0.10457253456115723	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
11			0.1	0.1	0.1	0.1	0.1	0.10478758811950684	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
12			0.1	0.1	0.1	0.10644698143005371	0.1	0.11039400100708008	0.1	0.1	0.1	0.10437512397766113	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
13			0.1	0.1	0.1	0.11063361167907715	0.1047661304473877	0.11041092872619629	0.1	0.1	0.1	0.10760879516601562	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
14			0.1	0.1	0.1	0.11315679550170898	0.1048574447631836	0.11086106300354004	0.1	0.10039329528808594	0.1	0.10867857933044434	0.1	0.1	0.1	0.1	0.10308480262756348	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
15			0.1	0.1	0.1	0.11432194709777832	0.10546398162841797	0.11178755760192871	0.1	0.10068035125732422	0.1	0.1089944839477539	0.1	0.1	0.1	0.1	0.10337519645690918	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
16			0.10065889358520508	0.1	0.1	0.11492776870727539	0.10662245750427246	0.11320281028747559	0.1	0.1007378101348877	0.1	0.1091151237487793	0.1	0.1	0.1	0.1	0.10370159149169922	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
17			0.10136103630065918	0.1	0.1	0.11794209480285645	0.1080479621887207	0.11733508110046387	0.1	0.10125255584716797	0.10663151741027832	0.11215806007385254	0.1	0.1	0.10126709938049316	0.1	0.10766339302062988	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
18			0.10329604148864746	0.1	0.1	0.1193382740020752	0.10888862609863281	0.11883401870727539	0.10117387771606445	0.10168600082397461	0.11089563369750977	0.11291098594665527	0.1	0.1	0.10614228248596191	0.1	0.10889911651611328	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1
19			0.10361909866333008	0.1	0.1	0.12079000473022461	0.11068058013916016	0.12222528457641602	0.10126662254333496	0.1023709774017334	0.11109757423400879	0.11441683769226074	0.1	0.1	0.10728836059570312	0.1	0.11145544052124023	0.1005406379699707	0.1	0.1	0.1	0.1	0.1	0.1		0.1
20			0.10404133796691895	0.1	0.1	0.1219942569732666	0.11215758323669434	0.1222982406616211	0.10454154014587402	0.10600042343139648	0.11139583587646484	0.11610603332519531	0.1	0.1	0.11091351509094238	0.1	0.11267900466918945	0.10123038291931152	0.1	0.1	0.1	0.1	0.1	0.1		0.1
21			0.1043405532836914	0.1	0.1	0.1290888786315918	0.11890149116516113	0.12435483932495117	0.1073606014251709	0.10815691947937012	0.11332178115844727	0.11891531944274902	0.10138583183288574	0.1	0.11295366287231445	0.1	0.11876869201660156	0.10318231582641602	0.1	0.1	0.1	0.1	0.1	0.1		0.1
22			0.1047213077545166	0.1	0.1	0.13183331489562988	0.11932182312011719	0.1249244213104248	0.10945701599121094	0.10862016677856445	0.11439871788024902	0.11969423294067383	0.10324835777282715	0.1	0.11524581909179688	0.1	0.1206045150756836	0.10460972785949707	0.1	0.1	0.1	0.1	0.1	0.1		0.1
23			0.10507035255432129	0.1	0.1	0.1322486400604248	0.11958456039428711	0.1323399543762207	0.10987687110900879	0.11039543151855469	0.11673784255981445	0.12822866439819336	0.10678458213806152	0.1	0.11568450927734375	0.1	0.1208498477935791	0.10660648345947266	0.1	0.1	0.1	0.1	0.1	0.1		0.1
24			0.10718441009521484	0.10180258750915527	0.1	0.13416361808776855	0.12063741683959961	0.13403606414794922	0.11175823211669922	0.11052536964416504	0.11930513381958008	0.13065290451049805	0.10723209381103516	0.1	0.1195826530456543	0.1	0.12361717224121094	0.10798835754394531	0.1	0.1	0.1	0.1	0.1	0.1		0.1
25			0.10761833190917969	0.10595989227294922	0.1	0.13685011863708496	0.12152624130249023	0.1342453956604004	0.11480259895324707	0.11090540885925293	0.1211094856262207	0.13762640953063965	0.1083528995513916	0.1	0.1198115348815918	0.1	0.12718462944030762	0.10931110382080078	0.1	0.1	0.1	0.1	0.1	0.1		0.1
26			0.10832357406616211	0.10625696182250977	0.10151886940002441	0.14279818534851074	0.12169051170349121	0.13500618934631348	0.11543655395507812	0.11157536506652832	0.1236567497253418	0.14354610443115234	0.10888338088989258	0.1	0.11999225616455078	0.1	0.12747669219970703	0.1096034049987793	0.10036158561706543	0.1	0.1	0.1	0.1	0.1		0.1
27			0.11067056655883789	0.11224150657653809	0.10242223739624023	0.1437671184539795	0.1239924430847168	0.13604354858398438	0.11892080307006836	0.11224174499511719	0.12468528747558594	0.14722394943237305	0.11041498184204102	0.1	0.12554407119750977	0.1	0.12936019897460938	0.11391210556030273	0.10045409202575684	0.1	0.1	0.1	0.1	0.1		0.1
28			0.11629605293273926	0.11396050453186035	0.10249066352844238	0.14816665649414062	0.12416529655456543	0.1362316608428955	0.1212620735168457	0.11345720291137695	0.12579584121704102	0.1498708724975586	0.11053776741027832	0.10018563270568848	0.1264047622680664	0.1	0.13239288330078125	0.11680173873901367	0.10120606422424316	0.1	0.1	0.1	0.1	0.1		0.1
29			0.11766576766967773	0.11397290229797363	0.10296368598937988	0.15123677253723145	0.12573695182800293	0.13640332221984863	0.12325668334960938	0.1168053150177002	0.1285083293914795	0.15143871307373047	0.11224865913391113	0.10584568977355957	0.1265089511871338	0.1	0.13311409950256348	0.11986756324768066	0.10222601890563965	0.1	0.1	0.1	0.1	0.1		0.1
30			0.11839056015014648	0.11499571800231934	0.10328030586242676	0.15223050117492676	0.12870526313781738	0.13684797286987305	0.12408232688903809	0.12121796607971191	0.13479351997375488	0.15693902969360352	0.11303162574768066	0.10683655738830566	0.12812018394470215	0.1	0.13318800926208496	0.125396728515625	0.10476088523864746	0.1	0.1	0.1	0.1	0.1		0.1
31			0.12107205390930176	0.11608767509460449	0.10352540016174316	0.15264439582824707	0.1294269561767578	0.13792872428894043	0.13285136222839355	0.12451362609863281	0.13659358024597168	0.16718196868896484	0.11318564414978027	0.10728573799133301	0.1284787654876709	0.10001921653747559	0.13347601890563965	0.12649774551391602	0.10516119003295898	0.1	0.1	0.1	0.1	0.1		0.1
32			0.1276390552520752	0.11621379852294922	0.10560250282287598	0.15651464462280273	0.12987351417541504	0.13945531845092773	0.13386130332946777	0.12579751014709473	0.13697409629821777	0.17281866073608398	0.11365604400634766	0.10788226127624512	0.12891936302185059	0.10116076469421387	0.13425064086914062	0.12665319442749023	0.10593628883361816	0.1	0.1	0.1	0.1	0.1		0.1
33			0.1337137222290039	0.11856961250305176	0.1062321662902832	0.15674233436584473	0.1302652359008789	0.13945746421813965	0.1359415054321289	0.1275491714477539	0.1378800868988037	0.1731119155883789	0.1153402328491211	0.1097719669342041	0.12899351119995117	0.1036982536315918	0.13434696197509766	0.12929058074951172	0.10594010353088379	0.10003137588500977	0.1	0.1	0.1	0.1		0.1
34			0.1339426040649414	0.11882638931274414	0.10782408714294434	0.1574387550354004	0.1304950714111328	0.14162969589233398	0.13645482063293457	0.12965989112854004	0.13974380493164062	0.19105148315429688	0.11547303199768066	0.11225748062133789	0.12975454330444336	0.10563945770263672	0.1347346305847168	0.13303041458129883	0.10653543472290039	0.1006937026977539	0.1	0.1	0.1	0.1		0.1
35			0.14142417907714844	0.1199948787689209	0.10929608345031738	0.16560578346252441	0.13169193267822266	0.14316844940185547	0.13680458068847656	0.1301414966583252	0.14235472679138184	0.19276094436645508	0.11564421653747559	0.11311984062194824	0.13111424446105957	0.10692572593688965	0.13517475128173828	0.1337895393371582	0.10656142234802246	0.1010434627532959	0.1	0.1	0.1	0.1		0.1
36			0.14743900299072266	0.12306594848632812	0.10936141014099121	0.1667799949645996	0.13361501693725586	0.14471077919006348	0.13914060592651367	0.13039779663085938	0.1448502540588379	0.19365334510803223	0.11614608764648438	0.11536598205566406	0.13261055946350098	0.10710406303405762	0.135667085647583	0.13590383529663086	0.10687708854675293	0.10115742683410645	0.1	0.1	0.1	0.1		0.1
37			0.14874529838562012	0.12322759628295898	0.11116838455200195	0.16695499420166016	0.13490033149719238	0.14727425575256348	0.13944578170776367	0.13487839698791504	0.1461319923400879	0.19459176063537598	0.11700844764709473	0.11582112312316895	0.13365983963012695	0.10805249214172363	0.13583016395568848	0.1368556022644043	0.10728573799133301	0.1026465892791748	0.1	0.1	0.1	0.1		0.1
38			0.15034842491149902	0.12512516975402832	0.11405253410339355	0.17209839820861816	0.13491058349609375	0.14751887321472168	0.13954663276672363	0.13542556762695312	0.14771723747253418	0.1951291561126709	0.11815905570983887	0.11603093147277832	0.1341235637664795	0.10912179946899414	0.13660144805908203	0.1373310089111328	0.10779285430908203	0.10311031341552734	0.1	0.1	0.1	0.1		0.1
39			0.1507554054260254	0.12649011611938477	0.11435699462890625	0.17337274551391602	0.13503384590148926	0.15143942832946777	0.14037513732910156	0.13558697700500488	0.14909934997558594	0.19614672660827637	0.12056875228881836	0.11632227897644043	0.13440585136413574	0.10961294174194336	0.13811230659484863	0.13811516761779785	0.10973024368286133	0.10420942306518555	0.1	0.1	0.1	0.1		0.1
40			0.15844416618347168	0.12694358825683594	0.11630606651306152	0.178619384765625	0.13584089279174805	0.1517009735107422	0.14173674583435059	0.1356198787689209	0.15512490272521973	0.19726800918579102	0.12276911735534668	0.12037801742553711	0.1359856128692627	0.10997200012207031	0.1396336555480957	0.13844919204711914	0.1114656925201416	0.10510897636413574	0.1	0.1	0.1	0.1		0.1
41			0.16201257705688477	0.12702703475952148	0.11770057678222656	0.1800098419189453	0.1389009952545166	0.15439271926879883	0.14554119110107422	0.13779354095458984	0.1572279930114746	0.20373749732971191	0.12425875663757324	0.12055683135986328	0.13692021369934082	0.11649060249328613	0.14471125602722168	0.1423475742340088	0.11155438423156738	0.10605335235595703	0.1	0.1	0.1	0.1		0.1
42			0.16283559799194336	0.12918591499328613	0.11778903007507324	0.18150544166564941	0.14110231399536133	0.15528249740600586	0.14566493034362793	0.1393887996673584	0.15760278701782227	0.2047104835510254	0.1248173713684082	0.1220235824584961	0.13908123970031738	0.12095236778259277	0.1448650360107422	0.1443641185760498	0.11210155487060547	0.10626029968261719	0.1	0.1	0.1	0.1		0.1
43			0.1655440330505371	0.13560056686401367	0.11847233772277832	0.1819899082183838	0.1415722370147705	0.1560521125793457	0.14686012268066406	0.14163470268249512	0.1682901382446289	0.2059628963470459	0.13138413429260254	0.1233832836151123	0.14148449897766113	0.12320828437805176	0.14644813537597656	0.14465737342834473	0.11368536949157715	0.10627102851867676	0.1	0.1	0.1	0.1		0.1
44			0.16556143760681152	0.13856911659240723	0.12032389640808105	0.19345450401306152	0.14188861846923828	0.1567847728729248	0.14707684516906738	0.1445298194885254	0.17123150825500488	0.21044707298278809	0.13818812370300293	0.12591290473937988	0.14241242408752441	0.12673592567443848	0.1475071907043457	0.15227150917053223	0.11688446998596191	0.10861325263977051	0.1	0.1	0.1	0.1		0.1
45			0.16766047477722168	0.14009308815002441	0.12428116798400879	0.19562911987304688	0.14540696144104004	0.15863037109375	0.149245023727417	0.14532136917114258	0.17299985885620117	0.21485304832458496	0.13982677459716797	0.12653374671936035	0.14278650283813477	0.12814974784851074	0.14774656295776367	0.15939879417419434	0.11728620529174805	0.10958671569824219	0.1	0.1	0.1	0.1		0.1
46			0.1709606647491455	0.1404433250427246	0.1256866455078125	0.19743800163269043	0.1481776237487793	0.15972399711608887	0.15023231506347656	0.15465736389160156	0.17433834075927734	0.21662211418151855	0.1452031135559082	0.1286156177520752	0.1437382698059082	0.1282215118408203	0.14901137351989746	0.16079354286193848	0.11803078651428223	0.1155710220336914	0.1	0.1	0.1	0.1		0.1
47			0.17449235916137695	0.14366865158081055	0.1289362907409668	0.20705437660217285	0.1486682891845703	0.16186189651489258	0.15050935745239258	0.15688443183898926	0.1765444278717041	0.21836113929748535	0.1465294361114502	0.12964653968811035	0.1441335678100586	0.13329315185546875	0.14932918548583984	0.16316008567810059	0.11894655227661133	0.11591577529907227	0.1	0.1	0.1	0.1		0.1
48			0.1760270595550537	0.1474142074584961	0.12983012199401855	0.21340513229370117	0.14956045150756836	0.16280126571655273	0.1539764404296875	0.1687784194946289	0.181380033493042	0.22787761688232422	0.1472454071044922	0.13188529014587402	0.14512205123901367	0.13408374786376953	0.15082693099975586	0.17014074325561523	0.12090849876403809	0.11897706985473633	0.1	0.1	0.1	0.1		0.1
49			0.1787724494934082	0.14810395240783691	0.130479097366333	0.2212083339691162	0.15026283264160156	0.17096376419067383	0.15666794776916504	0.16888427734375	0.18250131607055664	0.22858881950378418	0.1645810604095459	0.13417315483093262	0.1455240249633789	0.13421988487243652	0.1549055576324463	0.1802656650543213	0.12292599678039551	0.12172937393188477	0.1	0.1	0.1	0.1		0.1
50			0.1800401210784912	0.14820647239685059	0.13547205924987793	0.2563345432281494	0.15344929695129395	0.17447328567504883	0.16022658348083496	0.1736769676208496	0.18803000450134277	0.2301805019378662	0.16575193405151367	0.13481545448303223	0.14615082740783691	0.13548541069030762	0.1560192108154297	0.18230509757995605	0.12364578247070312	0.12564992904663086	0.1	0.1	0.1	0.1		0.1
51			0.18184447288513184	0.15090394020080566	0.13635683059692383	0.27164292335510254	0.15364336967468262	0.17508959770202637	0.1636357307434082	0.1777658462524414	0.18967390060424805	0.23734760284423828	0.1672358512878418	0.1396946907043457	0.1469886302947998	0.13652420043945312	0.15769052505493164	0.18369340896606445	0.12555956840515137	0.12653660774230957	0.1	0.1	0.1	0.1		0.1
52			0.1822643280029297	0.16319966316223145	0.13771510124206543	0.2727501392364502	0.1608273983001709	0.17537212371826172	0.1642606258392334	0.17888307571411133	0.19160938262939453	0.24065208435058594	0.16959381103515625	0.14053845405578613	0.14839434623718262	0.13739418983459473	0.16010570526123047	0.1841437816619873	0.1260678768157959	0.12774276733398438	0.1	0.1	0.1	0.1		0.1
53			0.18486237525939941	0.1675713062286377	0.13930583000183105	0.27388477325439453	0.16504859924316406	0.17821621894836426	0.16976356506347656	0.17963147163391113	0.19419622421264648	0.24341058731079102	0.17527174949645996	0.14063000679016113	0.15053391456604004	0.1432347297668457	0.161057710647583	0.1851024627685547	0.12627887725830078	0.12804007530212402	0.1	0.1	0.1	0.1		0.1
54			0.1880631446838379	0.16921091079711914	0.1402149200439453	0.3219585418701172	0.16722440719604492	0.17924284934997559	0.16985774040222168	0.17972540855407715	0.19424748420715332	0.24871373176574707	0.17762160301208496	0.142578125	0.1537306308746338	0.14434099197387695	0.17013978958129883	0.1877002716064453	0.12733674049377441	0.12810373306274414	0.1	0.1	0.1	0.1		0.1
55			0.19036293029785156	0.18135762214660645	0.14080214500427246	0.3342270851135254	0.16738319396972656	0.18167686462402344	0.17049622535705566	0.18117952346801758	0.1970672607421875	0.2564735412597656	0.18247389793395996	0.14372897148132324	0.15854239463806152	0.1444706916809082	0.1721513271331787	0.18881440162658691	0.1279296875	0.12864947319030762	0.1	0.1	0.1	0.1		0.1
56			0.19968247413635254	0.18599700927734375	0.14113688468933105	0.3388230800628662	0.16906166076660156	0.18430757522583008	0.1720271110534668	0.183762788772583	0.20646929740905762	0.2614469528198242	0.18415069580078125	0.14691710472106934	0.16097593307495117	0.1476752758026123	0.1741805076599121	0.18993759155273438	0.12826156616210938	0.12964296340942383	0.1	0.1	0.1	0.1		0.1
57			0.2070004940032959	0.19098782539367676	0.14124822616577148	0.38591504096984863	0.17332100868225098	0.18681550025939941	0.17604780197143555	0.19120311737060547	0.2076418399810791	0.26787543296813965	0.18964052200317383	0.15517759323120117	0.16127848625183105	0.1499321460723877	0.17648839950561523	0.1929616928100586	0.12921833992004395	0.13225269317626953	0.1	0.1	0.1	0.1		0.1
58			0.20732522010803223	0.1964430809020996	0.14142394065856934	0.38746118545532227	0.1834263801574707	0.19019079208374023	0.17619729042053223	0.1945817470550537	0.21395254135131836	0.27081847190856934	0.19153404235839844	0.1573622226715088	0.16431856155395508	0.1544027328491211	0.17693281173706055	0.1938152313232422	0.13048791885375977	0.13239669799804688	0.1	0.1	0.1	0.1		0.1
59			0.20809030532836914	0.2027888298034668	0.14153051376342773	0.39350390434265137	0.1851043701171875	0.196258544921875	0.1781606674194336	0.19684076309204102	0.21724295616149902	0.27225399017333984	0.19420433044433594	0.15880131721496582	0.17383599281311035	0.15740370750427246	0.1872425079345703	0.19519925117492676	0.1313328742980957	0.13286924362182617	0.1	0.1	0.1	0.1		0.1
60			0.2089378833770752	0.20302915573120117	0.14274358749389648	0.4051520824432373	0.1916816234588623	0.1976625919342041	0.18172025680541992	0.19868111610412598	0.22925353050231934	0.27936697006225586	0.20088648796081543	0.15959978103637695	0.17448902130126953	0.15807390213012695	0.18868756294250488	0.1984119415283203	0.1350266933441162	0.1332988739013672	0.1	0.1	0.1	0.1		0.1
61			0.2095780372619629	0.20934581756591797	0.14777851104736328	0.450472354888916	0.19427227973937988	0.19773101806640625	0.1849958896636963	0.19887590408325195	0.23108410835266113	0.2847707271575928	0.20511889457702637	0.1630256175994873	0.17838263511657715	0.1581096649169922	0.18871521949768066	0.19861960411071777	0.13537979125976562	0.13686704635620117	0.1	0.1	0.1	0.1		0.1
62			0.20975542068481445	0.2154250144958496	0.14932990074157715	0.4917895793914795	0.1945967674255371	0.212233304977417	0.18683838844299316	0.19902539253234863	0.23654842376708984	0.28838515281677246	0.21884608268737793	0.16411185264587402	0.18213367462158203	0.15947818756103516	0.19001507759094238	0.19872426986694336	0.1360926628112793	0.13739752769470215	0.1	0.1	0.1	0.1		0.1
63			0.2147068977355957	0.21738052368164062	0.15132379531860352	0.49205970764160156	0.1966996192932129	0.21337389945983887	0.19579505920410156	0.20056939125061035	0.23913168907165527	0.30394554138183594	0.22547507286071777	0.16574478149414062	0.18327951431274414	0.16171646118164062	0.19168949127197266	0.1989288330078125	0.13976240158081055	0.13832545280456543	0.1	0.1	0.1	0.1		0.1
64			0.21488332748413086	0.24138212203979492	0.15167975425720215	0.522730827331543	0.19769906997680664	0.2158501148223877	0.19664716720581055	0.20651459693908691	0.2446887493133545	0.3192169666290283	0.22982478141784668	0.1712942123413086	0.18793821334838867	0.16415810585021973	0.19890785217285156	0.20569872856140137	0.14155364036560059	0.1390976905822754	0.1	0.1	0.1	0.1		0.1
65			0.2163527011871338	0.28174400329589844	0.15222954750061035	0.5583608150482178	0.1981492042541504	0.21895551681518555	0.19797325134277344	0.20858073234558105	0.25505709648132324	0.3327779769897461	0.23108553886413574	0.17382049560546875	0.18876433372497559	0.16538453102111816	0.2082068920135498	0.21254277229309082	0.14520263671875	0.1402113437652588	0.1	0.1	0.1	0.1		0.1
66			0.21954059600830078	0.28447723388671875	0.15308141708374023	0.5955004692077637	0.2044050693511963	0.22948074340820312	0.19864487648010254	0.21602940559387207	0.2810802459716797	0.37134552001953125	0.237717866897583	0.18521451950073242	0.19297456741333008	0.16538643836975098	0.20822906494140625	0.21311235427856445	0.14589619636535645	0.14076471328735352	0.1	0.1	0.1	0.1		0.1
67			0.2198958396911621	0.3195223808288574	0.153486967086792	0.7042450904846191	0.20664715766906738	0.23649883270263672	0.20226740837097168	0.2169935703277588	0.3056175708770752	0.3731536865234375	0.2395031452178955	0.19395184516906738	0.19400453567504883	0.17791438102722168	0.2139296531677246	0.21424078941345215	0.14673495292663574	0.14162325859069824	0.1	0.1	0.10018563270568848	0.1		0.1
68			0.22448325157165527	0.350905179977417	0.15598344802856445	0.7102339267730713	0.2079622745513916	0.25469398498535156	0.20785069465637207	0.2187514305114746	0.31679749488830566	0.3817479610443115	0.24011754989624023	0.19469118118286133	0.19496774673461914	0.1789073944091797	0.2156212329864502	0.21608996391296387	0.14929652214050293	0.14177417755126953	0.1	0.1	0.10120606422424316	0.1		0.1
69			0.22456097602844238	0.3514425754547119	0.1570441722869873	1.1140425205230713	0.20979666709899902	0.25678277015686035	0.2085423469543457	0.2193913459777832	0.32596564292907715	0.39329075813293457	0.2416391372680664	0.1947026252746582	0.1955263614654541	0.1789093017578125	0.21624064445495605	0.21639204025268555	0.14986324310302734	0.14412903785705566	0.1	0.1	0.10123038291931152	0.1		0.1
70			0.2301492691040039	0.3535573482513428	0.15840697288513184	1.143739938735962	0.2144184112548828	0.29374194145202637	0.20878195762634277	0.22556686401367188	0.34693408012390137	0.4036695957183838	0.25415921211242676	0.19583845138549805	0.19618916511535645	0.17932939529418945	0.21858453750610352	0.22443437576293945	0.14988398551940918	0.14532470703125	0.1	0.1	0.10126709938049316	0.1		0.1
71			0.26004886627197266	0.3629462718963623	0.15964484214782715	1.2212190628051758	0.21700429916381836	0.2957417964935303	0.20903301239013672	0.23108386993408203	0.37086915969848633	0.436326265335083	0.28456950187683105	0.1983656883239746	0.19872474670410156	0.1813347339630127	0.22031712532043457	0.2244553565979004	0.15009713172912598	0.15024232864379883	0.1	0.1	0.10180258750915527	0.1		0.1
72			0.264406681060791	0.37833237648010254	0.16840815544128418	1.2468175888061523	0.22429299354553223	0.321352481842041	0.21083664894104004	0.233689546585083	0.3729875087738037	0.4471583366394043	0.28700923919677734	0.19843482971191406	0.20343375205993652	0.19602322578430176	0.2242891788482666	0.2245619297027588	0.15349721908569336	0.15190911293029785	0.1	0.1	0.10249066352844238	0.1		0.1
73			0.2684342861175537	0.3801290988922119	0.17553257942199707	1.2670788764953613	0.22671937942504883	0.32324862480163574	0.2152256965637207	0.24718356132507324	0.3858160972595215	0.46887922286987305	0.32421326637268066	0.2031266689300537	0.2077474594116211	0.19995498657226562	0.22490954399108887	0.23916912078857422	0.1544640064239502	0.1529073715209961	0.1	0.1	0.10296368598937988	0.1		0.1
74			0.272230863571167	0.3892500400543213	0.18090176582336426	1.3296377658843994	0.24858570098876953	0.37471723556518555	0.2160041332244873	0.25978660583496094	0.3863823413848877	0.4700291156768799	0.33879613876342773	0.20394587516784668	0.2089698314666748	0.20191359519958496	0.22910785675048828	0.24492120742797852	0.15474176406860352	0.15534615516662598	0.1	0.1	0.10454154014587402	0.1		0.1
75			0.27698707580566406	0.3898618221282959	0.18115568161010742	1.3389811515808105	0.27216339111328125	0.37748122215270996	0.2194526195526123	0.27809929847717285	0.4126577377319336	0.4714772701263428	0.34020209312438965	0.204420804977417	0.20904159545898438	0.20377182960510254	0.22979116439819336	0.28196191787719727	0.1550896167755127	0.15726828575134277	0.1	0.1	0.10593628883361816	0.1		0.1
76			0.28193163871765137	0.40078091621398926	0.18253779411315918	1.347320556640625	0.27567625045776367	0.3948044776916504	0.21970748901367188	0.28999900817871094	0.4341466426849365	0.4765920639038086	0.34080934524536133	0.2050774097442627	0.21631121635437012	0.20510578155517578	0.2504734992980957	0.28725695610046387	0.16193222999572754	0.1573948860168457	0.1	0.1	0.10660648345947266	0.1		0.1
77			0.28492188453674316	0.4378395080566406	0.1834096908569336	1.400899887084961	0.286876916885376	0.41353750228881836	0.22005009651184082	0.2906315326690674	0.4410221576690674	0.4961400032043457	0.3737983703613281	0.2064647674560547	0.21916937828063965	0.2053983211517334	0.25134778022766113	0.2999088764190674	0.16195201873779297	0.1591343879699707	0.1	0.1	0.11109757423400879	0.1		0.1
78			0.2850804328918457	0.4412412643432617	0.18889737129211426	1.4594159126281738	0.31766462326049805	0.4333937168121338	0.2201371192932129	0.29274415969848633	0.4471588134765625	0.5083355903625488	0.37431788444519043	0.2117619514465332	0.22165632247924805	0.2123255729675293	0.26061439514160156	0.30146336555480957	0.16614651679992676	0.16392040252685547	0.1	0.1	0.11224865913391113	0.1		0.1
79			0.29592466354370117	0.4558413028717041	0.19294381141662598	1.4956049919128418	0.3262660503387451	0.43915891647338867	0.22121667861938477	0.29477477073669434	0.4585282802581787	0.5088262557983398	0.37537240982055664	0.21864652633666992	0.22276973724365234	0.21672320365905762	0.2690856456756592	0.3025505542755127	0.1669161319732666	0.16716623306274414	0.1	0.1	0.11291098594665527	0.1		0.1
80			0.3046300411224365	0.46570849418640137	0.19550228118896484	1.5088448524475098	0.33478832244873047	0.4538266658782959	0.2245631217956543	0.3062856197357178	0.460416316986084	0.5117979049682617	0.40222692489624023	0.22298526763916016	0.22901344299316406	0.21800017356872559	0.2792069911956787	0.30717897415161133	0.16811299324035645	0.1678605079650879	0.1	0.1	0.11405253410339355	0.1		0.1
81			0.3050570487976074	0.48253703117370605	0.19725775718688965	1.5177183151245117	0.34171199798583984	0.4666125774383545	0.22988367080688477	0.31123948097229004	0.47785043716430664	0.5510678291320801	0.40582990646362305	0.22420597076416016	0.23715519905090332	0.21948719024658203	0.2965660095214844	0.3147909641265869	0.16889500617980957	0.1687450408935547	0.1	0.1	0.11432194709777832	0.1		0.1
82			0.3080940246582031	0.4860544204711914	0.2009279727935791	1.539050579071045	0.35623908042907715	0.47162866592407227	0.238966703414917	0.3215217590332031	0.4784572124481201	0.5610766410827637	0.4284825325012207	0.22478437423706055	0.2430257797241211	0.2221388816833496	0.306394100189209	0.32251644134521484	0.16974163055419922	0.16911673545837402	0.1	0.1	0.11480259895324707	0.1		0.1
83			0.30893826484680176	0.5263333320617676	0.2010645866394043	1.545515537261963	0.36142730712890625	0.48334193229675293	0.24662089347839355	0.32524728775024414	0.48667144775390625	0.5624814033508301	0.4787726402282715	0.2299942970275879	0.24660205841064453	0.2246391773223877	0.3198368549346924	0.35311245918273926	0.16981720924377441	0.1717395782470703	0.1	0.1	0.11568450927734375	0.1		0.1
84			0.30967235565185547	0.5383119583129883	0.21222805976867676	1.569016456604004	0.38179826736450195	0.48969388008117676	0.24849438667297363	0.32815027236938477	0.4876439571380615	0.5733792781829834	0.4819939136505127	0.24059557914733887	0.25817346572875977	0.2260274887084961	0.3294672966003418	0.35936927795410156	0.17270493507385254	0.1717698574066162	0.1	0.1	0.11603093147277832	0.1		0.1
85			0.31182432174682617	0.5597271919250488	0.21424436569213867	1.576207160949707	0.38698744773864746	0.4968991279602051	0.25554895401000977	0.33585596084594727	0.5026249885559082	0.5947678089141846	0.5132229328155518	0.24443697929382324	0.2597503662109375	0.22643375396728516	0.3341951370239258	0.36446666717529297	0.18068242073059082	0.1744384765625	0.1	0.1	0.11815905570983887	0.1		0.1
86			0.3235335350036621	0.6098442077636719	0.21692585945129395	1.6244544982910156	0.38951563835144043	0.5401949882507324	0.25588488578796387	0.3416121006011963	0.5045008659362793	0.6124508380889893	0.5255172252655029	0.26146841049194336	0.26705026626586914	0.22791504859924316	0.36132025718688965	0.38869214057922363	0.18193793296813965	0.18224215507507324	0.1	0.1	0.1193382740020752	0.1		0.1
87			0.3427848815917969	0.6301097869873047	0.21773433685302734	1.6942074298858643	0.3964192867279053	0.5707581043243408	0.25759387016296387	0.3595466613769531	0.5175402164459229	0.6276638507843018	0.551342248916626	0.2666642665863037	0.2736976146697998	0.23607110977172852	0.38135361671447754	0.4008963108062744	0.1839594841003418	0.18362712860107422	0.1	0.1	0.1198115348815918	0.1		0.1
88			0.3535020351409912	0.6676821708679199	0.2181711196899414	1.7218754291534424	0.4117882251739502	0.5863049030303955	0.27098941802978516	0.37050390243530273	0.5235681533813477	0.6327235698699951	0.5630152225494385	0.2869291305541992	0.2996518611907959	0.24443650245666504	0.39104533195495605	0.4101142883300781	0.18713021278381348	0.18416690826416016	0.1	0.1	0.11999225616455078	0.1		0.1
89			0.38144969940185547	0.7620818614959717	0.22935914993286133	1.8300774097442627	0.42764925956726074	0.5994687080383301	0.28060364723205566	0.3765549659729004	0.533329963684082	0.6611981391906738	0.5690178871154785	0.2894730567932129	0.3062279224395752	0.2814638614654541	0.3917388916015625	0.4164128303527832	0.18720483779907227	0.1857156753540039	0.1	0.1	0.12169051170349121	0.1		0.1
90			0.39014744758605957	0.8866968154907227	0.236191987991333	1.8585407733917236	0.4580271244049072	0.6320726871490479	0.3068711757659912	0.40812158584594727	0.534874677658081	0.6846480369567871	0.5873374938964844	0.29662013053894043	0.3126647472381592	0.2832949161529541	0.3987538814544678	0.4231739044189453	0.190352201461792	0.18744945526123047	0.1	0.1	0.1220235824584961	0.1		0.1
91			0.39026618003845215	0.9701755046844482	0.23732852935791016	1.946960687637329	0.46982574462890625	0.6542415618896484	0.3143301010131836	0.41413354873657227	0.5364713668823242	0.6914010047912598	0.6325740814208984	0.3113222122192383	0.3133103847503662	0.29227733612060547	0.4006063938140869	0.4270961284637451	0.19219636917114258	0.19974589347839355	0.1	0.1202843189239502	0.12276911735534668	0.1		0.1
92			0.39756226539611816	1.012343406677246	0.24174928665161133	2.118290424346924	0.4810762405395508	0.665302038192749	0.31722331047058105	0.4354286193847656	0.5389254093170166	0.7076921463012695	0.6387560367584229	0.31339454650878906	0.3137204647064209	0.3028738498687744	0.41875171661376953	0.43771982192993164	0.19779562950134277	0.2011396884918213	0.1	0.12446188926696777	0.12425875663757324	0.1		0.1
93			0.40734171867370605	1.0500028133392334	0.24320721626281738	2.387155055999756	0.4864993095397949	0.6858539581298828	0.335618257522583	0.43762755393981934	0.5484838485717773	0.7085630893707275	0.6513042449951172	0.31993842124938965	0.3289787769317627	0.30385446548461914	0.4344048500061035	0.4593527317047119	0.19901180267333984	0.2018594741821289	0.1	0.12463259696960449	0.12573695182800293	0.1		0.1
94			0.41254591941833496	1.1827244758605957	0.25794553756713867	2.397170066833496	0.49058079719543457	0.6926431655883789	0.3708152770996094	0.4404468536376953	0.5522456169128418	0.7135975360870361	0.7775595188140869	0.3405435085296631	0.3335096836090088	0.32398080825805664	0.43941330909729004	0.46355319023132324	0.2002246379852295	0.2025146484375	0.1	0.12859559059143066	0.1279296875	0.1		0.1
95			0.4206993579864502	1.192033290863037	0.2596473693847656	2.408522844314575	0.49064183235168457	0.6965508460998535	0.37421154975891113	0.4584684371948242	0.5624749660491943	0.7799198627471924	0.9677321910858154	0.343005895614624	0.3492701053619385	0.3324885368347168	0.44051432609558105	0.4802052974700928	0.20119142532348633	0.20685458183288574	0.11497759819030762	0.12939715385437012	0.12918591499328613	0.1		0.1
96			0.471224308013916	1.1929357051849365	0.2616419792175293	2.459207773208618	0.494365930557251	0.7630748748779297	0.37926721572875977	0.46425318717956543	0.5723433494567871	0.8941335678100586	1.030442714691162	0.34337377548217773	0.3714783191680908	0.33890461921691895	0.4536619186401367	0.49533748626708984	0.20604586601257324	0.20850372314453125	0.11716985702514648	0.12947392463684082	0.12921833992004395	0.1		0.1
97			0.493211030960083	1.2009234428405762	0.2660698890686035	2.6623363494873047	0.49798583984375	0.8243346214294434	0.3831446170806885	0.4893014430999756	0.5755290985107422	0.990170955657959	1.116734266281128	0.3464798927307129	0.37386322021484375	0.34189295768737793	0.462878942489624	0.5246837139129639	0.20735859870910645	0.20866608619689941	0.12824511528015137	0.13410067558288574	0.13138413429260254	0.1		0.1
98			0.4980204105377197	1.2149674892425537	0.2723963260650635	2.6867594718933105	0.5117390155792236	0.9251546859741211	0.4037513732910156	0.49045872688293457	0.5908093452453613	1.0248987674713135	1.1505696773529053	0.34856104850769043	0.3885316848754883	0.34557509422302246	0.4689006805419922	0.5566132068634033	0.20818567276000977	0.21128034591674805	0.13061881065368652	0.13605141639709473	0.13303041458129883	0.1		0.1
99			0.5460646152496338	1.2197296619415283	0.2728240489959717	2.7661077976226807	0.5186514854431152	1.120995283126831	0.43260812759399414	0.4917469024658203	0.6048686504364014	1.1624701023101807	1.259282112121582	0.3669092655181885	0.3971211910247803	0.3480398654937744	0.4708747863769531	0.5575685501098633	0.21022391319274902	0.21802854537963867	0.13094329833984375	0.15257596969604492	0.13542556762695312	0.11497759819030762		0.1
100			0.5529708862304688	1.3031678199768066	0.30541396141052246	2.7761871814727783	0.5384871959686279	1.1526861190795898	0.4557459354400635	0.5006287097930908	0.6126890182495117	1.249358892440796	1.2840373516082764	0.36913084983825684	0.40004730224609375	0.3661351203918457	0.49579429626464844	0.587456226348877	0.22387194633483887	0.2260875701904297	0.1343088150024414	0.21987128257751465	0.13685011863708496	0.11716985702514648		0.1
101			0.5606937408447266	1.3087859153747559	0.3109719753265381	2.7926957607269287	0.5548295974731445	1.1660480499267578	0.4609079360961914	0.5038714408874512	0.6127352714538574	1.262141227722168	1.3380565643310547	0.3698413372039795	0.4002861976623535	0.36717844009399414	0.520787239074707	0.6004507541656494	0.2244269847869873	0.2338123321533203	0.13450002670288086	0.22418713569641113	0.13739752769470215	0.12463259696960449		0.1
102			0.6541323661804199	1.314483880996704	0.3207542896270752	3.06612229347229	0.566197395324707	1.199108600616455	0.4622507095336914	0.5129642486572266	0.6289846897125244	1.3096437454223633	1.343778133392334	0.3754761219024658	0.4124789237976074	0.367520809173584	0.5401971340179443	0.605231523513794	0.22574543952941895	0.23388886451721191	0.13657188415527344	0.22524714469909668	0.13818812370300293	0.12824511528015137		0.1
103			0.6794853210449219	1.316410779953003	0.3381185531616211	3.11661696434021	0.5773828029632568	1.2068758010864258	0.4632551670074463	0.517704963684082	0.6324217319488525	1.3360905647277832	1.3465290069580078	0.37633490562438965	0.43532681465148926	0.38168954849243164	0.5548801422119141	0.6104605197906494	0.22765040397644043	0.23418188095092773	0.13998723030090332	0.2414097785949707	0.1404433250427246	0.12939715385437012		0.1
104			0.6888372898101807	1.33255934715271	0.41235971450805664	3.3592276573181152	0.6416029930114746	1.2223012447357178	0.46930551528930664	0.557429313659668	0.6539723873138428	1.3422324657440186	1.3469245433807373	0.3898019790649414	0.44804811477661133	0.38730382919311523	0.5554900169372559	0.6253838539123535	0.228257417678833	0.23984813690185547	0.16742920875549316	0.24246430397033691	0.14173674583435059	0.12947392463684082		0.11291098594665527
105			0.6957235336303711	1.347252607345581	0.4356405735015869	3.4246931076049805	0.6797468662261963	1.3144433498382568	0.4720773696899414	0.5625450611114502	0.6613767147064209	1.3506200313568115	1.354539394378662	0.40186643600463867	0.45406293869018555	0.3873555660247803	0.5876970291137695	0.6388688087463379	0.23177099227905273	0.2701609134674072	0.16888833045959473	0.2452857494354248	0.14274358749389648	0.13410067558288574		0.11480259895324707
106			0.7193756103515625	1.3572344779968262	0.43764376640319824	3.50793194770813	0.70259690284729	1.3483200073242188	0.4856724739074707	0.5936908721923828	0.6832666397094727	1.374633550643921	1.3577148914337158	0.4200439453125	0.48265790939331055	0.3900763988494873	0.5920019149780273	0.7101259231567383	0.23749232292175293	0.27420687675476074	0.1959514617919922	0.2513010501861572	0.14615082740783691	0.13605141639709473		0.11716985702514648
107			0.7637355327606201	1.3769195079803467	0.43961310386657715	3.575829267501831	0.8147084712982178	1.3747422695159912	0.5020565986633301	0.673649787902832	0.8157260417938232	1.3811705112457275	1.3812267780303955	0.4366269111633301	0.4857795238494873	0.39770007133483887	0.6007685661315918	0.7284953594207764	0.23967933654785156	0.3289663791656494	0.19867181777954102	0.2513589859008789	0.1472454071044922	0.13657188415527344		0.12169051170349121
108			0.7641692161560059	1.3882026672363281	0.4586455821990967	3.8814284801483154	0.8167819976806641	1.3749840259552002	0.5107126235961914	0.6802246570587158	0.8312535285949707	1.3962416648864746	1.3845980167388916	0.4547238349914551	0.5191690921783447	0.40997838973999023	0.6074767112731934	0.7696366310119629	0.26575756072998047	0.3346676826477051	0.23540854454040527	0.2684471607208252	0.15024232864379883	0.13998723030090332		0.12463259696960449
109			0.7778763771057129	1.3973443508148193	0.48009729385375977	4.765376329421997	1.027642011642456	1.4303827285766602	0.5393393039703369	0.6928584575653076	0.882359504699707	1.4696381092071533	1.3986611366271973	0.4777865409851074	0.526836633682251	0.4313035011291504	0.6120479106903076	0.7766289710998535	0.2765071392059326	0.34687232971191406	0.23698854446411133	0.2881789207458496	0.15947818756103516	0.1959514617919922		0.1279296875
110			0.789644718170166	1.4066650867462158	0.48975253105163574	4.777508974075317	1.0788216590881348	1.4788503646850586	0.5653276443481445	0.7343072891235352	0.8940703868865967	1.480285882949829	1.4494857788085938	0.49795055389404297	0.5366127490997314	0.44386768341064453	0.6243758201599121	0.8377459049224854	0.2795727252960205	0.3505074977874756	0.2414557933807373	0.2894878387451172	0.16319966316223145	0.19867181777954102		0.12824511528015137
111			0.7937591075897217	1.429276466369629	0.4931645393371582	4.803475618362427	1.1177966594696045	1.5148389339447021	0.5847148895263672	0.8058879375457764	1.0265657901763916	1.487865686416626	1.4670135974884033	0.5317986011505127	0.5386521816253662	0.45171213150024414	0.6337370872497559	0.8429441452026367	0.2945826053619385	0.3739471435546875	0.2422196865081787	0.3261384963989258	0.16411185264587402	0.21987128257751465		0.12918591499328613
112			0.812852144241333	1.444136381149292	0.4941706657409668	4.841084718704224	1.1641924381256104	1.5153179168701172	0.5940477848052979	0.8349246978759766	1.065490961074829	1.590531826019287	1.478015661239624	0.5462203025817871	0.5516018867492676	0.47097301483154297	0.7023468017578125	0.8578395843505859	0.3225095272064209	0.3843679428100586	0.25435733795166016	0.3460566997528076	0.1645810604095459	0.22418713569641113		0.12939715385437012
113			0.908273458480835	1.4837615489959717	0.5083751678466797	4.904490232467651	1.2481036186218262	1.5335426330566406	0.5995790958404541	0.8389692306518555	1.138429880142212	1.6129887104034424	1.5084998607635498	0.5624446868896484	0.554046630859375	0.47362184524536133	0.7132482528686523	0.8762834072113037	0.3501012325286865	0.38611698150634766	0.26523494720458984	0.37398576736450195	0.16538643836975098	0.23540854454040527		0.13410067558288574
114			0.9581217765808105	1.485496997833252	0.5176730155944824	4.933156251907349	1.3378889560699463	1.6226017475128174	0.6410322189331055	0.9241485595703125	1.2154581546783447	1.6171252727508545	1.5088000297546387	0.5851039886474609	0.5774595737457275	0.49457430839538574	0.7252712249755859	0.9375565052032471	0.38663673400878906	0.38892078399658203	0.277972936630249	0.3790395259857178	0.16560578346252441	0.23698854446411133		0.13542556762695312
115			1.0923280715942383	1.4915683269500732	0.5211038589477539	5.361640691757202	1.3482580184936523	1.6226119995117188	0.7243142127990723	1.0668339729309082	1.2912850379943848	1.6432926654815674	1.515906810760498	0.6032118797302246	0.5920412540435791	0.4957897663116455	0.8457052707672119	1.0843677520751953	0.4092845916748047	0.4012269973754883	0.28401803970336914	0.38363146781921387	0.1682901382446289	0.2414097785949707		0.13605141639709473
116			1.1074745655059814	1.5197467803955078	0.5339899063110352	5.487383127212524	1.3535780906677246	1.6482305526733398	0.7974576950073242	1.0859313011169434	1.302950143814087	1.6700403690338135	1.6078929901123047	0.6394164562225342	0.604625940322876	0.5016191005706787	0.9697582721710205	1.0941081047058105	0.4125401973724365	0.4127686023712158	0.28553104400634766	0.40373682975769043	0.1813347339630127	0.2414557933807373		0.13657188415527344
117			1.1503486633300781	1.5261845588684082	0.5446662902832031	5.658048391342163	1.3557929992675781	1.6604204177856445	0.8242418766021729	1.1984117031097412	1.3108313083648682	1.7038283348083496	1.6431994438171387	0.6680073738098145	0.6064362525939941	0.5198125839233398	0.9985525608062744	1.094191312789917	0.41603636741638184	0.41419506072998047	0.294079065322876	0.4068155288696289	0.18135762214660645	0.2422196865081787		0.13998723030090332
118			1.1537189483642578	1.5278074741363525	0.5495059490203857	5.937308311462402	1.356036901473999	1.6996817588806152	0.8563728332519531	1.221639633178711	1.3455843925476074	1.723233938217163	1.700801134109497	0.67584228515625	0.6465904712677002	0.5545210838317871	1.0166428089141846	1.1443405151367188	0.4231851100921631	0.4202098846435547	0.2959775924682617	0.433607816696167	0.18713021278381348	0.2452857494354248		0.1404433250427246
119			1.1995294094085693	1.531022310256958	0.5800788402557373	5.99855637550354	1.365666389465332	1.7196853160858154	0.872307300567627	1.2239108085632324	1.366438865661621	1.735672950744629	1.7048544883728027	0.750246524810791	0.6529710292816162	0.5549483299255371	1.0433382987976074	1.1910853385925293	0.4291572570800781	0.42026495933532715	0.2984127998352051	0.43418407440185547	0.19365334510803223	0.25435733795166016		0.14173674583435059
120			1.2927916049957275	1.576923131942749	0.6137802600860596	6.005176067352295	1.3907458782196045	1.7248938083648682	0.9132077693939209	1.281541347503662	1.3821980953216553	1.7587110996246338	1.7383918762207031	0.8000147342681885	0.653045654296875	0.5774636268615723	1.0921506881713867	1.198693037033081	0.4433584213256836	0.42157888412475586	0.3051784038543701	0.4644815921783447	0.1964430809020996	0.28401803970336914		0.16319966316223145
121			1.3189167976379395	1.6139204502105713	0.6283104419708252	6.679657220840454	1.3955409526824951	1.7661035060882568	0.9657332897186279	1.3012843132019043	1.387441873550415	1.776890754699707	1.7579877376556396	0.8070540428161621	0.8471345901489258	0.579688549041748	1.1020610332489014	1.2040059566497803	0.448775053024292	0.4228198528289795	0.3140738010406494	0.47127223014831543	0.19773101806640625	0.28553104400634766		0.16411185264587402
122			1.3372509479522705	1.6352791786193848	0.6511516571044922	6.810974597930908	1.461549997329712	1.8573577404022217	0.9765608310699463	1.3041117191314697	1.4825177192687988	1.789924144744873	1.8008360862731934	0.8197956085205078	0.9549624919891357	0.663135290145874	1.1416652202606201	1.2056667804718018	0.4518697261810303	0.432145357131958	0.3406195640563965	0.48180198669433594	0.19868111610412598	0.2881789207458496		0.18135762214660645
123			1.3689606189727783	1.643190622329712	0.6616988182067871	8.54386568069458	1.478226900100708	1.8719027042388916	0.9937484264373779	1.3090734481811523	1.5402147769927979	1.7908666133880615	1.8872418403625488	0.8861684799194336	0.9676859378814697	0.6685187816619873	1.1738941669464111	1.2146267890930176	0.457247257232666	0.43293213844299316	0.34398841857910156	0.4835646152496338	0.20088648796081543	0.2894878387451172		0.18713021278381348
124			1.3903567790985107	1.6544828414916992	0.7078673839569092	8.693619728088379	1.4913179874420166	1.8732538223266602	1.1040887832641602	1.3174867630004883	1.550581693649292	1.840383768081665	1.9152061939239502	0.8916721343994141	1.0023698806762695	0.698871374130249	1.182478666305542	1.2697677612304688	0.4733586311340332	0.4676048755645752	0.40619611740112305	0.5015394687652588	0.2050774097442627	0.2959775924682617		0.19365334510803223
125			1.4516329765319824	1.6656579971313477	0.7926974296569824	8.69955039024353	1.5151586532592773	1.92299485206604	1.108933687210083	1.334852933883667	1.5617327690124512	1.8809902667999268	2.050144910812378	0.8981873989105225	1.0606043338775635	0.7534985542297363	1.1839158535003662	1.2794435024261475	0.4833984375	0.4957449436187744	0.4122159481048584	0.5346841812133789	0.20510578155517578	0.3406195640563965		0.1964430809020996
126			1.460587739944458	1.6847572326660156	0.8901684284210205	10.036863803863525	1.5208942890167236	2.064084053039551	1.1203551292419434	1.3396482467651367	1.5820958614349365	1.9263787269592285	2.064573287963867	0.9075615406036377	1.0652892589569092	0.7633934020996094	1.2065131664276123	1.2836883068084717	0.4914703369140625	0.4994668960571289	0.4126749038696289	0.5548217296600342	0.2070004940032959	0.34398841857910156		0.19773101806640625
127			1.4714393615722656	1.7325575351715088	0.9958257675170898	10.242747068405151	1.6471123695373535	2.0992233753204346	1.1317059993743896	1.3462529182434082	1.5826537609100342	1.9291558265686035	2.113865375518799	1.0590784549713135	1.1055078506469727	0.8067238330841064	1.2821683883666992	1.2865824699401855	0.49500179290771484	0.505363941192627	0.42866063117980957	0.5931291580200195	0.2154250144958496	0.37398576736450195		0.19868111610412598
128			1.4944255352020264	1.8031964302062988	1.047842264175415	11.135506391525269	1.718026876449585	2.135707139968872	1.138437032699585	1.3709077835083008	1.6033978462219238	1.9403269290924072	2.126203775405884	1.0882959365844727	1.1186397075653076	0.8087399005889893	1.2922425270080566	1.342191219329834	0.5041255950927734	0.5128064155578613	0.434002161026001	0.6213188171386719	0.24011754989624023	0.3790395259857178		0.20088648796081543
129			1.5048942565917969	1.8221604824066162	1.088442087173462	11.815020561218262	1.7202208042144775	2.2161197662353516	1.245025634765625	1.3864798545837402	1.6059341430664062	1.9809277057647705	2.4763989448547363	1.110908031463623	1.1324052810668945	0.9054915904998779	1.2948100566864014	1.3463945388793945	0.5143132209777832	0.5167591571807861	0.43755459785461426	0.6513783931732178	0.2430257797241211	0.4068155288696289		0.2050774097442627
130			1.5360746383666992	1.9764728546142578	1.1158525943756104	12.209193706512451	1.7504346370697021	2.2899985313415527	1.2593390941619873	1.3961939811706543	1.618833065032959	1.9912357330322266	2.4856748580932617	1.1198129653930664	1.1570229530334473	0.9213471412658691	1.3003342151641846	1.3468246459960938	0.520331621170044	0.5500364303588867	0.4447154998779297	0.6613843441009521	0.28174400329589844	0.42866063117980957		0.20510578155517578
131			1.5558981895446777	1.976905345916748	1.1865878105163574	14.517383575439453	1.828279972076416	2.333862066268921	1.302858829498291	1.4252161979675293	1.6459639072418213	2.0040414333343506	2.60357928276062	1.2049195766448975	1.2027897834777832	0.9659733772277832	1.3057904243469238	1.3545222282409668	0.5399031639099121	0.5585997104644775	0.5524072647094727	0.753929853439331	0.2965660095214844	0.434002161026001		0.2154250144958496
132			1.5774314403533936	1.9961845874786377	1.2251877784729004	14.625418186187744	1.8836300373077393	2.570432662963867	1.3510761260986328	1.4521152973175049	1.6567752361297607	2.063063144683838	2.6429879665374756	1.2255797386169434	1.2178118228912354	1.0633325576782227	1.3346188068389893	1.359137773513794	0.545527458190918	0.5662076473236084	0.570659875869751	0.7662427425384521	0.306394100189209	0.43418407440185547		0.21987128257751465
133			1.5818936824798584	2.368356704711914	1.2368385791778564	14.738736391067505	2.08337664604187	2.6363933086395264	1.3516955375671387	1.4756641387939453	1.659407377243042	2.101696729660034	2.6905879974365234	1.2304441928863525	1.236555576324463	1.1188936233520508	1.3386216163635254	1.3745903968811035	0.5473582744598389	0.5739810466766357	0.6172590255737305	0.8135480880737305	0.3068711757659912	0.4644815921783447		0.22418713569641113
134			1.5903537273406982	2.425725221633911	1.2382586002349854	16.496793508529663	2.2220449447631836	2.732948064804077	1.3568737506866455	1.5229213237762451	1.6955645084381104	2.102754592895508	2.7084524631500244	1.251664638519287	1.2427785396575928	1.1262249946594238	1.3464109897613525	1.4189269542694092	0.5710656642913818	0.597599983215332	0.7372446060180664	0.8694264888763428	0.3080940246582031	0.47127223014831543		0.24011754989624023
135			1.6156179904937744	2.568051815032959	1.2575128078460693	16.68015170097351	2.238776683807373	3.173089027404785	1.3849270343780518	1.5333213806152344	1.711273431777954	2.107002019882202	2.778496026992798	1.2568919658660889	1.2441298961639404	1.174619436264038	1.349407434463501	1.420335054397583	0.5719940662384033	0.6516304016113281	0.7440879344940186	0.9157307147979736	0.3126647472381592	0.48180198669433594		0.2422196865081787
136			1.6190214157104492	2.615145683288574	1.2768967151641846	16.683821439743042	2.3337173461914062	3.199389696121216	1.4101283550262451	1.545471429824829	1.7154932022094727	2.1129493713378906	2.906201124191284	1.2588648796081543	1.2474615573883057	1.2116761207580566	1.3544907569885254	1.4449493885040283	0.5792489051818848	0.7021167278289795	0.7464375495910645	0.9204490184783936	0.33879613876342773	0.5015394687652588		0.2430257797241211
137			1.6990842819213867	2.818396806716919	1.2809884548187256	25.283940076828003	2.4564759731292725	3.3040242195129395	1.4106814861297607	1.5675029754638672	1.7169699668884277	2.119033098220825	2.913213014602661	1.278568983078003	1.2937886714935303	1.238976001739502	1.3944203853607178	1.4635815620422363	0.6112391948699951	0.7074215412139893	0.8009285926818848	0.9520118236541748	0.34020209312438965	0.5346841812133789		0.25435733795166016
138			1.7500438690185547	2.890911102294922	1.3130662441253662	27.735044240951538	2.5492498874664307	3.306743621826172	1.423557996749878	1.5961298942565918	1.7341797351837158	2.1900131702423096	2.9195759296417236	1.3035085201263428	1.3366143703460693	1.241819143295288	1.4160089492797852	1.4665131568908691	0.6389667987823486	0.7506365776062012	0.8248693943023682	0.9760217666625977	0.3405435085296631	0.5524072647094727		0.28174400329589844
139			1.7831177711486816	2.9081029891967773	1.3213348388671875	27.99693465232849	2.6522088050842285	3.3482015132904053	1.4255421161651611	1.6024305820465088	1.7445738315582275	2.3840746879577637	2.9617788791656494	1.3398971557617188	1.3486382961273193	1.2421014308929443	1.4695067405700684	1.5075511932373047	0.6711318492889404	0.7575700283050537	0.836503267288208	1.076411247253418	0.34189295768737793	0.5548217296600342		0.28401803970336914
140			1.7971885204315186	2.9739010334014893	1.3824832439422607	28.362925052642822	2.7662806510925293	3.3669590950012207	1.5204551219940186	1.6683390140533447	1.7765820026397705	2.385547161102295	2.961935043334961	1.3569347858428955	1.3496942520141602	1.2438671588897705	1.5257246494293213	1.529893398284912	0.6983642578125	0.7719287872314453	0.8583369255065918	1.0831482410430908	0.3514425754547119	0.5931291580200195		0.28553104400634766
141			1.853769302368164	2.9990358352661133	1.4170103073120117	31.824587106704712	2.9436309337615967	3.400928020477295	1.5221219062805176	1.6692726612091064	1.7824432849884033	2.4433276653289795	3.015639066696167	1.357715129852295	1.3610851764678955	1.2720749378204346	1.5637092590332031	1.5399692058563232	0.7208590507507324	0.805504322052002	0.8803198337554932	1.1211879253387451	0.35311245918273926	0.6513783931732178		0.2881789207458496
142			1.9145152568817139	3.0401856899261475	1.4300220012664795	32.63793635368347	2.9687678813934326	3.496001720428467	1.5300474166870117	1.6778693199157715	1.7840368747711182	2.4487314224243164	3.0587315559387207	1.3833224773406982	1.3637423515319824	1.2809081077575684	1.574040412902832	1.5713095664978027	0.7595603466033936	0.8690950870513916	0.9043262004852295	1.1231348514556885	0.36913084983825684	0.6613843441009521		0.2894878387451172
143			1.939493179321289	3.0802085399627686	1.4303243160247803	34.30243968963623	3.360461950302124	3.6016199588775635	1.5399091243743896	1.6851472854614258	1.8293089866638184	2.4525656700134277	3.0674848556518555	1.3926830291748047	1.4103765487670898	1.2861216068267822	1.5741264820098877	1.5996215343475342	0.7806599140167236	1.0355019569396973	0.9600999355316162	1.131453514099121	0.3698413372039795	0.7372446060180664		0.2965660095214844
144			2.002697229385376	3.112560272216797	1.4621548652648926	34.4076030254364	3.381603717803955	3.608644962310791	1.555271863937378	1.6967377662658691	1.8495337963104248	2.4661505222320557	3.0837748050689697	1.4023776054382324	1.4261589050292969	1.3093230724334717	1.5857875347137451	1.6057991981506348	0.8012385368347168	1.065680742263794	0.9690940380096436	1.1435413360595703	0.3737983703613281	0.7440879344940186		0.306394100189209
145			2.005937337875366	3.154658079147339	1.5212068557739258	36.13956665992737	3.385741949081421	3.811255931854248	1.5565598011016846	1.748009443283081	1.8650908470153809	2.4662861824035645	3.0962133407592773	1.4091994762420654	1.4292588233947754	1.3313055038452148	1.59061598777771	1.6166355609893799	0.9709527492523193	1.1058499813079834	1.0444769859313965	1.1503446102142334	0.37386322021484375	0.7662427425384521		0.3068711757659912
146			2.0311903953552246	3.3611598014831543	1.5415499210357666	36.293378829956055	3.448261260986328	3.8594279289245605	1.6992971897125244	1.7480990886688232	1.9110939502716064	2.4753291606903076	3.1100106239318848	1.480151653289795	1.4305412769317627	1.3416955471038818	1.5951423645019531	1.6298341751098633	1.0966250896453857	1.114210605621338	1.0773594379425049	1.1591966152191162	0.3754761219024658	0.8009285926818848		0.3080940246582031
147			2.0766055583953857	3.3996927738189697	1.5477590560913086	36.922465562820435	3.538037061691284	4.080892086029053	1.7109487056732178	1.772475242614746	1.9838354587554932	2.5135726928710938	3.3394289016723633	1.4808645248413086	1.5111722946166992	1.3477067947387695	1.627852439880371	1.6321592330932617	1.1160368919372559	1.1420185565948486	1.1070680618286133	1.175351619720459	0.3765549659729004	0.8248693943023682		0.3126647472381592
148			2.1011414527893066	3.402493715286255	1.5481374263763428	36.93509316444397	3.6882128715515137	4.616663217544556	1.7474982738494873	1.7886154651641846	2.000164031982422	2.686288833618164	3.358502149581909	1.4838182926177979	1.5126581192016602	1.3588998317718506	1.675508737564087	1.6837444305419922	1.1402690410614014	1.1779983043670654	1.108393669128418	1.1792407035827637	0.38746118545532227	0.836503267288208		0.34020209312438965
149			2.1019225120544434	3.4463212490081787	1.556413173675537	64.32235646247864	3.7006919384002686	4.851500511169434	1.8792359828948975	1.8250136375427246	2.0543723106384277	2.8260035514831543	3.478652000427246	1.48490309715271	1.5578556060791016	1.377960205078125	1.7247397899627686	1.725705623626709	1.1836822032928467	1.2239294052124023	1.130533218383789	1.1915667057037354	0.40582990646362305	0.8583369255065918		0.3405435085296631
150			2.104510545730591	3.529409170150757	1.6054461002349854	65.60010194778442	3.7433629035949707	4.921747922897339	1.9268407821655273	1.877157211303711	2.0560920238494873	2.8354673385620117	3.560725450515747	1.513479232788086	1.5697669982910156	1.4483392238616943	1.7508125305175781	1.752955436706543	1.2053794860839844	1.2406108379364014	1.1309688091278076	1.1981348991394043	0.41603636741638184	0.9043262004852295		0.3406195640563965
151			2.1700809001922607	3.817659854888916	1.6084027290344238	66.8907036781311	3.768320322036743	4.961039066314697	2.0338923931121826	1.8877336978912354	2.0821664333343506	2.9891350269317627	3.574148654937744	1.516286849975586	1.5738794803619385	1.4683473110198975	1.7710504531860352	1.7631971836090088	1.2175307273864746	1.2488276958465576	1.143930435180664	1.200754165649414	0.4284825325012207	0.9520118236541748		0.34189295768737793
152			2.184018135070801	3.8818390369415283	1.6125192642211914	76.64322638511658	3.7727599143981934	5.284573793411255	2.048727512359619	1.906956672668457	2.1231863498687744	3.006847381591797	3.6486029624938965	1.5254178047180176	1.5809972286224365	1.4776678085327148	1.7868764400482178	1.7979965209960938	1.2469370365142822	1.2520620822906494	1.1547884941101074	1.2259464263916016	0.4313035011291504	0.9600999355316162		0.3514425754547119
153			2.2192869186401367	3.995408058166504	1.6188194751739502	80.57023477554321	3.80041241645813	5.538140058517456	2.0594584941864014	1.9103546142578125	2.1421051025390625	3.0567779541015625	3.6496269702911377	1.526343822479248	1.62632417678833	1.502962350845337	1.8104257583618164	1.8255321979522705	1.286250352859497	1.2743282318115234	1.1627328395843506	1.2286381721496582	0.4558413028717041	0.9690940380096436		0.35311245918273926
154			2.2460830211639404	4.074204206466675	1.638890266418457	81.57131910324097	3.8070309162139893	5.588510274887085	2.1284372806549072	1.910560131072998	2.1455821990966797	3.06072998046875	3.6839759349823	1.5506463050842285	1.6356828212738037	1.5063281059265137	1.8148016929626465	1.8266923427581787	1.2886955738067627	1.2922487258911133	1.180044412612915	1.2520225048065186	0.462878942489624	1.076411247253418		0.37386322021484375
155			2.2580764293670654	4.074667692184448	1.6539645195007324	82.78355598449707	3.836817741394043	5.607414484024048	2.1637325286865234	1.9349822998046875	2.159991502761841	3.086168050765991	3.697265625	1.5523097515106201	1.6748685836791992	1.5571913719177246	1.8553354740142822	1.8529026508331299	1.2952840328216553	1.3193943500518799	1.183304786682129	1.4013404846191406	0.4733586311340332	1.0831482410430908		0.37398576736450195
156			2.272948980331421	4.084466218948364	1.6736774444580078	83.08804249763489	3.853773593902588	5.906939744949341	2.235901117324829	1.9525694847106934	2.235156774520874	3.176311492919922	3.8274130821228027	1.5609369277954102	1.7030668258666992	1.563338041305542	1.8718469142913818	1.8983325958251953	1.3074710369110107	1.4050571918487549	1.258528232574463	1.4155912399291992	0.47362184524536133	1.1070680618286133		0.3754761219024658
157			2.293370246887207	4.129211664199829	1.6899704933166504	83.24305939674377	3.879481554031372	5.932056188583374	2.2954704761505127	1.984102725982666	2.2365589141845703	3.2710013389587402	3.899317741394043	1.568861961364746	1.7247414588928223	1.5667173862457275	1.9095792770385742	1.935354232788086	1.317042350769043	1.4124841690063477	1.2633535861968994	1.4222826957702637	0.4819939136505127	1.108393669128418		0.3765549659729004
158			2.296170711517334	4.203185796737671	1.690765380859375	84.47910475730896	3.9352049827575684	5.959532260894775	2.3742518424987793	2.0446629524230957	2.3506667613983154	3.3443171977996826	4.047912120819092	1.5696189403533936	1.7410011291503906	1.5749280452728271	2.048090696334839	1.9413902759552002	1.3442325592041016	1.4276986122131348	1.337371587753296	1.4890146255493164	0.48334193229675293	1.1231348514556885		0.40582990646362305
159			2.433126926422119	4.98626184463501	1.6925246715545654	88.29756450653076	4.145844459533691	5.993601560592651	2.5057318210601807	2.080723524093628	2.45129656791687	3.3568010330200195	4.160785436630249	1.6691772937774658	1.7459616661071777	1.6404156684875488	2.151256799697876	2.180429220199585	1.3517968654632568	1.437528371810913	1.4121127128601074	1.5375449657440186	0.4860544204711914	1.1309688091278076		0.4068155288696289
160			2.5115063190460205	5.055171012878418	1.8185317516326904	89.11477375030518	4.321595907211304	6.05276346206665	2.562037944793701	2.0821104049682617	2.4623260498046875	3.430812120437622	4.290813207626343	1.677567481994629	1.78287672996521	1.6664440631866455	2.1641180515289307	2.2232749462127686	1.355226993560791	1.4489476680755615	1.430535078048706	1.5822076797485352	0.4941706657409668	1.1435413360595703		0.4313035011291504
161			2.5250895023345947	5.278530597686768	1.8201830387115479	90.66200637817383	4.419175624847412	6.081658363342285	2.6563141345977783	2.125929832458496	2.5001540184020996	3.4774086475372314	4.316921949386597	1.6777317523956299	1.8480911254882812	1.672515869140625	2.190129518508911	2.247051954269409	1.3896608352661133	1.4549503326416016	1.4646437168121338	1.5926146507263184	0.4957897663116455	1.1503446102142334		0.4558413028717041
162			2.5296437740325928	5.444525480270386	1.8819658756256104	111.05991101264954	4.453571081161499	6.418202877044678	2.7014875411987305	2.1308436393737793	2.543062210083008	3.657684087753296	4.323111295700073	1.6795806884765625	1.925062894821167	1.6750047206878662	2.2332541942596436	2.2624151706695557	1.4120721817016602	1.4645345211029053	1.6396539211273193	1.6428437232971191	0.505363941192627	1.1591966152191162		0.462878942489624
163			2.537594795227051	6.107224225997925	1.8860833644866943	113.6374933719635	4.776862144470215	6.810528516769409	2.724644184112549	2.1341023445129395	2.5579400062561035	3.7879979610443115	4.335232257843018	1.7765202522277832	1.932478666305542	1.679666519165039	2.270676612854004	2.328809976577759	1.42106294631958	1.465881109237671	1.7455291748046875	1.9226534366607666	0.5383119583129883	1.175351619720459		0.4644815921783447
164			2.590954542160034	6.165433168411255	1.993224859237671	119.0350444316864	4.828944683074951	6.849295377731323	2.8450143337249756	2.2489140033721924	2.6140410900115967	3.8933398723602295	4.594293594360352	1.7775335311889648	1.9714949131011963	1.7188992500305176	2.3620777130126953	2.3355016708374023	1.4224379062652588	1.4754738807678223	1.7736420631408691	1.956254243850708	0.5606937408447266	1.180044412612915		0.4733586311340332
165			2.59761905670166	6.260236024856567	2.007570743560791	129.59445977210999	4.835583448410034	7.013085842132568	2.9474754333496094	2.360593557357788	2.689966917037964	3.9612722396850586	4.960190534591675	1.7924127578735352	1.9805376529693604	1.7231955528259277	2.385207414627075	2.451206922531128	1.438969373703003	1.5074689388275146	1.798232078552246	1.997096061706543	0.5873374938964844	1.183304786682129		0.47362184524536133
166			2.644333600997925	6.491730690002441	2.040280342102051	157.60172629356384	4.862796068191528	7.189145088195801	2.9519031047821045	2.4512689113616943	2.6940295696258545	4.145185947418213	5.09526515007019	1.8581812381744385	2.0318517684936523	1.7337708473205566	2.4396848678588867	2.495896339416504	1.455549955368042	1.5449118614196777	1.8735344409942627	2.048564910888672	0.6098442077636719	1.1915667057037354		0.4819939136505127
167			2.692092180252075	7.673274040222168	2.1652579307556152	174.6446123123169	5.286460638046265	7.620208740234375	3.419210433959961	2.5306994915008545	2.7144124507904053	4.177198171615601	5.196018934249878	1.8615500926971436	2.2150206565856934	1.7913832664489746	2.5362093448638916	2.499282121658325	1.4635465145111084	1.5544495582580566	1.9774556159973145	2.0762529373168945	0.6416029930114746	1.2286381721496582		0.48334193229675293
168			2.759990692138672	7.941948652267456	2.190109968185425	195.2468717098236	5.2955238819122314	7.7675511837005615	3.6033360958099365	2.558302164077759	2.734276294708252	4.356945037841797	5.230790853500366	1.8946268558502197	2.316807270050049	1.8037693500518799	2.538687229156494	2.5083842277526855	1.4961018562316895	1.555147409439087	2.090952157974243	2.3266053199768066	0.6680073738098145	1.2520225048065186		0.4860544204711914
169			2.779034376144409	7.9919114112854	2.2073614597320557	263.99272561073303	5.3843674659729	8.116246223449707	3.6320595741271973	2.56857967376709	2.8509132862091064	4.659319162368774	5.361968755722046	1.9150114059448242	2.3246819972991943	1.849198579788208	2.55631160736084	2.620828628540039	1.5526001453399658	1.628462553024292	2.0932390689849854	2.754923105239868	0.7284953594207764	1.4013404846191406		0.4941706657409668
170			2.8729794025421143	8.064685821533203	2.220170497894287	619.393146276474	5.482356786727905	8.483595848083496	3.706545829772949	2.576044797897339	2.8755943775177	4.765893220901489	5.401616096496582	1.9408149719238281	2.468604564666748	1.8607702255249023	2.6593430042266846	2.7488608360290527	1.6726436614990234	1.637209177017212	2.105544328689575	2.808497667312622	0.750246524810791	1.4121127128601074		0.5606937408447266
171			2.98386287689209	8.215668678283691	2.3610291481018066	731.3047561645508	5.651328086853027	8.676307201385498	3.7757861614227295	2.5960023403167725	2.90047025680542	4.928612947463989	5.5893776416778564	2.076080083847046	2.4714951515197754	1.8820881843566895	2.7013027667999268	2.766902446746826	1.7174313068389893	1.6427793502807617	2.155834436416626	2.8183064460754395	0.7775595188140869	1.4155912399291992		0.5873374938964844
172			3.031856060028076	8.28744626045227	2.450714111328125		5.847651720046997	8.827031135559082	4.000073194503784	2.6318957805633545	2.920053005218506	4.933307647705078	5.596324443817139	2.08532977104187	2.488039970397949	1.8918890953063965	2.757154941558838	2.787592887878418	1.736158847808838	1.7080554962158203	2.2162694931030273	2.8690133094787598	0.789644718170166	1.430535078048706		0.6098442077636719
173			3.0440731048583984	8.550228357315063	2.4881808757781982		5.864700555801392	9.287376403808594	4.039545059204102	2.656057596206665	2.983468770980835	5.009418725967407	5.826462984085083	2.0925519466400146	2.626680374145508	1.8990240097045898	2.8054232597351074	2.8248953819274902	1.7630712985992432	1.7354252338409424	2.316391706466675	2.940211772918701	0.8866968154907227	1.4646437168121338		0.6416029930114746
174			3.1294126510620117	8.611013650894165	2.501559257507324		5.974820137023926	9.769708156585693	4.06566596031189	2.6679441928863525	3.0480406284332275	5.010418176651001	6.044551134109497	2.153810501098633	2.659454584121704	1.985192060470581	2.9074292182922363	2.908522367477417	1.8506536483764648	1.7549769878387451	2.365450859069824	3.2447032928466797	0.8916721343994141	1.4890146255493164		0.6680073738098145
175			3.1791324615478516	8.986599922180176	2.5182437896728516		6.089578151702881	9.805968284606934	4.095419406890869	2.7345497608184814	3.1065430641174316	5.052009582519531	6.343996286392212	2.155008316040039	2.6617681980133057	2.0466744899749756	3.119006633758545	2.961855411529541	1.9781863689422607	1.7589075565338135	2.540397882461548	3.48289155960083	0.9676859378814697	1.5375449657440186		0.7284953594207764
176			3.2724955081939697	9.066032648086548	2.6012837886810303		6.193848609924316	10.18401837348938	4.108236789703369	2.791764974594116	3.1085026264190674	5.058216094970703	6.7485511302948	2.170815944671631	2.778532028198242	2.056148052215576	3.1213600635528564	3.094658851623535	2.2144384384155273	1.7654235363006592	2.6048424243927	3.7839534282684326	0.9701755046844482	1.5822076797485352		0.750246524810791
177			3.3912761211395264	9.26431918144226	2.6074106693267822		6.251562595367432	10.231245040893555	4.299926996231079	2.8276431560516357	3.1282875537872314	5.142286539077759	7.299331188201904	2.2085580825805664	2.7978434562683105	2.0563910007476807	3.1617202758789062	3.275136947631836	2.229912757873535	1.7734856605529785	2.767763376235962	3.861973285675049	0.9958257675170898	1.5926146507263184		0.7775595188140869
178			3.431638717651367	9.560649633407593	2.6204919815063477		6.3385045528411865	11.243839025497437	4.301053762435913	2.8361542224884033	3.155985116958618	5.230333566665649	7.408143043518066	2.2340712547302246	2.8416831493377686	2.1691527366638184	3.1887855529785156	3.2933504581451416	2.2495429515838623	1.7927420139312744	3.2314906120300293	3.8696930408477783	1.047842264175415	1.6396539211273193		0.789644718170166
179			3.649657726287842	10.929123878479004	2.7200305461883545		6.78830885887146	11.303639888763428	4.317595958709717	2.8509607315063477	3.2920937538146973	5.284510850906372	8.091895818710327	2.3155877590179443	2.8492298126220703	2.1970632076263428	3.2902023792266846	3.3854191303253174	2.254164457321167	1.7951040267944336	3.4616456031799316	3.9343652725219727	1.0500028133392334	1.7736420631408691		0.8248693943023682
180			3.6914122104644775	10.941980838775635	2.815598726272583		7.864240646362305	13.432363748550415	4.542698383331299	2.9543333053588867	3.322268486022949	5.4296464920043945	8.502398252487183	2.3983020782470703	2.9522411823272705	2.3820981979370117	3.4151413440704346	3.4268832206726074	2.278275966644287	1.8150839805603027	3.6013729572296143	4.170727014541626	1.0590784549713135	1.8735344409942627		0.8583369255065918
181			3.816957473754883	12.456580638885498	2.8717455863952637		8.647393941879272	13.527744770050049	4.6065802574157715	3.0570976734161377	3.583383083343506	5.750703811645508	8.574941396713257	2.5983188152313232	2.9964592456817627	2.4000957012176514	3.4831955432891846	3.4934988021850586	2.2891862392425537	1.8870742321014404	3.726529359817505	4.294851779937744	1.0606043338775635	1.956254243850708		0.8866968154907227
182			3.8575973510742188	12.53877067565918	2.912229061126709		9.37462067604065	13.779276847839355	4.771281480789185	3.0669798851013184	3.647482395172119	5.930110931396484	8.80087399482727	2.60406231880188	3.0823888778686523	2.522465944290161	3.512930393218994	3.580907106399536	2.292402505874634	1.9111850261688232	3.7595090866088867	4.3468756675720215	1.065680742263794	1.9774556159973145		0.8916721343994141
183			3.893460512161255	13.76574969291687	2.9387481212615967		9.694724321365356	13.823596715927124	4.908849000930786	3.0870609283447266	3.7098774909973145	6.120629072189331	10.704171180725098	2.713792085647583	3.0958588123321533	2.5550637245178223	3.556004524230957	3.593249559402466	2.3562517166137695	2.01883864402771	3.764817714691162	4.732343673706055	1.0843677520751953	1.997096061706543		0.9520118236541748
184			4.1116650104522705	13.967559576034546	2.9686551094055176		9.767043113708496	13.97400164604187	5.0310399532318115	3.096283435821533	3.8236749172210693	6.425107955932617	11.328313112258911	2.7614316940307617	3.107797861099243	2.57269287109375	3.5574910640716553	3.7091026306152344	2.5499861240386963	2.0289666652679443	3.7728307247161865	4.832449913024902	1.110908031463623	2.0762529373168945		0.9600999355316162
185			4.304175138473511	14.301614046096802	3.0121853351593018		9.811438083648682	14.226680278778076	5.107938289642334	3.12813138961792	3.8907999992370605	7.262122392654419	12.437665939331055	2.824092149734497	3.154240131378174	2.639826774597168	3.5637285709381104	3.7911956310272217	2.621865749359131	2.1975061893463135	3.8844223022460938	5.028266191482544	1.116734266281128	2.105544328689575		0.9676859378814697
186			4.56457781791687	14.65943455696106	3.1840550899505615		10.135733842849731	14.624319791793823	5.129615306854248	3.1573309898376465	4.065068244934082	7.3863205909729	13.196454286575317	2.848705530166626	3.276552677154541	2.7141482830047607	3.60893177986145	3.899831533432007	2.868048667907715	2.266909599304199	4.012014865875244	5.050413608551025	1.1324052810668945	2.2162694931030273		0.9690940380096436
187			4.596428632736206	15.575721979141235	3.192387342453003		10.185188055038452	15.518120050430298	5.262775421142578	3.2249011993408203	4.2987143993377686	7.39061713218689	13.904402732849121	2.8487510681152344	3.3219141960144043	2.946108102798462	3.6148571968078613	3.9319379329681396	2.8697376251220703	2.3248515129089355	4.117826461791992	5.245938539505005	1.1505696773529053	2.316391706466675		0.9701755046844482
188			4.695915937423706	19.723989009857178	3.404144763946533		10.305760145187378	16.482619285583496	5.505504131317139	3.3445379734039307	4.349125623703003	7.567802667617798	13.913558959960938	2.8842227458953857	3.3446438312530518	2.9522976875305176	3.6880908012390137	3.945408582687378	3.100314140319824	2.330322265625	4.403707265853882	5.3945653438568115	1.1526861190795898	2.365450859069824		0.9958257675170898
189			4.874731063842773	21.51674795150757	3.4887304306030273		10.406962871551514	16.530064821243286	5.642813205718994	3.4611592292785645	4.619334697723389	7.592153072357178	14.042564630508423	2.923825979232788	3.3627851009368896	2.967848777770996	3.6969168186187744	3.970803737640381	3.2422633171081543	2.350904941558838	4.667771816253662	5.395859479904175	1.1738941669464111	2.540397882461548		1.0500028133392334
190			4.913120269775391	23.285918951034546	3.4900426864624023		11.309218168258667	19.38426923751831	5.780675649642944	3.661923885345459	4.621613502502441	7.71196174621582	14.55807113647461	2.9402263164520264	3.4885475635528564	3.0284202098846436	3.7279293537139893	3.9971938133239746	3.311311960220337	2.388240098953247	4.6947548389434814	5.4318013191223145	1.1836822032928467	2.754923105239868		1.0590784549713135
191			5.006680727005005	23.296298503875732	3.536771059036255		13.77617335319519	25.30209708213806	5.837322235107422	3.7193236351013184	4.798529386520386	8.062709093093872	15.979294061660767	2.946298599243164	3.5361552238464355	3.0620169639587402	3.7307698726654053	4.060366868972778	3.4270551204681396	2.4228675365448	4.763526201248169	5.522608041763306	1.192033290863037	2.767763376235962		1.0606043338775635
192			5.255940675735474	24.09317111968994	3.566976547241211		14.178921461105347	28.787694931030273	6.008811950683594	3.8547186851501465	4.816616535186768	8.12598991394043	16.03321385383606	2.968413829803467	3.576235771179199	3.243513822555542	3.8980541229248047	4.117067575454712	3.526524782180786	2.5160207748413086	4.792314767837524	5.574506044387817	1.1929357051849365	2.808497667312622		1.065680742263794
193			5.398171424865723	24.491739749908447	3.744157314300537		14.280332565307617	30.416105031967163	6.052319765090942	3.8868653774261475	4.875488519668579	8.424393653869629	16.39618968963623	2.9955430030822754	3.633274793624878	3.371452569961548	3.976738214492798	4.292021036148071	3.7655029296875	2.7581064701080322	4.818337440490723	5.700809955596924	1.2053794860839844	2.8690133094787598		1.076411247253418
194			5.399601936340332	24.549973964691162	3.746979236602783		14.81540822982788	31.484200477600098	6.162920236587524	4.230014085769653	4.927583456039429	8.437155723571777	16.63153076171875	3.012347936630249	3.6536576747894287	3.4440269470214844	3.9991157054901123	4.44107723236084	3.8227007389068604	2.8214950561523438	4.845778226852417	5.841756820678711	1.2197296619415283	3.4616456031799316		1.1070680618286133
195			5.526362180709839	24.604251623153687	3.827322483062744		15.407480716705322	32.170655727386475	6.499740123748779	4.278077125549316	4.997159957885742	8.489448070526123	16.77235245704651	3.026923894882202	3.684169054031372	3.514514684677124	4.0157790184021	4.493039846420288	3.8871517181396484	3.1346864700317383	4.874114513397217	5.863039255142212	1.2239294052124023	3.6013729572296143		1.110908031463623
196			5.575206279754639	25.59794306755066	3.9714877605438232		16.61734938621521	32.97906684875488	6.608340740203857	4.304720640182495	5.094674587249756	8.546736240386963	18.704243898391724	3.040203809738159	3.695007801055908	3.634488582611084	4.245028018951416	4.540395736694336	3.937122106552124	3.217128276824951	4.9514806270599365	5.870077133178711	1.236555576324463	3.726529359817505		1.116734266281128
197			5.610940933227539	26.20178508758545	4.007248401641846		17.261234521865845	33.678046464920044	6.692638874053955	4.526224851608276	5.316125154495239	8.696368932723999	19.403077840805054	3.101475477218628	3.749825954437256	3.6537933349609375	4.450376749038696	4.683010578155518	4.117750406265259	3.3281872272491455	5.0271196365356445	6.063532829284668	1.2575128078460693	3.7595090866088867		1.1231348514556885
198			5.6298277378082275	26.978745222091675	4.0394041538238525		20.13623809814453	33.990533113479614	6.700014591217041	4.663497447967529	5.378936290740967	9.073005437850952	19.468761205673218	3.1592586040496826	3.8017759323120117	3.6918656826019287	4.450967073440552	4.68639612197876	4.159074306488037	3.4475936889648438	5.109205961227417	6.543581485748291	1.2593390941619873	3.764817714691162		1.1309688091278076
199			5.720607042312622	28.025458097457886	4.253138780593872		21.731262922286987	35.55249357223511	6.867332696914673	4.789214611053467	5.588507175445557	9.089898586273193	22.733896255493164	3.1772236824035645	3.828381061553955	3.9219486713409424	4.520494222640991	4.753367900848389	4.356081962585449	3.49045729637146	5.388836860656738	7.133399724960327	1.281541347503662	3.7728307247161865		1.1324052810668945
200			5.723149299621582	29.943121910095215	4.556631565093994		25.34044623374939	35.79484176635742	7.249222755432129	4.820141315460205	5.719778776168823	9.24540662765503	23.650988578796387	3.2047197818756104	3.865633726119995	4.003499984741211	4.623080253601074	4.872199773788452	4.525056600570679	3.490795850753784	5.546059846878052	7.255146503448486	1.3031678199768066	3.7839534282684326		1.1435413360595703
201			5.726254463195801	31.546794891357422	4.55812406539917		27.71485686302185	37.458470582962036	7.964638710021973	5.045544624328613	5.749433994293213	10.08336353302002	24.313446044921875	3.3212544918060303	3.8763844966888428	4.045987844467163	4.709053039550781	4.874494314193726	4.54253625869751	3.490817070007324	5.60522985458374	8.246660232543945	1.3041117191314697	3.861973285675049		1.1503446102142334
202			5.890475273132324	32.12248492240906	4.581705093383789		27.74496626853943	38.820459842681885	8.105295896530151	5.176895618438721	5.767021179199219	10.24880599975586	24.8757541179657	3.3682100772857666	3.907101631164551	4.05086088180542	4.895498991012573	5.122108221054077	4.569776296615601	3.5350747108459473	5.814288377761841	8.939065217971802	1.317042350769043	4.012014865875244		1.1591966152191162
203			6.0210676193237305	33.834505796432495	4.597052097320557		28.63346242904663	41.35076117515564	8.166944980621338	5.191712379455566	5.920594692230225	10.717033624649048	25.034547090530396	3.38917875289917	3.9103829860687256	4.0679707527160645	4.912944793701172	5.126142978668213	4.688908576965332	3.537912368774414	5.828773498535156	8.961233377456665	1.3213348388671875	4.117826461791992		1.1738941669464111
204			6.180572986602783	34.218045234680176	4.628966569900513		31.128979682922363	41.37458348274231	8.825445175170898	5.2320051193237305	6.05443811416626	11.32695198059082	28.17508602142334	3.452613592147827	3.9687139987945557	4.068852663040161	5.039988040924072	5.390002250671387	4.8603856563568115	3.6474878787994385	5.831554651260376	9.240253686904907	1.3396482467651367	4.6947548389434814		1.183304786682129
205			6.307982683181763	35.53762888908386	4.64201021194458		32.20702004432678	45.565696716308594	8.989686965942383	5.29925799369812	6.159577131271362	11.691580295562744	29.28669786453247	3.619255542755127	4.21962571144104	4.102391004562378	5.2020227909088135	5.395686388015747	4.991632699966431	3.88179874420166	6.09417200088501	10.388832092285156	1.3462529182434082	4.763526201248169		1.192033290863037
206			6.576302528381348	35.679807901382446	4.689661026000977		32.51982831954956	55.145780086517334	9.058742761611938	5.310003042221069	6.16421103477478	12.54807734489441	29.54103398323059	3.6241538524627686	4.261239767074585	4.137730360031128	5.333224534988403	5.419204235076904	5.013104200363159	3.9229300022125244	6.1453118324279785	10.720452785491943	1.3469245433807373	4.792314767837524		1.1929357051849365
207			6.652254343032837	36.04001593589783	4.704154014587402		33.01404309272766	55.43480062484741	9.751508712768555	5.547435760498047	6.304061412811279	12.964637279510498	32.74888372421265	3.6390912532806396	4.265961170196533	4.182072162628174	5.41538667678833	5.424978971481323	5.057134389877319	3.9452102184295654	6.284564018249512	10.996340274810791	1.420335054397583	4.818337440490723		1.2197296619415283
208			6.654024839401245	36.41316080093384	4.744446516036987		33.96812605857849	58.05984830856323	9.794320583343506	5.605909585952759	6.367297887802124	13.236025094985962	33.95650577545166	3.6446402072906494	4.2662034034729	4.197323799133301	5.433300256729126	5.474414587020874	5.091371536254883	3.9991228580474854	6.730847120285034	11.014122486114502	1.5197467803955078	4.845778226852417		1.2239294052124023
209			6.7966203689575195	37.47853088378906	4.822924613952637		34.384785652160645	59.18709468841553	9.96911072731018	5.773911714553833	6.493718147277832	13.619948387145996	37.813267946243286	3.7840805053710938	4.440740585327148	4.214203119277954	5.45501446723938	5.510972738265991	5.098707914352417	4.003076553344727	6.837387323379517	11.032883405685425	1.568861961364746	4.874114513397217		1.236555576324463
210			6.944391965866089	38.093419790267944	4.854018449783325		37.96115493774414	65.70489525794983	10.096946239471436	5.881155014038086	6.51163387298584	14.134328603744507	38.008408308029175	3.808763265609741	4.444506883621216	4.279257297515869	5.46026349067688	5.686931371688843	5.102578401565552	4.017264366149902	6.951138257980347	13.262855052947998	1.6188194751739502	5.0271196365356445		1.2520225048065186
211			7.163622856140137	38.17156195640564	4.8555006980896		38.15957689285278	70.47246170043945	10.191711664199829	6.173533916473389	6.940838098526001	14.556436777114868	39.106470584869385	4.121785640716553	4.523406267166138	4.342077732086182	5.545304298400879	5.736819744110107	5.122756481170654	4.0807905197143555	7.52493953704834	13.361506938934326	1.6356828212738037	5.050413608551025		1.2575128078460693
212			7.695645809173584	39.06402635574341	4.8963658809661865		38.20255947113037	72.40158009529114	10.243054628372192	6.309776306152344	7.160838842391968	15.88192343711853	41.76612448692322	4.153892517089844	4.5809454917907715	4.461138725280762	5.565443992614746	5.836155891418457	5.149033069610596	4.0923755168914795	7.699350118637085	15.75098705291748	1.6427793502807617	5.109205961227417		1.3041117191314697
213			7.826881647109985	40.92593574523926	4.906340837478638		43.798985719680786	77.00852370262146	10.489665985107422	6.310690402984619	8.037132024765015	16.062471389770508	44.83300042152405	4.203582286834717	4.842950344085693	4.491835117340088	5.702882766723633	5.88783073425293	5.161050319671631	4.116840362548828	9.259166240692139	17.435003757476807	1.6656579971313477	5.3945653438568115		1.4013404846191406
214			8.008869886398315	45.05997943878174	4.949198007583618		43.89353108406067	78.41326117515564	11.241499185562134	6.417357921600342	8.091634035110474	16.19807243347168	45.462042570114136	4.246030330657959	4.883005857467651	4.577831268310547	5.7179248332977295	5.955637216567993	5.177567958831787	4.1384265422821045	10.445895910263062	24.898309230804443	1.6967377662658691	5.395859479904175		1.4155912399291992
215			8.02360224723816	51.293267488479614	5.055663585662842		45.61539888381958	79.97246026992798	11.289214134216309	6.50562596321106	8.55893611907959	16.49493098258972	49.26652908325195	4.252248525619507	4.934992074966431	4.6279425621032715	5.912167072296143	6.1555016040802	5.210277557373047	4.1589672565460205	10.787875652313232		1.725705623626709	5.4318013191223145		1.420335054397583
216			8.082269668579102	53.07177972793579	5.199772834777832		49.7038688659668	80.64374470710754	11.55267071723938	6.516381025314331	8.748640775680542	16.652149200439453	53.90929889678955	4.279738426208496	5.084634304046631	4.810166835784912	5.918728828430176	6.177383899688721	5.294845342636108	4.208993673324585	10.973644971847534		1.8008360862731934	5.522608041763306		1.430535078048706
217			9.133804082870483	53.62767934799194	5.272528409957886		59.567238092422485	83.37862372398376	11.61226749420166	6.563904523849487	9.06448221206665	16.789982318878174	54.08701229095459	4.287881851196289	5.0947558879852295	4.830560922622681	6.004331111907959	6.180180788040161	5.315837860107422	4.277766942977905	12.138287782669067		1.8031964302062988	5.546059846878052		1.4646437168121338
218			9.318318128585815	61.67461705207825	5.400721788406372		61.71543598175049	89.82887625694275	12.599386930465698	6.6340413093566895	9.068068981170654	17.46566915512085	56.59751558303833	4.3174662590026855	5.160666227340698	4.910330295562744	6.137322902679443	6.296435117721558	5.3356828689575195	4.358448505401611	14.51180624961853		1.8201830387115479	5.60522985458374		1.5375449657440186
219			9.333618879318237	77.10407066345215	5.488158226013184		66.31534385681152	89.99487972259521	12.894707202911377	6.936523914337158	9.095415830612183	17.673343658447266	56.797598123550415	4.34248948097229	5.167181015014648	5.0379533767700195	6.18583083152771	6.567245244979858	5.352906942367554	4.600541114807129	16.89652419090271		2.450714111328125	5.700809955596924		1.568861961364746
220			9.927874326705933	81.12541961669922	5.541481018066406		69.42639875411987	90.98757433891296	13.210789680480957	6.956236839294434	9.550971508026123	18.840550661087036	58.35998201370239	4.372551679611206	5.2017786502838135	5.127772092819214	6.232632398605347	6.7310791015625	5.3622660636901855	4.616448402404785	25.07672691345215		2.5182437896728516	5.828773498535156		1.6188194751739502
221			10.045223712921143	81.76288557052612	5.686904668807983		70.75282669067383	94.4299988746643	13.487385034561157	7.182141542434692	9.762316226959229	19.471222400665283	60.513789653778076	4.420080661773682	5.410330772399902	5.330474853515625	6.483805894851685	6.787254810333252	5.41834831237793	4.6291608810424805			2.568051815032959	5.831554651260376		1.6967377662658691
222			10.119659900665283	82.21577310562134	5.9395716190338135		74.10895419120789	105.77777624130249	13.585869312286377	7.524941444396973	10.306706190109253	20.8128662109375	61.50731301307678	4.4744977951049805	5.548903226852417	5.349702596664429	6.533451080322266	6.789734840393066	5.442167043685913	4.6366448402404785			2.8214950561523438	5.841756820678711		1.725705623626709
223			10.18612813949585	82.88748717308044	6.1531853675842285		79.94085216522217	109.2923276424408	13.639920473098755	7.561907768249512	10.510204553604126	21.87182593345642	62.89516305923462	4.546902656555176	5.575026035308838	5.356656312942505	6.57831597328186	6.874175786972046	5.558802127838135	4.7458655834198			2.890911102294922	5.863039255142212		1.8008360862731934
224			10.500670433044434	83.41008615493774	6.231186151504517		80.69325470924377	114.22089672088623	13.971349477767944	7.614009857177734	10.753482580184937	22.26705265045166	63.94060230255127	4.598535060882568	5.603417158126831	5.35829496383667	6.735717058181763	7.111713886260986	5.7838263511657715	4.775701999664307			2.923825979232788	6.284564018249512		1.8031964302062988
225			10.57462453842163	84.32865595817566	6.2318809032440186		80.7344560623169	118.51726961135864	14.085920095443726	8.092227935791016	11.03270959854126	23.463512420654297	66.63251280784607	4.7987060546875	5.684357404708862	5.376617193222046	6.752789258956909	7.499292850494385	5.793797016143799	4.834439277648926			2.9990358352661133	6.543581485748291		1.8201830387115479
226			10.616138696670532	86.19762921333313	6.4704790115356445		81.58264803886414	130.34414625167847	14.303513765335083	8.22685694694519	11.234941005706787	24.14506697654724	78.98865580558777	4.840454816818237	5.756399393081665	5.45888614654541	6.798267364501953	7.99799919128418	5.9714272022247314	4.866282939910889			3.0401856899261475	6.837387323379517		2.450714111328125
227			10.703977823257446	86.2574074268341	6.888534784317017		84.1394636631012	131.12638115882874	14.405370235443115	8.275869846343994	11.319926261901855	24.88553738594055	79.83418416976929	5.205571174621582	5.783423900604248	5.473628997802734	6.8179931640625	8.044667482376099	6.067375421524048	5.105830907821655			3.0823888778686523	6.951138257980347		2.5182437896728516
228			10.785614967346191	89.07256984710693	7.036117792129517		84.15282464027405	158.690669298172	14.831010580062866	8.640180587768555	11.724492311477661	25.188709497451782	81.53794646263123	5.295994997024536	5.853388786315918	5.927953243255615	7.046060085296631	8.512852907180786	6.280524492263794	5.155637264251709			3.107797861099243	7.133399724960327		2.568051815032959
229			11.290969610214233	90.8389573097229	7.361228942871094		87.42371916770935	164.10499382019043	14.902587175369263	8.835286855697632	12.538306474685669	26.89543604850769	85.16397786140442	5.320699453353882	6.026967525482178	6.029473304748535	7.464353561401367	8.98740553855896	6.696069240570068	5.211024284362793			3.2422633171081543	7.255146503448486		2.890911102294922
230			11.571928262710571	92.62250065803528	7.616633892059326		88.53321719169617	176.3313181400299	15.782082319259644	9.333168506622314	12.818050384521484	27.218945741653442	85.81400156021118	5.336517333984375	6.046118974685669	6.062466144561768	7.612326383590698	9.032427072525024	7.138569116592407	5.281702280044556			3.3212544918060303	7.52493953704834		2.923825979232788
231			12.61786699295044	99.62064719200134	7.665838241577148		89.84448432922363	198.69059872627258	16.417256832122803	9.569825649261475	12.838678359985352	27.86056113243103	88.9165871143341	5.337511777877808	6.1390955448150635	6.273653745651245	7.714356899261475	9.123865842819214	7.140633583068848	5.344347238540649			3.3219141960144043	8.246660232543945		2.9990358352661133
232			12.979976177215576	111.3336877822876	7.845439672470093		90.40425634384155	209.55925703048706	18.79316806793213	9.586138486862183	12.864421367645264	27.997384786605835	89.60368609428406	5.43123984336853	6.227883815765381	6.306591987609863	7.71768593788147	9.251969814300537	7.161268711090088	5.482743501663208			3.322268486022949	8.939065217971802		3.0401856899261475
233			13.828845262527466	116.74888682365417	8.029000282287598		97.29024267196655	229.51200366020203	19.053562879562378	9.655905723571777	13.148160457611084	28.041049003601074	91.33725070953369	5.532596111297607	6.4571967124938965	7.077611923217773	7.9832680225372314	9.76090121269226	7.6252501010894775	5.786146402359009			3.3446438312530518	8.961233377456665		3.0823888778686523
234			14.526642799377441	127.4272186756134	8.236875057220459		103.81393599510193	248.18499517440796	19.387338399887085	9.895075798034668	13.175870656967163	28.233800649642944	91.56748676300049	5.869333982467651	6.583139181137085	7.329668045043945	7.998963117599487	10.28076982498169	8.606956243515015	5.8687920570373535			3.38917875289917	9.240253686904907		3.107797861099243
235			15.541446447372437	127.53420519828796	8.37212872505188		111.4556074142456	264.73579263687134	19.782689094543457	10.284166812896729	14.336805820465088	28.790839195251465	95.76574540138245	5.970780611038208	6.661875486373901	7.425661563873291	8.289965867996216	10.302464962005615	8.799452543258667	5.959722995758057			3.478652000427246	10.445895910263062		3.3212544918060303
236			16.183968544006348	140.31906056404114	8.444901943206787		113.23454189300537		19.922618865966797	10.409672498703003	14.556204319000244	29.047646284103394	107.81240797042847	6.02246880531311	6.775444984436035	7.537256479263306	8.39277195930481	10.607238531112671	8.845660209655762	6.0404181480407715			3.560725450515747	10.787875652313232		3.3219141960144043
237			16.61601495742798	141.5258870124817	8.46858811378479		126.49230575561523		20.006057024002075	11.075908422470093	14.734763622283936	29.090797662734985	112.99031448364258	6.030222654342651	7.045689582824707	7.563378810882568	8.561211824417114	10.615780353546143	9.116987943649292	6.090508937835693			3.574148654937744	10.973644971847534		3.322268486022949
238			16.929152250289917	154.57931566238403	8.600865840911865		145.51662373542786		20.296106576919556	11.121145725250244	15.011699438095093	29.430489540100098	114.49247336387634	6.074335813522339	7.046032190322876	7.79468846321106	8.871156454086304	11.081603288650513	9.457972526550293	6.223679065704346			3.575829267501831	10.996340274810791		3.3446438312530518
239			18.065532445907593	160.9214072227478	8.63580584526062		151.5764045715332		20.40611696243286	11.441120624542236	15.274574756622314	32.79678273200989	128.08615112304688	6.106372356414795	7.365790843963623	8.005196571350098	9.049187421798706	11.274597883224487	9.71315312385559	6.295670032501221			3.6241538524627686	12.138287782669067		3.38917875289917
240			18.108720302581787	175.49544286727905	9.565564155578613		158.36279249191284		22.40182876586914	12.760726690292358	15.325411796569824	33.87121319770813	142.94770622253418	6.136363983154297	8.01698088645935	8.32004690170288	9.110856533050537	11.353153705596924	9.71406865119934	6.29785680770874			3.6486029624938965	13.262855052947998		3.478652000427246
241			18.681065797805786	177.97960329055786	9.568735361099243		175.66301584243774		22.479644775390625	13.142851829528809	15.348881721496582	35.25446033477783	144.16455554962158	6.274985313415527	8.035962104797363	8.464884996414185	9.151976823806763	11.68480396270752	10.082298278808594	6.31574821472168			3.6496269702911377	13.361506938934326		3.560725450515747
242			19.26916265487671	178.11194705963135	9.801987171173096		199.61762380599976		28.36126947402954	13.669671535491943	18.604454278945923	36.23947215080261	145.90657949447632	6.350431203842163	8.55538272857666	8.506618738174438	9.480943441390991	11.879834651947021	10.580036640167236	6.503686904907227			3.6839759349823	15.75098705291748		3.574148654937744
243			19.659960985183716	190.4408438205719	10.274168252944946		263.8516139984131		28.710280418395996	14.138290882110596	18.852898597717285	36.4109570980072	148.55039954185486	6.48924994468689	8.7335045337677	8.648681640625	9.598727464675903	12.485456943511963	10.995367288589478	6.71731972694397			3.697265625	16.89652419090271		3.575829267501831
244			19.666650533676147	203.6162030696869	10.662895202636719				30.31429958343506	14.76412558555603	19.048656225204468	38.93127226829529	174.48395991325378	6.889374494552612	8.766169786453247	8.80829644203186	9.757250547409058	13.041090488433838	11.726635932922363	8.446681022644043			3.7006919384002686	24.898309230804443		3.6013729572296143
245			23.126423358917236	236.50669121742249	11.03419804573059				30.60419249534607	15.02599048614502	19.541542530059814	39.013951539993286	205.6450319290161	7.185856819152832	9.038630247116089	8.864815473556519	10.11340880393982	13.563391208648682	11.973443984985352	8.929458379745483			3.749825954437256			3.6241538524627686
246			24.57444953918457	264.91481852531433	11.997647523880005				31.187713384628296	15.139456748962402	20.044154167175293	39.2333288192749	255.39223885536194	7.996089696884155	9.078064918518066	10.131453037261963	10.155219793319702	13.587099075317383	12.719514608383179	9.096598625183105			3.827322483062744			3.6486029624938965
247			26.564974546432495	272.1904685497284	12.132633686065674				31.454073667526245	15.364125728607178	20.10025954246521	39.67672061920166	266.8634741306305	8.34378695487976	9.517655849456787	10.941696643829346	10.6183021068573	13.891577959060669	14.34520173072815	9.138997793197632			3.8274130821228027			3.6496269702911377
248			27.679911613464355	358.1275725364685	12.89457392692566				33.67560362815857	15.647254228591919	20.24724268913269	40.30974769592285	612.5963270664215	8.519882678985596	9.788961410522461	11.046166896820068	11.018199443817139	14.098554611206055	14.487105369567871	9.511969327926636			3.995408058166504			3.6839759349823
249			28.21822690963745	525.6994376182556	13.000452041625977				33.84639024734497	15.871634483337402	20.779252767562866	42.44715619087219	701.6109676361084	8.606362342834473	10.153980016708374	11.21174955368042	11.727192640304565	14.172127485275269	14.576021671295166	9.51208782196045			4.0394041538238525			3.697265625
250			30.0910747051239	577.7374348640442	13.20842432975769				35.57687997817993	16.548621892929077	22.684823751449585	42.956693172454834		8.794909954071045	10.539719343185425	11.54250955581665	11.894444704055786	14.495561122894287	14.739455223083496	9.679549932479858			4.047912120819092			3.7006919384002686
251			30.34782910346985	597.9779591560364	13.618890762329102				37.500988483428955	16.755261659622192	23.20753812789917	43.259464263916016		8.862032413482666	11.288753986358643	11.54749321937561	13.051259279251099	15.07056713104248	14.89645767211914	9.728451490402222			4.074667692184448			3.749825954437256
252			30.653664112091064		13.982065677642822				38.278839349746704	17.6214017868042	23.348772764205933	47.05013608932495		10.082916021347046	11.295922994613647	12.631133556365967	13.525932788848877	15.217625856399536	15.151934623718262	10.578269243240356			4.129211664199829			3.827322483062744
253			30.933079481124878		14.267169952392578				39.04942512512207	18.0703067779541	24.0351824760437	48.95523262023926		10.349752426147461	13.025624752044678	13.024796724319458	13.97271203994751	15.383520603179932	15.368534326553345	12.171569585800171			4.197323799133301			3.861973285675049
254			31.11098337173462		14.422538995742798				39.21342921257019	18.28374218940735	24.116345405578613	53.274383306503296		10.839182376861572	13.47818636894226	13.810825824737549	14.05867314338684	16.25712251663208	15.382105112075806	12.627380132675171			4.253138780593872			3.995408058166504
255			33.36493444442749		15.275037288665771				39.37175226211548	18.627341270446777	24.837586641311646	54.253143310546875		11.083485126495361	13.593855619430542	13.949256181716919	14.06662654876709	16.5164852142334	15.54050874710083	12.81844973564148			4.277766942977905			4.0394041538238525
256			33.41466188430786		15.39217758178711				39.682156562805176	20.40538763999939	24.885576963424683	55.41967010498047		11.237787008285522	13.972269535064697	14.04811716079712	14.120105981826782	16.699276447296143	15.698883533477783	13.034061670303345			4.279257297515869			4.047912120819092
257			35.72415280342102		15.973734378814697				41.45591473579407	21.398194551467896	25.569124698638916	55.48757982254028		12.338273525238037	14.078015089035034	15.111249208450317	15.25943374633789	16.814024209976196	16.438417434692383	14.080194473266602			4.287881851196289			4.074667692184448
258			35.84676647186279		15.979538440704346				43.3698570728302	22.224340200424194	27.16605567932129	58.48030066490173		12.83258056640625	16.133447408676147	15.862497329711914	16.55474877357483	16.978494882583618	16.67340660095215	14.27521538734436			4.556631565093994			4.129211664199829
259			36.06495761871338		16.11734700202942				43.47628307342529	22.268560647964478	27.351338624954224	59.642277240753174		13.214538097381592	16.34044361114502	16.11090660095215	16.613757610321045	17.1019344329834	16.909968614578247	15.022280216217041			4.55812406539917			4.197323799133301
260			36.40304660797119		16.197723388671875				45.17671799659729	22.474987030029297	27.395321130752563	59.81770920753479		13.878995656967163	16.482343196868896	16.700629711151123	16.628438711166382	17.70265769958496	17.66283679008484	15.158078670501709			5.058216094970703			4.253138780593872
261			43.30406355857849		16.400429248809814				47.013198375701904	23.77126407623291	28.146668910980225	59.94486880302429		13.93346643447876	16.555107355117798	16.737752437591553	16.743599891662598	18.149436712265015	18.413772583007812	15.496490478515625			5.199772834777832			4.279257297515869
262			57.72277092933655		16.949233293533325				52.34821629524231	24.60125756263733	29.18302893638611	61.503230571746826		14.142610549926758	16.610520362854004	16.946823835372925	16.863768577575684	18.197758197784424	18.556439876556396	15.754659175872803			5.278530597686768			4.287881851196289
263			58.957759857177734		17.112529754638672				54.55867052078247	24.63025712966919	30.103161811828613	62.766820430755615		14.959831237792969	16.815290689468384	19.454166173934937	17.442394495010376	18.72629404067993	19.25006604194641	15.820582389831543			5.320699453353882			4.556631565093994
264			60.77989625930786		17.188743352890015				62.15127730369568	24.713036060333252	31.483211040496826	72.86372876167297		15.068220853805542	16.953060388565063	20.34783411026001	17.886729955673218	18.97161316871643	20.140995979309082	17.18522357940674			5.352906942367554			4.55812406539917
265			63.51962661743164		19.123859643936157				66.86139345169067	24.849406719207764	32.63750743865967	73.65625810623169		15.788091659545898	16.959173440933228	22.42277693748474	18.36254620552063	19.510794162750244	20.216350317001343	17.31525993347168			5.35829496383667			4.845778226852417
266			64.12461185455322		19.205618381500244				76.67991614341736	24.937870740890503	33.92787408828735	75.38960003852844		15.881944179534912	17.397764921188354	22.854117155075073	18.776095151901245	20.141926765441895	22.117899894714355	17.996394872665405			5.399601936340332			4.874114513397217
267			69.28931665420532		19.286346435546875				78.25725793838501	25.74612069129944	34.0705509185791	79.21481657028198		16.556755542755127	17.8150737285614	23.73656940460205	22.727421522140503	20.559937477111816	23.52976083755493	18.05932331085205			5.474414587020874			5.058216094970703
268			75.02929329872131		21.800434112548828				79.85289907455444	25.943808555603027	36.78744626045227	81.36004900932312		16.79996681213379	18.689581632614136	24.13945460319519	24.000648736953735	20.700781106948853	25.012223720550537	18.81869077682495			5.596324443817139			5.109205961227417
269			76.17556810379028		22.008814096450806				80.90931415557861	26.01214289665222	37.107825756073	84.88932728767395		18.36221408843994	20.25178289413452	24.610520362854004	24.087629795074463	21.542876482009888	25.1880464553833	18.907976627349854			5.7838263511657715			5.278530597686768
270			77.9840395450592		22.539416551589966				84.81273150444031	26.106030464172363	38.52782988548279	88.56357169151306		19.569405794143677	20.54128122329712	25.51665759086609	28.370463609695435	21.837869882583618	25.628960847854614	21.393208742141724			5.927953243255615			5.320699453353882
271			80.94960618019104		23.64187979698181				89.09959936141968	26.579251766204834	39.57817268371582	89.54636359214783		19.741930961608887	20.849384784698486	26.165887594223022	28.404834508895874	24.172318696975708	27.28273916244507	22.902665376663208			5.970780611038208			5.399601936340332
272			91.65439677238464		23.864766836166382				89.77478623390198	26.698243379592896	43.578619956970215	89.60637784004211		19.97577977180481	21.023700952529907	27.54552173614502	28.728901863098145	24.20974349975586	27.38241672515869	23.0878643989563			6.136363983154297			5.474414587020874
273			107.5995090007782		23.974902391433716				90.28300380706787	26.74795126914978	44.15531849861145	90.03437972068787		22.676892518997192	21.22010374069214	29.64519715309143	29.19977903366089	26.184494495391846	27.840311288833618	23.50079321861267			6.696069240570068			5.700809955596924
274			119.6426510810852		25.125290393829346				90.45801734924316	27.459535598754883	44.561177253723145	93.7998058795929		23.54911518096924	22.82868790626526	30.398252248764038	29.468129873275757	26.647602796554565	29.100590229034424	25.52933144569397			7.941948652267456			5.7838263511657715
275			124.67899513244629		26.835148572921753				96.27613425254822	28.08151388168335	45.829911947250366	95.76458835601807		24.179546356201172	23.334639072418213	32.5850784778595	30.05084228515625	27.582602500915527	29.847676277160645	25.857912063598633			7.9832680225372314			5.831554651260376
276			127.31833934783936		27.04640817642212				99.72996640205383	32.64816689491272	46.52642035484314	95.90870094299316		24.299535036087036	24.588502168655396	33.7200083732605	31.56295895576477	28.105451107025146	31.668829202651978	27.813117504119873			7.9919114112854			5.927953243255615
277			131.2105371952057		27.297943592071533				100.52739119529724	33.79147243499756	47.35493540763855	98.94448566436768		24.334699153900146	28.48984956741333	33.729525327682495	32.802406311035156	28.76210618019104	31.92662286758423	31.325737237930298			7.998963117599487			5.970780611038208
278			145.48028564453125		27.47119450569153				101.57970690727234	35.940568923950195	48.23289370536804	104.91757130622864		25.700939178466797	28.704065799713135	34.18436789512634	33.72267413139343	32.09328007698059	32.03035235404968	32.91145873069763			8.02360224723816			6.136363983154297
279			162.9563331604004		27.81724262237549				105.13508820533752	36.70172476768494	48.81836652755737	106.49929404258728		27.183640003204346	29.142505884170532	35.25435757637024	35.02995443344116	32.6748423576355	32.155128717422485	32.9715096950531			8.32004690170288			6.696069240570068
280			164.58592414855957		32.074700117111206				109.72247886657715	37.27029633522034	51.24155259132385	111.94299817085266		29.3017635345459	29.856384992599487	35.34196734428406	35.14482259750366	33.86703372001648	38.589975118637085	33.2773323059082			8.39277195930481			7.52493953704834
281			184.63365292549133		32.548686027526855				113.34885025024414	37.607176303863525	52.52712440490723	112.56486654281616		30.821590900421143	30.31981611251831	35.42555570602417	37.11956167221069	35.67691731452942	38.76622676849365	33.29124927520752			8.437155723571777			7.941948652267456
282			186.4767825603485		33.43447685241699				120.7877905368805	38.527209520339966	53.417537450790405	112.94458794593811		31.36371660232544	31.173473119735718	35.940216302871704	37.20810675621033	36.32068920135498	39.153860330581665	35.28747010231018			8.550228357315063			7.9832680225372314
283			200.11602568626404		33.687156438827515				127.01354837417603	39.41761827468872	54.920820236206055	113.28870558738708		32.82690739631653	32.648253440856934	36.70800590515137	38.14272594451904	36.74368906021118	41.01149010658264	35.62149691581726			9.560649633407593			7.9919114112854
284			204.31336402893066		33.92868995666504				130.72184586524963	40.25997543334961	60.03160881996155	117.86693167686462		33.03915619850159	33.91977047920227	37.03553748130798	38.35179114341736	37.773484230041504	41.56079316139221	35.74319791793823			9.757250547409058			7.998963117599487
285			223.1261875629425		34.387354373931885				138.09595155715942	44.099822759628296	60.400285720825195	118.12930703163147		33.30350947380066	36.3012261390686	39.485217571258545	38.99607276916504	38.689353466033936	43.676830530166626	37.87160778045654			11.046166896820068			8.32004690170288
286			250.5778510570526		34.77338624000549				156.02969884872437	51.929837465286255	62.24914789199829	130.92269158363342		34.007585763931274	37.23325157165527	43.370309829711914	41.88957238197327	39.43124222755432	43.74409294128418	38.9966778755188			11.121145725250244			8.39277195930481
287			264.3199636936188		34.96372079849243				157.46110773086548	53.28215670585632	64.80326533317566	133.24288296699524		35.7252836227417	38.11262917518616	45.63365983963013	51.65365529060364	40.84573149681091	43.78311777114868	40.20714020729065			11.726635932922363			8.437155723571777
288			274.36824345588684		35.138834714889526				163.24685192108154	53.388386249542236	72.51126718521118	134.98014187812805		36.55768179893494	38.41179299354553	45.974783420562744	53.6795551776886	41.98891305923462	45.29277181625366	40.86318755149841			11.973443984985352			8.550228357315063
289			278.1751699447632		41.423967361450195				176.29416728019714	58.912999391555786	75.20816397666931	142.50686502456665		37.82410287857056	41.69765758514404	48.992135763168335	54.466867208480835	42.01591610908508	46.285412549972534	41.121124267578125			12.171569585800171			9.560649633407593
290			334.6186456680298		43.29605793952942				201.71952176094055	60.293914794921875	77.04834008216858	146.5861566066742		38.0621280670166	41.84847617149353	49.54874634742737	56.604137897491455	44.69726920127869	47.01274299621582	43.10929083824158			12.209193706512451			9.757250547409058
291			335.8523066043854		43.856770277023315				203.9953374862671	64.38949131965637	79.29881453514099	176.407870054245		38.294008016586304	44.55198669433594	53.401169776916504	56.85668182373047	48.72340655326843	50.98912310600281	43.116796016693115			12.53877067565918			11.046166896820068
292			336.9014527797699		44.22744393348694				217.19800925254822	67.25401711463928	79.88949632644653	187.18640518188477		39.03623843193054	46.330180168151855	57.0694580078125	58.98389959335327	50.48070240020752	55.23036217689514	43.453917264938354			13.525932788848877			11.121145725250244
293			498.7030465602875		55.406471967697144				221.83448791503906	70.67178654670715	82.28656101226807	203.3521592617035		40.33621954917908	47.95092415809631	58.36950635910034	61.880271434783936	51.12451219558716	57.202515602111816	43.54602670669556			13.618890762329102			11.973443984985352
294			545.0533702373505		56.35368728637695				231.78184986114502	72.70686411857605	85.55141639709473	209.0108482837677		43.12412357330322	49.768701791763306	58.64234781265259	65.27584528923035	53.82053852081299	61.01569700241089	44.04704785346985			13.76574969291687			12.209193706512451
295			545.161993265152		56.557114601135254				236.32411074638367	76.34882831573486	86.78599143028259	211.1188027858734		43.36785316467285	50.71997046470642	61.24694061279297	65.6314172744751	54.39674472808838	61.33137536048889	45.767301082611084			13.823596715927124			12.53877067565918
296			616.5456647872925		57.579679012298584				245.90028738975525	77.88977408409119	87.69153165817261	214.12006163597107		44.67945599555969	51.77939558029175	62.64835453033447	66.413325548172	56.18283534049988	61.399142265319824	45.81911611557007			13.878995656967163			13.525932788848877
297			708.844259262085		58.078500270843506				251.9495599269867	78.33004474639893	88.65074014663696	214.91301226615906		44.929596185684204	53.19101858139038	65.39709043502808	66.9710283279419	65.98950600624084	61.68236255645752	47.48078775405884			14.267169952392578			13.618890762329102
298			716.7047076225281		58.124714374542236				264.2725524902344	78.62251329421997	91.57445454597473	217.37378573417664		49.33919811248779	54.74871826171875	65.63451623916626	67.89026832580566	67.47377276420593	62.19374084472656	51.9335560798645			15.275037288665771			13.76574969291687
299			887.0481944084167		58.243711709976196				277.08901619911194	78.93535780906677	92.62135791778564	217.94034790992737		54.18895649909973	60.92824411392212	66.84016513824463	77.71249723434448	67.88682746887207	63.718961000442505	63.012399196624756			15.382105112075806			13.823596715927124
300					59.02458381652832				277.94531989097595	79.41529893875122	95.60900831222534	225.46067929267883		56.11817240715027	63.535775899887085	68.15401697158813	79.62577748298645	68.95652222633362	69.34246230125427	63.520697355270386			15.39217758178711			13.878995656967163
301					59.351616859436035				602.7149212360382	80.79536771774292	97.06214690208435	235.96371698379517		56.38631463050842	63.70586133003235	70.0417628288269	80.00812816619873	70.13498282432556	72.00646233558655	63.972158908843994			15.979538440704346			14.267169952392578
302					59.926066160202026				667.6354713439941	81.09218955039978	97.3128457069397	240.93023109436035		58.95227527618408	64.31830787658691	77.02058219909668	80.23894476890564	71.0656201839447	73.30104327201843	64.48516941070557			16.197723388671875			15.275037288665771
303					60.142574071884155				710.7549841403961	82.11311435699463	99.22231698036194	244.70224952697754		60.86726784706116	65.09084725379944	78.70046544075012	80.75169563293457	73.84700965881348	76.17836022377014	65.25287556648254			16.438417434692383			15.382105112075806
304					61.971641540527344					83.66572523117065	99.9244532585144	244.79871821403503		62.25926852226257	66.25087237358093	79.78957557678223	81.28113889694214	77.67638564109802	79.15375089645386	67.17746567726135			16.496793508529663			15.39217758178711
305					64.54197144508362					85.41721749305725	104.98740196228027	245.63594007492065		62.84943389892578	66.45490050315857	80.437020778656	81.32290458679199	80.08032584190369	79.20782494544983	71.58962965011597			16.755261659622192			15.979538440704346
306					64.55311226844788					88.74724769592285	106.49706149101257	253.9410264492035		63.4563353061676	66.64540672302246	80.75480937957764	85.93647289276123	80.96749877929688	79.57834243774414	71.83914160728455			18.627341270446777			16.197723388671875
307					68.88461017608643					88.8367965221405	109.02391028404236	257.82436323165894		63.79684019088745	66.81267833709717	81.68965148925781	86.62574481964111	82.0180413722992	82.62970924377441	74.96928524971008			19.468761205673218			16.438417434692383
308					68.9143762588501					89.42700028419495	114.35624241828918	259.7257492542267		66.08896851539612	72.88416266441345	85.05609893798828	90.18304657936096	82.12168169021606	91.65610098838806	79.96061444282532			19.723989009857178			16.755261659622192
309					69.91268730163574					95.84091854095459	117.03427004814148	296.96252059936523		67.11360216140747	73.04302787780762	85.31147050857544	90.72155141830444	82.18371796607971	94.27650809288025	80.16883158683777			20.54128122329712			18.627341270446777
310					72.85382914543152					100.54706382751465	124.89171957969666	323.975035905838		70.7298321723938	73.67187595367432	87.3291392326355	91.99375891685486	82.29643487930298	95.79600358009338	81.49140524864197			20.559937477111816			19.468761205673218
311					73.23710346221924					103.68801832199097	130.87971901893616	379.4277493953705		75.32726812362671	77.06291770935059	89.73393988609314	98.67285084724426	89.98745036125183	97.81254506111145	84.90401816368103			20.849384784698486			19.723989009857178
312					73.50615406036377					106.50575184822083	146.01527500152588	387.6885266304016		78.80131196975708	79.62292432785034	91.35672903060913	103.16689467430115	98.8045506477356	99.75269341468811	90.51736783981323			22.40182876586914			20.54128122329712
313					79.29994511604309					108.17383694648743	157.3936150074005	407.9252483844757		79.10552740097046	80.6599326133728	91.82119750976562	105.49204707145691	102.93779754638672	100.40705728530884	98.14984226226807			22.42277693748474			20.559937477111816
314					81.04131960868835					109.71753573417664	164.8737494945526	438.1389968395233		80.17073845863342	81.84471940994263	92.21014761924744	108.03290486335754	105.14206790924072	104.89408040046692	99.82033395767212			23.64187979698181			20.849384784698486
315					81.23313570022583					110.50025010108948	176.1045732498169	447.2710316181183		80.48086333274841	84.84516406059265	92.55805325508118	109.53875064849854	109.48856830596924	104.93848419189453	102.96884059906006			23.73656940460205			22.40182876586914
316					81.33311891555786					113.13077473640442	176.65258836746216	518.8254361152649		81.24076223373413	90.33927178382874	99.71834516525269	109.80129075050354	113.08020257949829	106.21138954162598	103.14208269119263			23.864766836166382			22.42277693748474
317					83.40156126022339					141.06665468215942	180.4809331893921	627.383312702179		81.2764618396759	91.01242256164551	104.50469517707825	114.10419344902039	117.88646388053894	106.73413372039795	103.15744042396545			23.974902391433716			23.64187979698181
318					92.61423683166504					151.06512212753296	191.0019052028656	639.1744430065155		85.15202260017395	93.94746279716492	107.71136379241943	114.17063808441162	118.77971911430359	107.22634673118591	103.63537335395813			24.09317111968994			23.73656940460205
319					108.55340719223022					151.2087652683258	194.59458875656128	652.2756595611572		88.80117774009705	95.91699314117432	111.48860549926758	124.74998331069946	119.4500937461853	110.18803930282593	105.04475975036621			24.588502168655396			23.864766836166382
320					111.12581515312195					157.56060218811035	205.8602864742279	744.6956548690796		89.08742666244507	104.6401219367981	115.1260781288147	130.53971242904663	122.63302063941956	114.6450731754303	106.5630133152008			24.8757541179657			23.974902391433716
321					111.37696099281311					167.38718557357788	216.33392810821533	851.5746762752533		90.04515933990479	107.64680218696594	118.75017380714417	132.96700358390808	139.30394577980042	116.06733632087708	110.67615628242493			26.20178508758545			24.09317111968994
322					112.58334922790527					167.9211835861206	217.50265908241272	883.3789937496185		91.60739660263062	109.25695490837097	127.69884061813354	134.3790464401245	145.0284767150879	119.7125494480133	114.74299812316895			26.978745222091675			24.588502168655396
323					112.75352263450623					172.1415867805481	221.29007720947266	889.8858997821808		98.42632460594177	112.21423625946045	135.48404264450073	145.34236216545105	149.27374649047852	121.5742540359497	114.74468493461609			27.582602500915527			24.8757541179657
324					113.42724514007568					175.30067539215088	248.97031378746033			111.52337670326233	113.72326874732971	142.28898549079895	145.77261900901794	156.13169956207275	122.14865326881409	114.94914841651917			29.54103398323059			26.20178508758545
325					114.68915486335754					187.5781226158142	262.50705122947693			112.54987335205078	114.79266238212585	152.93242526054382	153.73311829566956	157.16498398780823	128.37547063827515	117.93702459335327			29.943121910095215			26.978745222091675
326					124.12033104896545					193.59914183616638	324.81368923187256			116.7253749370575	129.44338130950928	166.974454164505	157.5927529335022	159.2200789451599	129.4817726612091	122.77369451522827			32.074700117111206			27.582602500915527
327					126.846022605896					214.45400166511536	327.8247745037079			129.13923573493958	130.73057198524475	175.63328576087952	161.94932579994202	170.29149079322815	136.0686538219452	142.99264693260193			32.51982831954956			29.54103398323059
328					127.12582874298096					220.1901981830597	361.83573818206787			147.90742707252502	141.96187353134155	206.27372980117798	176.17236495018005	171.5027620792389	137.3152117729187	150.64067602157593			32.548686027526855			29.943121910095215
329					127.93197464942932					227.6847686767578	392.39084935188293			147.9835968017578	146.2229723930359	217.8441526889801	191.16919875144958	176.28386211395264	138.5319995880127	170.92102360725403			33.834505796432495			32.074700117111206
330					128.5069341659546					244.18194675445557	428.19806003570557			154.4452838897705	159.52683210372925	224.0067653656006	192.64520263671875	179.19574689865112	140.79434394836426	175.1155276298523			34.77338624000549			32.51982831954956
331					145.4549424648285					249.87438344955444	472.06727170944214			179.2728307247162	176.46709871292114	267.14756655693054	261.3416087627411	181.89978408813477	155.76574635505676	182.1869478225708			34.96372079849243			32.548686027526855
332					153.44619393348694					270.055992603302	557.9170475006104			191.8823845386505	185.89353203773499	446.80829548835754	308.47219038009644	187.2860071659088	157.86762166023254	191.07193851470947			35.138834714889526			33.834505796432495
333					165.64307975769043					306.25665736198425	595.5860571861267			207.91689538955688	188.51509952545166	841.7581562995911	343.9828336238861	189.20570492744446	164.0502381324768	195.3834204673767			35.53762888908386			34.77338624000549
334					169.28955364227295					308.1574339866638	733.1633167266846			211.2551085948944	235.25441241264343		609.6772968769073	203.74474930763245	169.80848288536072	211.26538181304932			35.62149691581726			34.96372079849243
335					170.27745032310486					423.78845500946045	757.3373246192932			244.19820404052734	264.716383934021			243.20777010917664	176.75932216644287	289.5625014305115			36.41316080093384			35.138834714889526
336					191.35264539718628					441.2623357772827				266.726286649704	414.03610944747925			245.68865060806274	189.682452917099	291.98294258117676			38.99607276916504			35.53762888908386
337					195.12257528305054					457.42478680610657				398.8537938594818	679.6763303279877			280.19555950164795	225.64565253257751	353.91243386268616			40.25997543334961			36.41316080093384
338					196.1024694442749					460.2219970226288				503.5497262477875				302.93353486061096	243.96400260925293	475.503294467926			41.01149010658264			38.99607276916504
339					258.27680349349976					488.70246148109436								543.0903856754303	247.52651810646057				43.116796016693115			40.25997543334961
340					258.61743450164795					549.0136370658875								657.6253023147583	258.6041269302368				43.29605793952942			41.01149010658264
341					292.0479600429535													698.2775382995605	281.20286226272583				43.453917264938354			43.116796016693115
342					294.956258058548													772.4074168205261	285.36147451400757				44.22744393348694			43.29605793952942
343					320.5448281764984														329.69228649139404				49.26652908325195			43.453917264938354
344					326.25587940216064														355.15069460868835				50.48070240020752			44.22744393348694
345					542.0257046222687														541.099924325943				52.34821629524231			49.26652908325195
346					559.4002797603607														547.3087859153748				53.388386249542236			50.48070240020752
347					560.8224775791168														570.147789478302				53.90929889678955			52.34821629524231
348					630.1052579879761														605.0941183567047				55.23036217689514			53.388386249542236
349					689.9165134429932														660.3127675056458				56.11817240715027			53.90929889678955
350					774.5970830917358														772.9390556812286				56.557114601135254			56.11817240715027
351					876.2066006660461														786.6424865722656				56.797598123550415			56.557114601135254
352																			898.3968467712402				58.124714374542236			56.797598123550415
353																							58.243711709976196			58.243711709976196
354																							58.35998201370239			58.35998201370239
355																							59.351616859436035			59.351616859436035
356																							59.926066160202026			59.926066160202026
357																							63.70586133003235			63.70586133003235
358																							64.54197144508362			64.54197144508362
359																							66.63251280784607			66.63251280784607
360																							69.91268730163574			69.91268730163574
361																							70.7298321723938			70.7298321723938
362																							72.85382914543152			72.85382914543152
363																							73.04302787780762			73.04302787780762
364																							73.23710346221924			73.23710346221924
365																							73.50615406036377			73.50615406036377
366																							73.67187595367432			73.67187595367432
367																							75.02929329872131			75.02929329872131
368																							79.94085216522217			79.94085216522217
369																							81.04131960868835			81.04131960868835
370																							81.23313570022583			81.23313570022583
371																							81.33311891555786			81.33311891555786
372																							89.73393988609314			89.73393988609314
373																							92.62250065803528			92.62250065803528
374																							103.81393599510193			103.81393599510193
375																							108.17383694648743			108.17383694648743
376																							111.3336877822876			111.3336877822876
377																							126.49230575561523			126.49230575561523
378																							126.846022605896			126.846022605896
379																							127.93197464942932			127.93197464942932
380																							138.5319995880127			138.5319995880127
381																							140.31906056404114			140.31906056404114
382																							142.28898549079895			142.28898549079895
383																							153.44619393348694			153.44619393348694
384																							169.28955364227295			169.28955364227295
385																							179.19574689865112			179.19574689865112
386																							185.89353203773499			185.89353203773499
387																							188.51509952545166			188.51509952545166
388																							190.4408438205719			190.4408438205719
389																							195.12257528305054			195.12257528305054
390																							225.64565253257751			225.64565253257751
391																							250.5778510570526			250.5778510570526
392																							258.61743450164795			258.61743450164795
393																							264.3199636936188			264.3199636936188
394																							274.36824345588684			274.36824345588684
395																							285.36147451400757			285.36147451400757
396																							353.91243386268616			353.91243386268616
397																							547.3087859153748			547.3087859153748
398																							559.4002797603607			559.4002797603607
399																										
400																										
401																										
402																										
403																										
404																										
405																										
406																										
407																										
408																										
409																										
410																										
411																										
412																										
413																										
414																										
415																										
416																										
417																										
418																										
419																										
420																										
421																										
422																										
423																										
424																										
425																										
426																										
427																										
428																										
429																										
430																										
431																										
432																										
433																										
434																										
435																										
436																										
437																										
438																										
439																										
440																										
441																										
442																										
443																										
444																										
445																										
446																										
447																										


==> plotdata/scatter-with-invalid.csv <==
benchmark	Type	Orig	Prop	States	logs.Storm.fpiinocert	logs.Storm.fpiinocertvalidity	logs.Storm.fpiinocertveriftime	logs.Storm.expinocert	logs.Storm.expinocertvalidity	logs.Storm.expinocertveriftime	logs.Storm.expi	logs.Storm.expivalidity	logs.Storm.expiveriftime	logs.Storm.fproundii05	logs.Storm.fproundii05validity	logs.Storm.fproundii05veriftime	logs.Storm.topoexpi	logs.Storm.topoexpivalidity	logs.Storm.topoexpiveriftime	logs.Storm.topofpii	logs.Storm.topofpiivalidity	logs.Storm.topofpiiveriftime	logs.Storm.topofpsmoothii10	logs.Storm.topofpsmoothii10validity	logs.Storm.topofpsmoothii10veriftime	logs.Storm.topofpsmoothii50	logs.Storm.topofpsmoothii50validity	logs.Storm.topofpsmoothii50veriftime	logs.Storm.topofpsmoothii80	logs.Storm.topofpsmoothii80validity	logs.Storm.topofpsmoothii80veriftime	logs.Storm.topofpsmoothii90	logs.Storm.topofpsmoothii90validity	logs.Storm.topofpsmoothii90veriftime	logs.Storm.topofpsmoothii95	logs.Storm.topofpsmoothii95validity	logs.Storm.topofpsmoothii95veriftime	logs.Storm.topofpsmoothii99	logs.Storm.topofpsmoothii99validity	logs.Storm.topofpsmoothii99veriftime	logs.Storm.topofproundii00	logs.Storm.topofproundii00validity	logs.Storm.topofproundii00veriftime	logs.Storm.topofproundii05	logs.Storm.topofproundii05validity	logs.Storm.topofproundii05veriftime	logs.Storm.topofproundii10	logs.Storm.topofproundii10validity	logs.Storm.topofproundii10veriftime	logs.Storm.topofproundii20	logs.Storm.topofproundii20validity	logs.Storm.topofproundii20veriftime	logs.Storm.topofproundii50	logs.Storm.topofproundii50validity	logs.Storm.topofproundii50veriftime	logs.Storm.topofproundii80	logs.Storm.topofproundii80validity	logs.Storm.topofproundii80veriftime	logs.Storm.exprt-topoexpi	logs.Storm.exprt-topoexpivalidity	logs.Storm.exprt-topoexpiveriftime	logs.Storm.exprt-topofproundii05	logs.Storm.exprt-topofproundii05validity	logs.Storm.exprt-topofproundii05veriftime	logs.cert.topoexpi	logs.cert.topoexpivalidity	logs.cert.topoexpiveriftime	logs.cert.topofproundii05	logs.cert.topofproundii05validity	logs.cert.topofproundii05veriftime	best
bitcoin-attack.20-6.T_MWinMin	ma	modest	E	177	0.07374143600463867	ukn	0.001	0.07462143898010254	ukn	0.005	0.056819915771484375	val	0.003	0.07203865051269531	val	0.001	1.6736774444580078	val	0.003	1.7686278820037842	inval	0.001	1.461549997329712	val	0.003	1.6226119995117188	val	0.011	1.302858829498291	val	0.031	0.11052536964416504	val	0.066	0.20646929740905762	val	0.136	0.8941335678100586	val	0.812	0.08410453796386719	inval	0.001	0.1947026252746582	val	0.002	0.08757734298706055	val	0.002	0.08267450332641602	val	0.003	0.09221792221069336	val	0.008	0.1096034049987793	val	0.028	0.08194422721862793	val	0.002	0.07619047164916992	val	0.001	0.007964372634887695	val	1e-05	0.007078886032104492	val	1e-05	0.007078886032104492
breakdown-queues.8.Min	ma	modest	P	20583	0.09781837463378906	ukn	0.002	0.2671060562133789	ukn	0.056	0.39026618003845215	val	0.12	1.6847572326660156	val	0.018	0.24174928665161133	val	0.044	0.24872708320617676	inval	0.02	0.20664715766906738	val	0.02	0.25678277015686035	val	0.022	0.2085423469543457	val	0.021	1.6692726612091064	val	0.03	0.21395254135131836	val	0.03	0.24871373176574707	val	0.064	0.19211483001708984	inval	0.02	0.2064647674560547	val	0.02	0.2597503662109375	val	0.037	0.20510578155517578	val	0.02	0.26061439514160156	val	0.038	0.21311235427856445	val	0.022	0.26575756072998047	val	0.042	0.23418188095092773	val	0.02	0.26523494720458984	val	0.038	0.2414097785949707	val	0.031	0.09781837463378906
breakdown-queues.16.Min	ma	modest	P	41463	0.1591033935546875	ukn	0.007	0.39823436737060547	ukn	0.105	0.7778763771057129	val	0.322	0.3801290988922119	val	0.04	0.4931645393371582	val	0.114	0.3431425094604492	inval	0.047	0.4117882251739502	val	0.053	0.41353750228881836	val	0.053	0.43260812759399414	val	0.063	0.3595466613769531	val	0.061	0.3729875087738037	val	0.077	0.4961400032043457	val	0.203	0.31984448432922363	inval	0.043	0.343005895614624	val	0.045	0.4124789237976074	val	0.053	0.34189295768737793	val	0.046	0.44051432609558105	val	0.056	0.43771982192993164	val	0.063	0.520331621170044	val	0.094	0.4012269973754883	val	0.042	0.7464375495910645	val	0.097	0.5346841812133789	val	0.038	0.1591033935546875
breakdown-queues.32.Min	ma	modest	P	83223	0.2500877380371094	ukn	0.019	0.7771415710449219	ukn	0.268	2.104510545730591	val	1.286	2.9686074256896973	inval	0.092	2.501559257507324	val	0.322	0.7040321826934814	inval	0.103	0.7465548515319824	inval	0.106	0.6498720645904541	inval	0.12	0.6760258674621582	inval	0.143	0.7343072891235352	val	0.16	0.882359504699707	val	0.249	1.487865686416626	val	0.817	2.8360178470611572	inval	0.128	2.824092149734497	val	0.128	0.6747655868530273	inval	0.124	0.60971999168396	inval	0.104	0.6778807640075684	inval	0.13	0.7284953594207764	val	0.176	1.3074710369110107	val	0.275	0.7575700283050537	val	0.098	1.798232078552246	val	0.379	1.175351619720459	val	0.166	0.2500877380371094
breakdown-queues.64.Min	ma	modest	P	166743	0.34686946868896484	ukn	0.03	1.667353868484497	ukn	0.79	8.008869886398315	val	5.787	1.2930302619934082	inval	0.202	3.0121853351593018	val	0.837	1.1762614250183105	inval	0.247	1.4649691581726074	inval	0.26	1.5069711208343506	inval	0.287	1.3555548191070557	inval	0.359	1.5229213237762451	val	0.471	1.7341797351837158	val	0.663	3.3568010330200195	val	2.32	1.239992380142212	inval	0.3	1.3220741748809814	inval	0.304	1.265655517578125	inval	0.258	1.3033654689788818	inval	0.295	1.2808942794799805	inval	0.274	1.420335054397583	val	0.353	3.8227007389068604	val	0.838	1.4694132804870605	inval	0.237	6.284564018249512	val	1.684	2.1963298320770264	inval	0.26	0.34686946868896484
breakdown-queues.8.Max	ma	modest	P	20583	0.11853384971618652	ukn	0.003	2048	ukn	2048	2.293370246887207	val	0.136	1.6139204502105713	val	0.024	0.2616419792175293	val	0.055	0.21047234535217285	inval	0.029	0.22429299354553223	val	0.029	0.19773101806640625	val	0.032	0.25588488578796387	val	0.035	1.6851472854614258	val	0.039	0.22925353050231934	val	0.036	0.30394554138183594	val	0.081	0.2653768062591553	inval	0.037	0.2117619514465332	val	0.028	0.24660205841064453	val	0.034	0.2123255729675293	val	0.028	0.2504734992980957	val	0.034	0.24492120742797852	val	0.03	2.3562517166137695	val	0.058	2.330322265625	val	0.029	0.23698854446411133	val	0.039	0.24246430397033691	val	0.04	0.11853384971618652
breakdown-queues.16.Max	ma	modest	P	41463	0.14046645164489746	ukn	0.006	2048	ukn	2048	0.6888372898101807	val	0.346	0.48253703117370605	val	0.05	7.036117792129517	val	0.128	6.687610387802124	inval	0.065	0.4810762405395508	val	0.07	0.4666125774383545	val	0.088	0.46930551528930664	val	0.085	0.3765549659729004	val	0.08	2.689966917037964	val	0.12	2.4662861824035645	val	0.262	2.7341203689575195	inval	0.083	2.7614316940307617	val	0.082	0.4857795238494873	val	0.068	2.522465944290161	val	0.084	0.4708747863769531	val	0.071	0.4802052974700928	val	0.075	0.5399031639099121	val	0.127	0.432145357131958	val	0.065	0.6172590255737305	val	0.109	0.5931291580200195	val	0.087	0.14046645164489746
breakdown-queues.32.Max	ma	modest	P	83223	0.2998676300048828	ukn	0.016	2048	ukn	2048	2.1011414527893066	val	1.315	0.6365759372711182	inval	0.115	6.2318809032440186	val	0.404	6.0575478076934814	inval	0.167	6.157005786895752	inval	0.17	6.05842924118042	inval	0.179	6.052319765090942	val	0.199	0.9241485595703125	val	0.257	0.8940703868865967	val	0.313	1.3422324657440186	val	0.738	0.6641750335693359	inval	0.173	0.750246524810791	val	0.177	7.365790843963623	val	0.171	0.7000637054443359	inval	0.176	7.287653684616089	inval	0.174	0.7766289710998535	val	0.192	1.3442325592041016	val	0.384	0.8690950870513916	val	0.164	1.7455291748046875	val	0.501	1.2286381721496582	val	0.245	0.2998676300048828
breakdown-queues.64.Max	ma	modest	P	166743	0.3229331970214844	ukn	0.03	2048	ukn	2048	8.082269668579102	val	5.987	3.760700225830078	inval	0.274	3.404144763946533	val	1.361	1.3903279304504395	inval	0.479	1.3940646648406982	inval	0.488	1.5244264602661133	inval	0.527	1.7474982738494873	val	0.586	1.8250136375427246	val	0.68	2.0543723106384277	val	0.893	3.657684087753296	val	2.521	1.3846333026885986	inval	0.477	1.4952452182769775	inval	0.478	1.5166664123535156	inval	0.484	1.4954807758331299	inval	0.483	1.5310907363891602	inval	0.504	1.725705623626709	val	0.576	4.159074306488037	val	1.373	1.8957922458648682	inval	0.49	5.828773498535156	val	2.043	3.0098471641540527	inval	0.634	0.3229331970214844
dpm.4-4-5.PminQueuesFull	ma	modest	P	34570	0.17127609252929688	ukn	0.009	724	ukn	724	164.58592414855957	val	162.845	0.3892500400543213	val	0.049	196.1024694442749	val	193.923	0.5736498832702637	inval	0.053	0.4268913269042969	inval	0.057	0.437877893447876	inval	0.069	0.4720773696899414	val	0.113	0.4917469024658203	val	0.168	0.6289846897125244	val	0.297	1.6432926654815674	val	1.297	0.3335561752319336	inval	0.049	0.3754761219024658	val	0.05	0.44804811477661133	val	0.055	0.38168954849243164	val	0.056	0.43941330909729004	val	0.064	0.4593527317047119	val	0.101	164.0502381324768	val	161.782	0.42157888412475586	val	0.045	4.667771816253662	val	1.794	0.48180198669433594	val	0.062	0.17127609252929688
dpm.4-4-25.PminQueuesFull	ma	modest	P	34570	0.1312580108642578	ukn	0.008	724	ukn	724	162.9563331604004	val	161.259	0.3514425754547119	val	0.04	170.27745032310486	val	162.157	6.9459686279296875	inval	0.046	0.36307382583618164	inval	0.05	0.3683750629425049	inval	0.063	0.4622507095336914	val	0.105	0.5129642486572266	val	0.174	0.6048686504364014	val	0.283	1.590531826019287	val	1.276	0.32154417037963867	inval	0.045	0.3669092655181885	val	0.049	0.4002861976623535	val	0.05	0.3661351203918457	val	0.051	0.4344048500061035	val	0.064	5.955637216567993	val	0.09	169.80848288536072	val	167.431	1.8870742321014404	val	0.052	4.9514806270599365	val	1.878	0.5015394687652588	val	0.066	0.1312580108642578
dpm.4-6-25.PminQueuesFull	ma	modest	P	131314	0.3051619529724121	ukn	0.039	724	ukn	724	724	ukn	724	1.2197296619415283	val	0.214	724	ukn	724	1.1026155948638916	inval	0.229	1.1433088779449463	inval	0.251	1.18589448928833	inval	0.313	1.367591142654419	inval	0.498	3.661923885345459	val	0.99	2.4623260498046875	val	1.465	7.592153072357178	val	6.597	1.0521469116210938	inval	0.211	1.2304441928863525	val	0.223	1.2441298961639404	val	0.232	1.2438671588897705	val	0.236	1.2948100566864014	val	0.287	1.4635815620422363	val	0.448	724	ukn	724	1.4645345211029053	val	0.219	2048	ukn	2048	1.5822076797485352	val	0.284	0.3051619529724121
dpm.4-6-50.PminQueuesFull	ma	modest	P	131314	0.2628324031829834	ukn	0.039	724	ukn	724	724	ukn	724	1.3973443508148193	val	0.219	724	ukn	724	1.1261274814605713	inval	0.223	1.1846263408660889	inval	0.243	1.2573416233062744	inval	0.337	1.4539132118225098	inval	0.547	2.360593557357788	val	0.959	3.1282875537872314	val	1.734	9.24540662765503	val	7.888	1.8915772438049316	inval	0.265	1.5506463050842285	val	0.263	1.236555576324463	val	0.235	1.5667173862457275	val	0.276	1.2821683883666992	val	0.284	1.5399692058563232	val	0.458	724	ukn	724	1.465881109237671	val	0.219	2048	ukn	2048	1.5926146507263184	val	0.31	0.2628324031829834
dpm.4-6-100.PminQueuesFull	ma	modest	P	131314	0.29055261611938477	ukn	0.039	724	ukn	724	724	ukn	724	1.192033290863037	val	0.19	724	ukn	724	1.0581724643707275	inval	0.216	1.1209487915039062	inval	0.24	1.1773357391357422	inval	0.311	1.3566863536834717	inval	0.489	1.906956672668457	val	0.876	2.6140410900115967	val	1.533	7.71196174621582	val	6.685	1.1178901195526123	inval	0.253	1.3926830291748047	val	0.26	1.2474615573883057	val	0.235	1.3416955471038818	val	0.242	1.2922425270080566	val	0.284	1.4665131568908691	val	0.455	724	ukn	724	1.4549503326416016	val	0.219	2048	ukn	2048	1.4890146255493164	val	0.289	0.29055261611938477
dpm.4-8-5.PminQueuesFull	ma	modest	P	356426	0.8579301834106445	ukn	0.172	724	ukn	724	724	ukn	724	3.817659854888916	val	0.596	724	ukn	724	2.806246042251587	inval	0.642	5.029186487197876	inval	0.784	5.26894736289978	inval	1.094	9.130611658096313	inval	1.638	5.881155014038086	val	3.116	8.037132024765015	val	5.323	28.233800649642944	val	25.524	2.896944046020508	inval	0.638	3.38917875289917	val	0.683	9.517655849456787	val	0.768	3.4440269470214844	val	0.734	9.480943441390991	val	0.908	10.302464962005615	val	1.645	724	ukn	724	3.9229300022125244	val	0.634	2048	ukn	2048	5.3945653438568115	val	0.897	0.8579301834106445
dpm.4-8-25.PminQueuesFull	ma	modest	P	356426	0.7513163089752197	ukn	0.165	724	ukn	724	724	ukn	724	4.203185796737671	val	0.81	724	ukn	724	2.8702380657196045	inval	0.647	2.934515953063965	inval	0.667	3.4213809967041016	inval	1.064	4.233064413070679	inval	1.83	6.563904523849487	val	3.842	9.06448221206665	val	6.398	26.89543604850769	val	24.25	2.844486951828003	inval	0.642	3.3212544918060303	val	0.678	3.5361552238464355	val	0.689	3.371452569961548	val	0.732	5.333224534988403	val	0.85	5.395686388015747	val	2.299	724	ukn	724	3.9452102184295654	val	0.654	2048	ukn	2048	5.841756820678711	val	1.001	0.7513163089752197
dpm.4-8-100.PminQueuesFull	ma	modest	P	356426	0.8093645572662354	ukn	0.143	724	ukn	724	724	ukn	724	4.084466218948364	val	0.745	724	ukn	724	2.793032169342041	inval	0.61	5.188915967941284	inval	0.751	5.203402042388916	inval	1.042	5.364932298660278	inval	1.729	6.309776306152344	val	3.415	8.748640775680542	val	5.873	43.259464263916016	val	39.045	4.316190242767334	inval	0.652	4.7987060546875	val	0.671	3.3219141960144043	val	0.66	5.330474853515625	val	0.768	3.512930393218994	val	0.863	4.117067575454712	val	1.452	724	ukn	724	3.9991228580474854	val	0.677	2048	ukn	2048	5.522608041763306	val	0.914	0.8093645572662354
dpm.6-4-5.PminQueuesFull	ma	modest	P	1415532	4.339465379714966	ukn	0.612	724	ukn	724	724	ukn	724	13.159188985824585	inval	2.714	724	ukn	724	11.98309063911438	inval	2.787	13.280272960662842	inval	3.277	17.10401177406311	inval	4.517	20.015753984451294	inval	7.281	24.937870740890503	val	13.742	34.0705509185791	val	23.001	104.91757130622864	val	93.886	12.214607238769531	inval	2.94	13.189276695251465	inval	3.069	13.280986547470093	inval	2.907	14.56475830078125	inval	3.41	14.063260078430176	inval	3.758	20.559937477111816	val	9.084	724	ukn	724	15.153192281723022	inval	2.688	724	ukn	724	724	ukn	724	4.339465379714966
dpm.6-6-5.PminQueuesFull	ma	modest	P	10537896	26.29181957244873	ukn	7.442	724	ukn	724	724	ukn	724	105.86999297142029	inval	22.452	724	ukn	724	97.54112482070923	inval	22.657	101.87859678268433	inval	26.141	116.79638266563416	inval	40.252	153.40748023986816	inval	76.888	220.1901981830597	val	138.372	360	val	309.58	724	ukn	724	94.03888511657715	inval	24.94	97.37427639961243	inval	22.826	120.88886070251465	inval	28.497	107.98138546943665	inval	27.974	109.91886949539185	inval	35.76	179.19574689865112	val	93.534	724	ukn	724	116.34164118766785	inval	23.252	724	ukn	724	724	ukn	724	26.29181957244873
dpm.6-8-5.PminQueuesFull	ma	modest	P	47298156	118.50646829605103	ukn	36.685	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	118.50646829605103
dpm.8-4-5.PminQueuesFull	ma	modest	P	52265486	121.7736120223999	ukn	29.75	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	121.7736120223999
dpm.4-4-5.PminQueue1Full	ma	modest	P	28650	0.12663507461547852	ukn	0.007	290.08374667167664	ukn	289.828	11.290969610214233	val	10.453	0.3629462718963623	val	0.045	10.662895202636719	val	9.863	0.2922372817993164	inval	0.041	0.33478832244873047	val	0.042	0.33254146575927734	inval	0.052	0.3708152770996094	val	0.078	0.517704963684082	val	0.118	0.5908093452453613	val	0.204	1.1624701023101807	val	0.793	0.7749121189117432	inval	0.048	0.8861684799194336	val	0.05	0.3289787769317627	val	0.042	0.7534985542297363	val	0.046	0.306394100189209	val	0.049	0.38869214057922363	val	0.078	10.995367288589478	val	9.907	0.34687232971191406	val	0.038	2.090952157974243	val	0.625	0.6613843441009521	val	0.042	0.12663507461547852
dpm.4-4-25.PminQueue1Full	ma	modest	P	28650	0.15610980987548828	ukn	0.006	289.7509925365448	ukn	289.513	10.616138696670532	val	9.848	1.9961845874786377	val	0.04	11.03419804573059	val	10.229	0.29316043853759766	inval	0.041	0.35623908042907715	val	0.047	0.32712674140930176	inval	0.051	0.37421154975891113	val	0.076	0.8349246978759766	val	0.126	0.4410221576690674	val	0.176	1.0248987674713135	val	0.762	0.2869851589202881	inval	0.042	0.31339454650878906	val	0.038	0.3126647472381592	val	0.042	0.32398080825805664	val	0.047	0.36132025718688965	val	0.05	0.4270961284637451	val	0.075	14.34520173072815	val	11.403	0.38892078399658203	val	0.044	2.155834436416626	val	0.612	0.6513783931732178	val	0.043	0.15610980987548828
dpm.4-6-25.PminQueue1Full	ma	modest	P	115150	0.3843202590942383	ukn	0.049	724	ukn	724	724	ukn	724	3.8818390369415283	val	0.186	724	ukn	724	0.9096310138702393	inval	0.186	2.2289252281188965	inval	0.19	1.0081408023834229	inval	0.238	1.1362268924713135	inval	0.359	1.4756641387939453	val	0.583	2.1421051025390625	val	1.109	5.142286539077759	val	4.22	0.9194695949554443	inval	0.18	2.848705530166626	val	0.215	1.0606043338775635	val	0.194	2.7629380226135254	inval	0.221	1.3003342151641846	val	0.255	1.5075511932373047	val	0.35	724	ukn	724	1.2520620822906494	val	0.187	2048	ukn	2048	2.754923105239868	val	0.199	0.3843202590942383
dpm.4-6-50.PminQueue1Full	ma	modest	P	115150	0.2566955089569092	ukn	0.03	724	ukn	724	724	ukn	724	2.368356704711914	val	0.762	724	ukn	724	0.8999910354614258	inval	0.179	2.598090887069702	inval	0.219	2.775808334350586	inval	0.272	2.542790412902832	inval	0.348	1.3709077835083008	val	0.527	1.7840368747711182	val	0.93	4.928612947463989	val	4.077	0.9127588272094727	inval	0.181	1.2568919658660889	val	0.224	3.8017759323120117	val	0.199	1.1835248470306396	inval	0.233	3.6969168186187744	val	0.227	3.7091026306152344	val	0.332	724	ukn	724	1.2239294052124023	val	0.177	2048	ukn	2048	2.808497667312622	val	0.221	0.2566955089569092
dpm.4-6-100.PminQueue1Full	ma	modest	P	115150	0.3423480987548828	ukn	0.033	724	ukn	724	724	ukn	724	1.2149674892425537	val	0.164	724	ukn	724	0.94679856300354	inval	0.189	1.0016326904296875	inval	0.206	1.0133895874023438	inval	0.241	1.186542272567749	inval	0.376	3.2249011993408203	val	0.621	3.1085026264190674	val	0.934	6.425107955932617	val	4.121	2.364436149597168	inval	0.188	2.713792085647583	val	0.222	1.1324052810668945	val	0.187	2.667314291000366	inval	0.229	1.1416652202606201	val	0.233	1.2697677612304688	val	0.331	724	ukn	724	1.2406108379364014	val	0.18	2048	ukn	2048	2.8690133094787598	val	0.222	0.3423480987548828
dpm.4-8-5.PminQueue1Full	ma	modest	P	322218	0.5987622737884521	ukn	0.101	724	ukn	724	724	ukn	724	3.112560272216797	val	0.489	724	ukn	724	2.593435764312744	inval	0.601	2.6529085636138916	inval	0.63	2.758746385574341	inval	0.77	3.1464414596557617	inval	1.121	4.789214611053467	val	2.454	6.304061412811279	val	3.993	16.789982318878174	val	14.453	2.509251117706299	inval	0.551	2.923825979232788	val	0.577	2.9964592456817627	val	0.588	2.9522976875305176	val	0.607	3.119006633758545	val	0.697	3.4268832206726074	val	1.041	724	ukn	724	3.49045729637146	val	0.564	2048	ukn	2048	15.75098705291748	val	0.656	0.5987622737884521
dpm.4-8-25.PminQueue1Full	ma	modest	P	322218	0.6237866878509521	ukn	0.109	724	ukn	724	724	ukn	724	5.055171012878418	val	0.57	724	ukn	724	3.1782217025756836	inval	0.766	2.9560587406158447	inval	0.712	2.909039258956909	inval	0.771	3.3070154190063477	inval	1.184	4.230014085769653	val	1.835	5.767021179199219	val	3.364	19.471222400665283	val	16.664	2.7493062019348145	inval	0.674	4.840454816818237	val	0.65	3.107797861099243	val	0.615	4.830560922622681	val	0.671	3.1887855529785156	val	0.706	3.7911956310272217	val	1.247	724	ukn	724	3.5350747108459473	val	0.617	2048	ukn	2048	13.361506938934326	val	0.624	0.6237866878509521
dpm.4-8-100.PminQueue1Full	ma	modest	P	322218	2.8272645473480225	ukn	0.113	724	ukn	724	724	ukn	724	3.529409170150757	val	0.62	724	ukn	724	2.8694653511047363	inval	0.598	4.97794246673584	inval	0.881	2.6894187927246094	inval	0.712	3.6040005683898926	inval	1.228	4.278077125549316	val	1.943	5.588507175445557	val	3.265	21.87182593345642	val	17.313	4.762045621871948	inval	0.665	5.205571174621582	val	0.665	3.3446438312530518	val	0.622	5.0379533767700195	val	0.601	3.60893177986145	val	0.777	3.899831533432007	val	1.15	724	ukn	724	3.4475936889648438	val	0.541	2048	ukn	2048	13.262855052947998	val	0.629	2.6894187927246094
dpm.6-4-5.PminQueue1Full	ma	modest	P	1162500	2.633528709411621	ukn	0.593	724	ukn	724	724	ukn	724	14.301614046096802	val	2.043	724	ukn	724	12.597291231155396	inval	2.36	13.636845827102661	inval	2.596	16.675745964050293	inval	3.174	18.109845876693726	inval	4.811	15.647254228591919	val	6.871	20.779252767562866	val	12.218	62.766820430755615	val	54.035	9.72225832939148	inval	2.274	11.083485126495361	val	2.351	16.815290689468384	val	2.324	11.046166896820068	val	2.267	17.886729955673218	val	3.019	19.510794162750244	val	4.631	724	ukn	724	13.034061670303345	val	2.111	2048	ukn	2048	724	ukn	724	2.633528709411621
dpm.6-6-5.PminQueue1Full	ma	modest	P	9191028	18.66811490058899	ukn	4.876	724	ukn	724	724	ukn	724	99.62064719200134	val	19.543	724	ukn	724	81.30094289779663	inval	18.458	97.79292583465576	inval	24.026	89.86597442626953	inval	30.206	110.43447089195251	inval	52.088	175.30067539215088	val	105.353	262.50705122947693	val	192.754	724	ukn	724	78.03440856933594	inval	19.252	90.04515933990479	val	20.38	112.21423625946045	val	24.71	89.73393988609314	val	20.418	124.74998331069946	val	36.096	156.13169956207275	val	67.356	724	ukn	724	103.15744042396545	val	18.413	724	ukn	724	724	ukn	724	18.66811490058899
dpm.6-8-5.PminQueue1Full	ma	modest	P	42594012	90.67670512199402	ukn	25.244	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	90.67670512199402
dpm.8-4-5.PminQueue1Full	ma	modest	P	42718750	90.63678979873657	ukn	22.439	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	90.63678979873657
dpm.4-4-5.TminQueuesFull	ma	modest	E	34570	0.15511035919189453	ukn	0.032	724	ukn	724	119.6426510810852	val	117.627	4.98626184463501	val	0.114	124.12033104896545	val	122.02	0.428147554397583	inval	0.114	1.4913179874420166	val	0.144	2.102287769317627	inval	0.216	0.872307300567627	val	0.45	3.0669798851013184	val	0.824	3.8236749172210693	val	1.574	9.073005437850952	val	6.783	1.8611376285552979	inval	0.109	1.8615500926971436	val	0.114	0.5774595737457275	val	0.152	0.5545210838317871	val	0.143	1.8104257583618164	val	0.169	2.247051954269409	val	0.396	121.5742540359497	val	118.806	0.505363941192627	val	0.109	6.1453118324279785	val	2.798	0.4644815921783447	val	0.068	0.15511035919189453
dpm.4-4-25.TminQueuesFull	ma	modest	E	34570	0.15881013870239258	ukn	0.034	724	ukn	724	131.2105371952057	val	125.708	0.4558413028717041	val	0.109	127.12582874298096	val	124.717	0.5683937072753906	inval	0.115	0.6797468662261963	val	0.141	0.6935162544250488	inval	0.206	0.9132077693939209	val	0.419	2.656057596206665	val	0.818	3.583383083343506	val	1.566	8.489448070526123	val	6.758	2.020413875579834	inval	0.11	1.6691772937774658	val	0.112	0.6465904712677002	val	0.129	0.5016191005706787	val	0.138	0.7132482528686523	val	0.193	0.8762834072113037	val	0.377	119.7125494480133	val	116.945	0.4676048755645752	val	0.109	6.09417200088501	val	2.799	0.47127223014831543	val	0.068	0.15881013870239258
dpm.4-6-25.TminQueuesFull	ma	modest	E	131314	1.8385472297668457	ukn	0.196	724	ukn	724	724	ukn	724	1.6656579971313477	val	0.469	724	ukn	724	2.853170871734619	inval	0.477	1.602957010269165	inval	0.554	1.8081974983215332	inval	0.834	4.317595958709717	val	1.778	6.936523914337158	val	4.03	10.510204553604126	val	7.6	36.23947215080261	val	33.246	3.342148542404175	inval	0.467	3.1772236824035645	val	0.508	3.276552677154541	val	0.543	1.849198579788208	val	0.616	2.190129518508911	val	0.867	2.766902446746826	val	1.616	724	ukn	724	1.7654235363006592	val	0.478	2048	ukn	2048	1.5375449657440186	val	0.16	1.5375449657440186
dpm.4-6-50.TminQueuesFull	ma	modest	E	131314	0.4250929355621338	ukn	0.16	724	ukn	724	724	ukn	724	3.3611598014831543	val	0.537	724	ukn	724	1.398712158203125	inval	0.502	1.5289626121520996	inval	0.54	2.532564401626587	inval	0.788	2.9474754333496094	val	1.697	7.182141542434692	val	3.799	10.753482580184937	val	7.389	35.25446033477783	val	31.786	3.81677508354187	inval	0.479	4.153892517089844	val	0.496	1.6356828212738037	val	0.515	2.0466744899749756	val	0.711	1.8718469142913818	val	0.77	2.620828628540039	val	1.529	724	ukn	724	1.7549769878387451	val	0.477	2048	ukn	2048	1.4013404846191406	val	0.154	0.4250929355621338
dpm.4-6-100.TminQueuesFull	ma	modest	E	131314	0.3970177173614502	ukn	0.145	724	ukn	724	724	ukn	724	1.5197467803955078	val	0.455	724	ukn	724	3.352288246154785	inval	0.496	3.2467384338378906	inval	0.56	3.509209632873535	inval	0.797	4.301053762435913	val	1.7	6.310690402984619	val	3.573	9.550971508026123	val	6.905	39.013951539993286	val	33.695	5.724551200866699	inval	0.532	5.869333982467651	val	0.545	4.261239767074585	val	0.589	6.306591987609863	val	0.616	3.8980541229248047	val	0.732	5.122108221054077	val	1.56	724	ukn	724	1.7927420139312744	val	0.495	2048	ukn	2048	1.4155912399291992	val	0.155	0.3970177173614502
dpm.4-8-5.TminQueuesFull	ma	modest	E	356426	1.3137574195861816	ukn	0.569	724	ukn	724	724	ukn	724	6.491730690002441	val	1.477	724	ukn	724	5.85816502571106	inval	1.521	6.285163164138794	inval	1.708	5.322494268417358	inval	2.805	8.825445175170898	val	6.033	15.139456748962402	val	12.365	27.351338624954224	val	24.601	111.94299817085266	val	109.148	3.5986082553863525	inval	1.359	4.287881851196289	val	1.489	5.0947558879852295	val	1.874	4.342077732086182	val	1.588	5.912167072296143	val	2.775	9.251969814300537	val	6.094	724	ukn	724	4.775701999664307	val	1.413	2048	ukn	2048	5.395859479904175	val	0.81	1.3137574195861816
dpm.4-8-25.TminQueuesFull	ma	modest	E	356426	1.1409516334533691	ukn	0.519	724	ukn	724	724	ukn	724	4.074667692184448	val	1.332	724	ukn	724	3.7508959770202637	inval	1.438	4.18764591217041	inval	1.606	7.30849552154541	inval	2.83	10.191711664199829	val	5.733	20.40538763999939	val	17.577	31.483211040496826	val	28.67	118.12930703163147	val	115.35	3.596701145172119	inval	1.366	4.252248525619507	val	1.475	4.934992074966431	val	1.618	4.491835117340088	val	1.725	8.289965867996216	val	3.404	11.879834651947021	val	6.841	724	ukn	724	4.834439277648926	val	1.493	2048	ukn	2048	5.863039255142212	val	0.907	1.1409516334533691
dpm.4-8-100.TminQueuesFull	ma	modest	E	356426	2.6451354026794434	ukn	0.498	724	ukn	724	724	ukn	724	4.129211664199829	val	1.366	724	ukn	724	4.180721998214722	inval	1.535	4.319746255874634	inval	1.617	6.513713836669922	inval	3.477	10.489665985107422	val	7.268	15.871634483337402	val	12.931	27.16605567932129	val	24.298	133.24288296699524	val	130.392	3.6749281883239746	inval	1.397	4.420080661773682	val	1.601	5.575026035308838	val	2.068	4.6279425621032715	val	1.82	6.18583083152771	val	2.682	14.495561122894287	val	9.123	724	ukn	724	4.7458655834198	val	1.399	2048	ukn	2048	5.4318013191223145	val	0.82	2.6451354026794434
dpm.6-4-5.TminQueuesFull	ma	modest	E	1415532	5.953537225723267	ukn	3.805	724	ukn	724	724	ukn	724	24.491739749908447	val	8.496	724	ukn	724	17.40457558631897	inval	8.136	20.73941922187805	inval	10.287	27.291971683502197	inval	17.014	62.15127730369568	val	47.187	103.68801832199097	val	92.194	217.50265908241272	val	205.922	724	ukn	724	22.70033597946167	inval	10.58	24.334699153900146	val	9.936	20.849384784698486	val	8.784	26.165887594223022	val	11.825	35.14482259750366	val	21.428	67.47377276420593	val	53.685	724	ukn	724	25.52933144569397	val	11.186	724	ukn	724	724	ukn	724	5.953537225723267
dpm.6-6-5.TminQueuesFull	ma	modest	E	10537896	70.19423961639404	ukn	49.548	724	ukn	724	724	ukn	724	360	val	356.765	724	ukn	724	165.50342750549316	inval	82.425	360	inval	360	316.835396528244	inval	222.438	360	inval	360	724	ukn	724	724	ukn	724	724	ukn	724	154.8513538837433	inval	81.048	191.8823845386505	val	98.285	185.89353203773499	val	95.761	217.8441526889801	val	124.546	308.47219038009644	val	217.194	360	val	360	724	ukn	724	191.07193851470947	val	85.258	724	ukn	724	724	ukn	724	70.19423961639404
dpm.6-8-5.TminQueuesFull	ma	modest	E	47298156	309.6277050971985	ukn	235.945	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	309.6277050971985
dpm.8-4-5.TminQueuesFull	ma	modest	E	52265486	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
erlang.10-10-5.PminReach	ma	modest	P	31	0.16348981857299805	ukn	1e-05	0.1522519588470459	ukn	1e-05	0.18486237525939941	val	1e-05	0.07579493522644043	val	1e-05	2.1652579307556152	val	1e-05	3.4246931076049805	val	1e-05	0.2044050693511963	val	1e-05	0.13403606414794922	val	1e-05	0.17604780197143555	val	1e-05	0.0637810230255127	val	1e-05	0.10663151741027832	val	1e-05	0.10867857933044434	val	1e-05	0.10723209381103516	val	1e-05	0.10788226127624512	val	1e-05	0.14241242408752441	val	1e-05	0.12095236778259277	val	1e-05	0.12718462944030762	val	1e-05	0.1337895393371582	val	1e-05	0.06834101676940918	val	1e-05	0.0691995620727539	val	1e-05	0.00437617301940918	val	1e-05	0.0042951107025146484	val	1e-05	0.0042951107025146484
erlang.5000-10-5.PminReach	ma	modest	P	10011	0.16582989692687988	ukn	1e-05	0.1803288459777832	ukn	0.003	0.9581217765808105	val	0.004	0.12702703475952148	val	0.004	0.11847233772277832	val	0.004	0.08692002296447754	val	0.004	0.1239924430847168	val	0.003	0.1342453956604004	val	0.003	1.5565598011016846	val	0.003	0.06258702278137207	val	0.003	0.09494733810424805	val	0.003	0.11215806007385254	val	0.004	0.11053776741027832	val	0.004	0.09171819686889648	val	0.003	0.13111424446105957	val	0.003	0.09674668312072754	val	0.003	0.22031712532043457	val	0.003	0.10931110382080078	val	0.003	0.11803078651428223	val	0.003	0.1155710220336914	val	0.003	0.07732701301574707	val	0.005	0.08049249649047852	val	0.005	0.06258702278137207
erlang.5000-100-5.PminReach	ma	modest	P	10011	0.07844352722167969	ukn	1e-05	1.838759422302246	ukn	0.003	0.09744715690612793	val	0.003	0.16921091079711914	val	0.004	0.15222954750061035	val	0.003	0.14279818534851074	val	0.003	0.14110231399536133	val	0.003	0.14727425575256348	val	0.003	2.0338923931121826	val	0.003	0.1168053150177002	val	0.003	0.11139583587646484	val	0.003	0.11441683769226074	val	0.003	0.1153402328491211	val	0.003	0.09919977188110352	val	0.003	2.0318517684936523	val	0.003	0.10001921653747559	val	0.003	0.10766339302062988	val	0.003	1.6298341751098633	val	0.003	0.11210155487060547	val	0.003	1.628462553024292	val	0.004	0.0749046802520752	val	0.005	0.07541108131408691	val	0.004	0.0749046802520752
erlang.5000-100-50.PminReach	ma	modest	P	10011	0.12489962577819824	ukn	1e-05	0.15281939506530762	ukn	0.003	0.11067056655883789	val	0.003	0.12306594848632812	val	0.005	0.10242223739624023	val	0.003	0.09781336784362793	val	0.003	0.38951563835144043	val	0.004	0.1249244213104248	val	0.004	0.15050935745239258	val	0.004	0.08869647979736328	val	0.003	0.08906745910644531	val	0.003	0.08422327041625977	val	0.003	0.0975339412689209	val	0.003	0.08474946022033691	val	0.003	0.12891936302185059	val	0.003	0.10692572593688965	val	0.004	0.12361717224121094	val	0.004	0.12649774551391602	val	0.003	0.16195201873779297	val	0.003	1.7589075565338135	val	0.003	0.06307101249694824	val	0.004	0.0713644027709961	val	0.004	0.06307101249694824
erlang.10-10-5.TminReach	ma	modest	E	31	0.07776975631713867	ukn	1e-05	1.4444820880889893	ukn	1e-05	0.07635068893432617	val	1e-05	1.8550233840942383	inval	1e-05	0.1570441722869873	val	1e-05	0.1800098419189453	val	1e-05	0.048933982849121094	val	1e-05	0.0489344596862793	val	1e-05	0.04889273643493652	val	1e-05	0.07247781753540039	val	1e-05	0.07500386238098145	val	1e-05	0.06772994995117188	val	1e-05	0.08424019813537598	val	1e-05	0.37633490562438965	val	1e-05	0.08027267456054688	val	1e-05	0.3873555660247803	val	1e-05	1.3944203853607178	val	1e-05	0.08920121192932129	val	1e-05	0.07217717170715332	val	1e-05	0.07331562042236328	val	1e-05	0.004148960113525391	val	1e-05	0.005366325378417969	val	1e-05	0.004148960113525391
erlang.5000-10-5.TminReach	ma	modest	E	10011	0.046793460845947266	ukn	0.003	0.1027529239654541	ukn	0.015	0.21488332748413086	val	0.118	0.5078766345977783	inval	0.045	0.11405253410339355	val	0.014	0.11492776870727539	val	0.016	0.11932182312011719	val	0.016	1.6226017475128174	val	0.022	0.9937484264373779	val	0.02	0.8389692306518555	val	0.016	0.8312535285949707	val	0.016	1.6171252727508545	val	0.016	1.6431994438171387	val	0.016	1.7775335311889648	val	0.016	1.5738794803619385	val	0.019	1.3093230724334717	val	0.019	1.59061598777771	val	0.019	0.2999088764190674	val	0.046	0.1360926628112793	val	0.014	0.1332988739013672	val	0.016	0.09586095809936523	val	0.008	0.07907891273498535	val	0.007	0.046793460845947266
erlang.5000-100-5.TminReach	ma	modest	E	10011	0.0908348560333252	ukn	0.003	0.19971632957458496	ukn	0.018	0.21954059600830078	val	0.121	0.14974570274353027	inval	0.043	1.6539645195007324	val	0.018	1.6244544982910156	val	0.02	0.14956045150756836	val	0.016	0.15143942832946777	val	0.016	0.14707684516906738	val	0.016	0.1356198787689209	val	0.019	0.11109757423400879	val	0.017	1.735672950744629	val	0.017	1.3845980167388916	val	0.017	0.12591290473937988	val	0.017	0.16431856155395508	val	0.023	0.13739418983459473	val	0.019	0.1448650360107422	val	0.02	0.18369340896606445	val	0.019	0.12627887725830078	val	0.014	0.12774276733398438	val	0.016	0.08056044578552246	val	0.008	0.09016656875610352	val	0.009	0.08056044578552246
erlang.5000-100-50.TminReach	ma	modest	E	10011	0.08036065101623535	ukn	0.003	0.10520100593566895	ukn	0.015	0.2301492691040039	val	0.124	1.4819755554199219	inval	0.044	0.14932990074157715	val	0.017	0.1574387550354004	val	0.021	1.6471123695373535	val	0.017	1.5153179168701172	val	0.02	0.149245023727417	val	0.016	0.183762788772583	val	0.02	1.6033978462219238	val	0.017	0.13762640953063965	val	0.019	0.11614608764648438	val	0.016	0.07744407653808594	val	0.016	0.1441335678100586	val	0.017	0.0939021110534668	val	0.016	0.14774656295776367	val	0.017	0.15227150917053223	val	0.016	0.12826156616210938	val	0.014	0.13286924362182617	val	0.016	0.08828234672546387	val	0.008	0.08739995956420898	val	0.008	0.07744407653808594
flexible-manufacturing.3-1.M2Fail_E	ma	greatspn	E	1636	259.0181152820587	ukn	258.935	52.94857358932495	ukn	52.83	60.77989625930786	val	60.503	360	val	360	55.406471967697144	val	55.168	257.1001994609833	inval	256.966	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	294.3485326766968	inval	294.198	360	val	360	360	val	360	360	val	360	724	ukn	724	724	ukn	724	55.23036217689514	val	54.894	360	val	360	0.3051784038543701	val	0.139	0.03396916389465332	val	0.003	0.03396916389465332
flexible-manufacturing.9-1.M2Fail_E	ma	greatspn	E	54180	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
flexible-manufacturing.21-1.M2Fail_E	ma	greatspn	E	1220773	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
flexible-manufacturing.3-1.M3Fail_E	ma	greatspn	E	1351	0.10520291328430176	ukn	0.003	16.964887380599976	ukn	16.853	18.108720302581787	val	17.925	0.1474142074584961	val	0.011	19.123859643936157	val	18.931	0.13631153106689453	inval	0.007	0.12416529655456543	val	0.014	0.13684797286987305	val	0.038	0.24849438667297363	val	0.11	0.3062856197357178	val	0.198	0.533329963684082	val	0.427	2.1900131702423096	val	2.083	0.14184832572937012	inval	0.007	0.14372897148132324	val	0.01	0.11568450927734375	val	0.012	1.985192060470581	val	0.014	0.13318800926208496	val	0.029	0.23916912078857422	val	0.088	20.140995979309082	val	18.427	0.12172937393188477	val	0.008	0.16888833045959473	val	0.068	0.031371355056762695	val	0.002	0.031371355056762695
flexible-manufacturing.9-1.M3Fail_E	ma	greatspn	E	39483	0.27997255325317383	ukn	0.136	724	ukn	724	724	ukn	724	1.8031964302062988	val	0.308	724	ukn	724	5.481214284896851	inval	0.282	5.864700555801392	val	0.441	4.961039066314697	val	1.351	7.964638710021973	val	4.438	9.655905723571777	val	8.16	20.24724268913269	val	17.019	90.03437972068787	val	86.748	2.022219181060791	inval	0.302	2.155008316040039	val	0.38	2.9522411823272705	val	0.901	1.8820881843566895	val	0.454	4.520494222640991	val	1.98	8.512852907180786	val	5.72	724	ukn	724	1.8150839805603027	val	0.299	2048	ukn	2048	1.997096061706543	val	0.102	0.27997255325317383
flexible-manufacturing.21-1.M3Fail_E	ma	greatspn	E	838951	5.0977783203125	ukn	3.079	724	ukn	724	724	ukn	724	36.41316080093384	val	5.832	724	ukn	724	42.26440095901489	inval	7.203	45.61539888381958	val	9.199	58.05984830856323	val	21.773	100.52739119529724	val	64.524	244.18194675445557	val	208.724	360	val	360	724	ukn	724	39.710447788238525	inval	7.98	38.294008016586304	val	7.556	50.71997046470642	val	9.133	45.974783420562744	val	10.661	61.880271434783936	val	30.076	119.4500937461853	val	87.553	724	ukn	724	37.87160778045654	val	5.962	2048	ukn	2048	724	ukn	724	5.0977783203125
ftwc.4-5.TimeMin	ma	modest	E	3259	1.037539005279541	ukn	0.961	58.17971396446228	ukn	58.084	76.17556810379028	val	75.475	7.673274040222168	val	5.807	22.008814096450806	val	21.688	1.2168445587158203	inval	1.109	2.9436309337615967	val	2.726	9.287376403808594	val	9.169	30.31429958343506	val	30.17	67.25401711463928	val	62.672	130.87971901893616	val	126.098	360	val	360	5.75521445274353	inval	1.05	1.6795806884765625	val	1.572	2.778532028198242	val	2.168	2.7141482830047607	val	2.607	7.714356899261475	val	7.591	26.647602796554565	val	26.386	20.216350317001343	val	19.887	1.6427793502807617	val	1.532	0.3140738010406494	val	0.127	0.05157613754272461	val	0.007	0.05157613754272461
ftwc.8-5.TimeMin	ma	modest	E	10299	8.628697156906128	ukn	8.525	724	ukn	724	724	ukn	724	40.92593574523926	val	40.736	724	ukn	724	10.858479499816895	inval	8.759	20.13623809814453	val	17.988	65.70489525794983	val	65.418	236.32411074638367	val	236.143	360	val	360	724	ukn	724	724	ukn	724	8.048670291900635	inval	7.9	14.959831237792969	val	14.555	16.953060388565063	val	16.787	24.13945460319519	val	23.666	56.85668182373047	val	56.69	187.2860071659088	val	187.069	724	ukn	724	12.171569585800171	val	11.978	2048	ukn	2048	0.21987128257751465	val	0.03	0.21987128257751465
ftwc.4-5.TimeMax	ma	modest	E	3259	3.894021987915039	ukn	2.264	18.18011474609375	ukn	18.076	64.12461185455322	val	63.913	10.941980838775635	val	9.479	4.8963658809661865	val	4.555	2.5069730281829834	inval	2.306	4.419175624847412	val	4.219	16.482619285583496	val	14.829	45.17671799659729	val	43.401	79.41529893875122	val	79.306	164.8737494945526	val	164.777	360	val	360	5.403366804122925	inval	2.488	6.074335813522339	val	2.896	3.8763844966888428	val	3.68	7.79468846321106	val	4.626	13.97271203994751	val	13.014	44.69726920127869	val	43.639	4.356081962585449	val	4.121	2.8214950561523438	val	2.707	0.277972936630249	val	0.089	0.0607755184173584	val	0.007	0.0607755184173584
ftwc.8-5.TimeMax	ma	modest	E	10299	26.53850817680359	ukn	26.444	724	ukn	724	724	ukn	724	127.53420519828796	val	124.829	724	ukn	724	34.33615159988403	inval	32.242	97.29024267196655	val	95.202	248.18499517440796	val	247.823	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	30.190505743026733	inval	30.038	35.7252836227417	val	35.549	53.19101858139038	val	51.033	58.64234781265259	val	58.469	153.73311829566956	val	151.765	360	val	360	360	val	360	35.62149691581726	val	35.425	3.2314906120300293	val	1.455	0.22418713569641113	val	0.023	0.22418713569641113
jobs.5-2.completiontime	ma	prism-ma	E	117	1.4811720848083496	ukn	1e-05	0.18091821670532227	ukn	1e-05	0.058080196380615234	val	0.002	1.5341625213623047	inval	1e-05	0.0854799747467041	val	1e-05	0.08197927474975586	val	1e-05	1.5208942890167236	val	1e-05	0.321352481842041	val	1e-05	0.1636357307434082	val	0.001	1.3174867630004883	val	1e-05	1.5826537609100342	val	1e-05	0.08745932579040527	val	1e-05	0.08292388916015625	val	1e-05	0.07851338386535645	val	1e-05	0.18876433372497559	val	1e-05	0.07798433303833008	val	1e-05	0.18868756294250488	val	1e-05	0.18881440162658691	val	1e-05	0.07696914672851562	val	1e-05	0.07658863067626953	val	1e-05	0.006374359130859375	val	1e-05	0.006140470504760742	val	1e-05	0.006140470504760742
jobs.10-3.completiontime	ma	prism-ma	E	16439	0.3642556667327881	ukn	0.014	2.115579128265381	ukn	0.065	2.296170711517334	val	0.433	4.567091941833496	inval	0.072	0.5800788402557373	val	0.083	0.5955004692077637	val	0.099	0.5548295974731445	val	0.092	0.6320726871490479	val	0.105	0.5995790958404541	val	0.104	1.0859313011169434	val	0.096	1.0265657901763916	val	0.096	0.5083355903625488	val	0.083	0.5255172252655029	val	0.091	0.5317986011505127	val	0.091	0.5920412540435791	val	0.098	0.4957897663116455	val	0.078	0.5876970291137695	val	0.101	0.587456226348877	val	0.106	2.278275966644287	val	0.069	2.266909599304199	val	0.092	0.40619611740112305	val	0.036	0.37398576736450195	val	0.03	0.3642556667327881
jobs.15-3.completiontime	ma	prism-ma	E	1896568	78.41277194023132	ukn	3.413	96.24708604812622	ukn	7.992	724	ukn	724	94.17596650123596	inval	9.87	113.42724514007568	val	10.535	119.0350444316864	val	12.297	103.81393599510193	val	10.983	130.34414625167847	val	12.803	130.72184586524963	val	12.805	106.50575184822083	val	11.492	106.49706149101257	val	11.661	106.49929404258728	val	11.626	107.81240797042847	val	11.47	116.7253749370575	val	12.421	104.6401219367981	val	11.064	118.75017380714417	val	12.558	105.49204707145691	val	10.922	105.14206790924072	val	10.96	104.89408040046692	val	9.432	106.5630133152008	val	11.102	724	ukn	724	724	ukn	724	78.41277194023132
jobs.5-2.avgtime	ma	prism-ma	E	117	3.964935779571533	ukn	1e-05	4.332376480102539	ukn	1e-05	0.11839056015014648	val	0.001	0.08089256286621094	val	1e-05	2.4881808757781982	val	1e-05	1.8300774097442627	val	1e-05	0.09428286552429199	val	1e-05	0.08488345146179199	val	1e-05	0.08537650108337402	val	1e-05	2.791764974594116	val	1e-05	2.920053005218506	val	1e-05	3.06072998046875	val	1e-05	3.1100106239318848	val	1e-05	0.07764148712158203	val	1e-05	0.13365983963012695	val	1e-05	0.07663893699645996	val	1e-05	0.13311409950256348	val	1e-05	0.09602975845336914	val	1e-05	0.06458854675292969	val	1e-05	0.08216214179992676	val	1e-05	0.00854039192199707	val	1e-05	0.007577657699584961	val	1e-05	0.007577657699584961
jobs.10-3.avgtime	ma	prism-ma	E	16439	4.595502853393555	ukn	0.009	5.587698459625244	ukn	0.064	0.908273458480835	val	0.363	0.5383119583129883	val	0.049	0.5446662902832031	val	0.06	0.5583608150482178	val	0.073	0.5773828029632568	val	0.073	0.5863049030303955	val	0.079	0.5847148895263672	val	0.078	0.557429313659668	val	0.068	0.5484838485717773	val	0.071	0.5510678291320801	val	0.068	0.551342248916626	val	0.071	0.5462203025817871	val	0.067	0.554046630859375	val	0.073	0.5549483299255371	val	0.071	0.5548801422119141	val	0.072	0.5566132068634033	val	0.073	0.5792489051818848	val	0.053	0.597599983215332	val	0.066	0.4126749038696289	val	0.03	0.4068155288696289	val	0.026	0.4068155288696289
jobs.15-3.avgtime	ma	prism-ma	E	1896568	88.39761805534363	ukn	1.957	107.45214700698853	ukn	7.63	724	ukn	724	111.3336877822876	val	7.7	112.75352263450623	val	8.928	113.6374933719635	val	10.514	113.23454189300537	val	10.312	114.22089672088623	val	10.416	113.34885025024414	val	10.525	113.13077473640442	val	10.469	114.35624241828918	val	10.268	112.94458794593811	val	10.437	112.99031448364258	val	10.14	112.54987335205078	val	10.354	113.72326874732971	val	10.782	115.1260781288147	val	11.134	114.10419344902039	val	10.801	113.08020257949829	val	10.177	116.06733632087708	val	8.496	117.93702459335327	val	10.122	724	ukn	724	724	ukn	724	88.39761805534363
polling-system.3-3-5.TminBothFull	ma	modest	E	10934	0.11796331405639648	ukn	0.018	21.574501276016235	ukn	21.442	0.28492188453674316	val	0.141	0.18135762214660645	val	0.039	0.30541396141052246	val	0.139	0.299666166305542	inval	0.043	0.3052542209625244	inval	0.058	0.2245802879333496	inval	0.115	0.4037513732910156	val	0.223	0.8058879375457764	val	0.445	1.4825177192687988	val	0.875	4.933307647705078	val	4.522	0.20185065269470215	inval	0.044	0.29662013053894043	val	0.047	0.21916937828063965	val	0.047	1.4175643920898438	inval	0.049	0.22490954399108887	val	0.083	0.36446666717529297	val	0.19	0.2945826053619385	val	0.125	0.2018594741821289	val	0.038	0.2414557933807373	val	0.013	0.2513010501861572	val	0.015	0.11796331405639648
polling-system.3-3-5.TmaxBothFull	ma	modest	E	10934	724	ukn	724	0.2811565399169922	ukn	0.135	16.61601495742798	val	16.457	724	ukn	724	19.286346435546875	val	13.907	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	11.726635932922363	val	11.545	724	ukn	724	0.28401803970336914	val	0.028	2048	ukn	2048	0.2811565399169922
readers-writers.5.exp_time_many_requests	ma	greatspn	E	830	1.4571056365966797	ukn	0.027	1.1002089977264404	ukn	1.004	1.3189167976379395	val	1.221	724	ukn	724	2.007570743560791	val	1.201	0.13076329231262207	inval	0.026	0.1916816234588623	val	0.09	2.0992233753204346	val	0.393	2.8450143337249756	val	1.245	2.8509607315063477	val	2.754	5.719778776168823	val	5.659	29.430489540100098	val	29.37	0.12262630462646484	inval	0.025	0.22298526763916016	val	0.048	0.19618916511535645	val	0.075	0.23607110977172852	val	0.095	0.38135361671447754	val	0.309	1.1443405151367188	val	1.038	1.0966250896453857	val	1.02	0.15024232864379883	val	0.054	0.04730987548828125	val	0.012	0.01867198944091797	val	0.001	0.01867198944091797
readers-writers.20.exp_time_many_requests	ma	greatspn	E	137070	1.5143060684204102	ukn	1.158	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	6.016916275024414	inval	1.453	7.864240646362305	val	3.062	15.518120050430298	val	11.154	43.47628307342529	val	39.09	89.42700028419495	val	85.169	180.4809331893921	val	176.229	360	val	360	5.259252548217773	inval	1.406	6.136363983154297	val	2.081	7.046032190322876	val	2.649	7.563378810882568	val	3.488	14.05867314338684	val	9.666	37.773484230041504	val	33.438	724	ukn	724	6.295670032501221	val	1.994	2048	ukn	2048	8.246660232543945	val	0.284	1.5143060684204102
readers-writers.35.exp_time_many_requests	ma	greatspn	E	1128974	9.505783081054688	ukn	6.636	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	45.375035524368286	inval	8.482	49.7038688659668	val	11.103	72.40158009529114	val	33.735	127.01354837417603	val	88.318	227.6847686767578	val	189.332	360	val	360	724	ukn	724	41.37231969833374	inval	8.113	44.929596185684204	val	9.551	49.768701791763306	val	9.826	48.992135763168335	val	13.497	85.93647289276123	val	44.094	170.29149079322815	val	128.699	724	ukn	724	43.453917264938354	val	8.574	2048	ukn	2048	724	ukn	724	9.505783081054688
readers-writers.40.exp_time_many_requests	ma	greatspn	E	1884366	10.173718929290771	ukn	6.897	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	71.4922821521759	inval	15.662	84.1394636631012	val	24.07	118.51726961135864	val	58.996	245.90028738975525	val	186.361	360	val	359.474	360	val	360	724	ukn	724	66.36778807640076	inval	12.592	70.7298321723938	val	13.578	93.94746279716492	val	25.37	81.68965148925781	val	20.969	109.53875064849854	val	42.369	360	val	360	724	ukn	724	71.58962965011597	val	12.763	724	ukn	724	724	ukn	724	10.173718929290771
readers-writers.5.pr_network	ma	greatspn	P	830	0.10481691360473633	ukn	0.026	2048	ukn	2048	1.3372509479522705	val	1.115	0.12918591499328613	val	0.037	1.1158525943756104	val	1.011	0.08441972732543945	inval	0.027	0.13490033149719238	val	0.055	0.29374194145202637	val	0.234	0.9765608310699463	val	0.859	1.9525694847106934	val	1.865	4.798529386520386	val	4.61	25.188709497451782	val	23.914	1.5360291004180908	inval	0.037	1.677567481994629	val	0.039	0.14278650283813477	val	0.048	0.1789093017578125	val	0.079	0.3341951370239258	val	0.235	0.9375565052032471	val	0.834	1.1160368919372559	val	1.003	0.13686704635620117	val	0.038	2048	ukn	2048	2048	ukn	2048	0.08441972732543945
readers-writers.20.pr_network	ma	greatspn	P	137070	1.155548334121704	ukn	0.797	2048	ukn	2048	724	ukn	724	5.444525480270386	val	1.423	724	ukn	724	19.07203507423401	inval	3.197	9.37462067604065	val	2.199	14.624319791793823	val	7.562	31.454073667526245	val	25.382	58.912999391555786	val	52.791	104.98740196228027	val	101.013	360	val	360	5.057953834533691	inval	1.304	5.320699453353882	val	1.375	5.684357404708862	val	1.732	6.273653745651245	val	2.295	10.155219793319702	val	6.183	24.172318696975708	val	20.207	724	ukn	724	5.482743501663208	val	1.335	2048	ukn	2048	2048	ukn	2048	1.155548334121704
readers-writers.35.pr_network	ma	greatspn	P	1128974	7.729108810424805	ukn	4.206	2048	ukn	2048	724	ukn	724	51.293267488479614	val	12.452	724	ukn	724	40.30907416343689	inval	8.566	43.89353108406067	val	10.374	55.43480062484741	val	21.967	99.72996640205383	val	58.578	167.38718557357788	val	134.32	360	val	328.585	724	ukn	724	40.249018907547	inval	9.235	43.12412357330322	val	10.119	47.95092415809631	val	11.316	49.54874634742737	val	11.672	58.98389959335327	val	22.337	122.63302063941956	val	85.84	724	ukn	724	43.116796016693115	val	8.169	2048	ukn	2048	2048	ukn	2048	7.729108810424805
readers-writers.40.pr_network	ma	greatspn	P	1884366	11.233947038650513	ukn	7.992	2048	ukn	2048	724	ukn	724	83.41008615493774	val	15.837	724	ukn	724	75.8990113735199	inval	15.901	79.85995531082153	inval	19.904	99.45569276809692	inval	36.737	203.9953374862671	val	133.672	249.87438344955444	val	191.976	360	val	360	724	ukn	724	74.98331236839294	inval	16.778	79.10552740097046	val	18.115	73.04302787780762	val	17.89	91.82119750976562	val	26.304	91.99375891685486	val	36.719	149.27374649047852	val	94.493	724	ukn	724	74.96928524971008	val	15.143	724	ukn	724	724	ukn	724	11.233947038650513
reentrant-queues.3-3-3-5.TminBothQueuesFull	ma	modest	E	77937	0.24608755111694336	ukn	0.054	724	ukn	724	2.272948980331421	val	1.423	2.9081029891967773	val	0.274	2.2073614597320557	val	1.355	2.261223316192627	inval	0.23	2.4564759731292725	val	0.263	3.6016199588775635	val	0.381	4.039545059204102	val	0.686	1.772475242614746	val	1.046	2.5001540184020996	val	1.811	8.696368932723999	val	8.026	0.8310251235961914	inval	0.252	0.8916721343994141	val	0.238	2.468604564666748	val	0.28	0.9054915904998779	val	0.252	2.4396848678588867	val	0.33	2.8248953819274902	val	0.636	2.254164457321167	val	1.282	1.0355019569396973	val	0.235	7.699350118637085	val	0.313	7.255146503448486	val	0.139	0.24608755111694336
reentrant-queues.3-3-3-5.TmaxBothQueuesFull	ma	modest	E	77937	0.37046313285827637	ukn	0.175	3.9957375526428223	ukn	3.439	14.526642799377441	val	13.19	724	ukn	724	7.616633892059326	val	6.258	1.0364067554473877	inval	0.374	1.2481036186218262	val	0.446	1.8732538223266602	val	1.043	4.095419406890869	val	3.164	6.417357921600342	val	5.756	12.538306474685669	val	11.88	61.503230571746826	val	60.838	0.930389404296875	inval	0.333	1.0590784549713135	val	0.356	2.8492298126220703	val	0.447	1.174619436264038	val	0.48	3.2902023792266846	val	1.062	5.419204235076904	val	3.133	7.161268711090088	val	5.524	1.1058499813079834	val	0.336	14.51180624961853	val	0.598	7.133399724960327	val	0.122	0.37046313285827637
stream.10.exp_buffertime	ma	prism-ma	E	176	0.07497382164001465	ukn	1e-05	0.5412323474884033	ukn	0.006	3.031856060028076	val	0.003	0.28447723388671875	val	1e-05	0.09642577171325684	val	1e-05	0.09648919105529785	val	1e-05	0.2144184112548828	val	1e-05	0.18430757522583008	val	1e-05	0.20878195762634277	val	1e-05	0.04715371131896973	val	1e-05	0.06664228439331055	val	1e-05	0.08455228805541992	val	1e-05	0.042192697525024414	val	1e-05	0.0821685791015625	val	1e-05	0.20904159545898438	val	1e-05	0.0873258113861084	val	1e-05	0.2242891788482666	val	1e-05	0.19861960411071777	val	1e-05	0.07212662696838379	val	1e-05	0.08664703369140625	val	1e-05	0.007730007171630859	val	1e-05	0.007737398147583008	val	1e-05	0.007730007171630859
stream.100.exp_buffertime	ma	prism-ma	E	15251	0.10326409339904785	ukn	0.007	0.18648457527160645	ukn	0.047	0.4980204105377197	val	0.324	0.17215180397033691	inval	0.046	0.2660698890686035	val	0.043	0.27164292335510254	val	0.054	0.24858570098876953	val	0.052	0.32324862480163574	val	0.053	0.31722331047058105	val	0.054	0.20858073234558105	val	0.053	0.2076418399810791	val	0.052	0.21044707298278809	val	0.054	0.2395031452178955	val	0.063	0.2050774097442627	val	0.052	0.3133103847503662	val	0.053	0.2053983211517334	val	0.052	0.3198368549346924	val	0.053	0.30717897415161133	val	0.055	0.22765040397644043	val	0.043	0.2338123321533203	val	0.051	0.43755459785461426	val	0.087	0.2452857494354248	val	0.053	0.10326409339904785
stream.500.exp_buffertime	ma	prism-ma	E	376251	2.5172841548919678	ukn	0.311	4.210008382797241	ukn	2.215	10.57462453842163	val	8.183	3.1239562034606934	inval	1.539	4.253138780593872	val	1.746	4.777508974075317	val	2.085	4.776862144470215	val	2.1	4.851500511169434	val	2.112	4.771281480789185	val	2.098	5.191712379455566	val	2.268	5.920594692230225	val	2.675	5.930110931396484	val	2.673	4.594293594360352	val	2.054	4.598535060882568	val	2.05	4.842950344085693	val	2.108	4.577831268310547	val	2.044	4.912944793701172	val	2.126	4.874494314193726	val	2.116	5.793797016143799	val	1.789	6.29785680770874	val	2.113	724	ukn	724	724	ukn	724	2.5172841548919678
stream.1000.exp_buffertime	ma	prism-ma	E	1502501	3.8403890132904053	ukn	1.641	13.069844245910645	ukn	6.946	724	ukn	724	16.774373054504395	inval	10.115	23.974902391433716	val	9.803	27.735044240951538	val	12.579	27.71485686302185	val	12.346	35.79484176635742	val	15.582	28.710280418395996	val	12.971	27.459535598754883	val	12.549	29.18302893638611	val	13.218	29.047646284103394	val	13.136	29.28669786453247	val	13.301	29.3017635345459	val	13.676	28.704065799713135	val	12.977	35.34196734428406	val	15.449	28.728901863098145	val	12.998	28.76210618019104	val	12.998	32.03035235404968	val	9.197	35.74319791793823	val	11.614	724	ukn	724	724	ukn	724	3.8403890132904053
stream.10.exp_restarts	ma	prism-ma	E	176	5.063561916351318	ukn	1e-05	1.6977064609527588	ukn	0.006	1.5818936824798584	val	0.002	724	ukn	724	0.11435699462890625	val	1e-05	0.12079000473022461	val	1e-05	0.0966498851776123	val	1e-05	0.10105323791503906	val	1e-05	0.10126662254333496	val	1e-05	0.06719017028808594	val	1e-05	0.0383148193359375	val	1e-05	0.09031105041503906	val	1e-05	0.08916091918945312	val	1e-05	0.07641172409057617	val	1e-05	7.045689582824707	val	0.042	0.07529067993164062	val	1e-05	7.046060085296631	val	0.042	7.111713886260986	val	0.042	0.0885012149810791	val	1e-05	0.08188939094543457	val	1e-05	0.007730960845947266	val	1e-05	0.007359027862548828	val	1e-05	0.007359027862548828
stream.100.exp_restarts	ma	prism-ma	E	15251	4.640874862670898	ukn	0.006	4.557439565658569	ukn	0.035	0.4206993579864502	val	0.265	724	ukn	724	0.21222805976867676	val	0.038	0.2212083339691162	val	0.045	0.2079622745513916	val	0.042	0.2158501148223877	val	0.042	0.2160041332244873	val	0.042	2.8276431560516357	val	0.053	2.7144124507904053	val	0.054	2.4487314224243164	val	0.038	2.4763989448547363	val	0.042	3.2047197818756104	val	0.039	0.6064362525939941	val	0.052	3.243513822555542	val	0.044	0.6074767112731934	val	0.052	0.605231523513794	val	0.055	0.18713021278381348	val	0.03	1.9111850261688232	val	0.046	0.2959775924682617	val	0.054	0.3261384963989258	val	0.059	0.18713021278381348
stream.500.exp_restarts	ma	prism-ma	E	376251	0.7235367298126221	ukn	0.21	4.176874876022339	ukn	1.206	9.927874326705933	val	7.531	724	ukn	724	3.827322483062744	val	1.342	4.841084718704224	val	1.773	4.835583448410034	val	1.764	4.921747922897339	val	1.787	4.908849000930786	val	1.792	4.304720640182495	val	1.658	4.2987143993377686	val	1.661	4.356945037841797	val	1.685	4.323111295700073	val	1.688	4.372551679611206	val	1.687	4.883005857467651	val	1.779	4.214203119277954	val	1.624	4.895498991012573	val	1.775	4.872199773788452	val	1.772	5.3622660636901855	val	1.34	5.8687920570373535	val	1.675	724	ukn	724	724	ukn	724	0.7235367298126221
stream.1000.exp_restarts	ma	prism-ma	E	1502501	6.997597694396973	ukn	1.05	17.04073214530945	ukn	5.955	724	ukn	724	724	ukn	724	27.81724262237549	val	6.824	31.824587106704712	val	9.64	32.20702004432678	val	9.622	32.170655727386475	val	9.589	22.40182876586914	val	8.533	24.60125756263733	val	8.76	24.116345405578613	val	9.024	24.14506697654724	val	9.054	23.650988578796387	val	8.786	23.54911518096924	val	8.788	23.334639072418213	val	8.753	30.398252248764038	val	11.617	24.087629795074463	val	9.041	24.20974349975586	val	9.091	29.847676277160645	val	6.456	33.2773323059082	val	8.816	724	ukn	724	724	ukn	724	6.997597694396973
stream.10.pr_underrun	ma	prism-ma	P	86	0.09068727493286133	ukn	1e-05	0.04205918312072754	ukn	1e-05	0.22456097602844238	val	0.001	0.09757232666015625	val	1e-05	0.08555269241333008	val	1e-05	0.16695499420166016	val	1e-05	0.15344929695129395	val	1e-05	0.16186189651489258	val	1e-05	0.16022658348083496	val	1e-05	0.1777658462524414	val	1e-05	1.8293089866638184	val	1e-05	1.840383768081665	val	1e-05	1.478015661239624	val	1e-05	1.480151653289795	val	1e-05	0.12812018394470215	val	1e-05	0.0803673267364502	val	1e-05	0.08578705787658691	val	1e-05	0.08485126495361328	val	1e-05	0.07251238822937012	val	1e-05	0.07232522964477539	val	1e-05	0.00545501708984375	val	1e-05	0.00554966926574707	val	1e-05	0.00545501708984375
stream.100.pr_underrun	ma	prism-ma	P	5351	2.1904921531677246	ukn	0.001	2.344177484512329	ukn	0.008	0.2147068977355957	val	0.113	0.11621379852294922	val	0.007	0.09656405448913574	val	0.007	0.09841418266296387	val	0.01	0.07369852066040039	val	0.01	0.09943866729736328	val	0.01	0.09967374801635742	val	0.01	0.11157536506652832	val	0.01	0.11439871788024902	val	0.01	0.11610603332519531	val	0.01	0.10678458213806152	val	0.01	0.3464798927307129	val	0.013	3.9687139987945557	val	0.01	0.33890461921691895	val	0.011	3.1213600635528564	val	0.011	2.2232749462127686	val	0.011	0.11368536949157715	val	0.007	0.2025146484375	val	0.01	0.08846545219421387	val	0.012	0.08861851692199707	val	0.013	0.07369852066040039
stream.500.pr_underrun	ma	prism-ma	P	126751	0.40096306800842285	ukn	0.085	1.0763182640075684	ukn	0.412	4.596428632736206	val	3.946	2.615145683288574	val	0.292	2.9686551094055176	val	0.36	3.06612229347229	val	0.46	6.78830885887146	val	0.416	6.810528516769409	val	0.413	6.867332696914673	val	0.409	2.576044797897339	val	0.442	2.543062210083008	val	0.427	2.8260035514831543	val	0.498	2.778496026992798	val	0.472	1.110908031463623	val	0.412	6.4571967124938965	val	0.418	1.1188936233520508	val	0.421	6.752789258956909	val	0.41	6.789734840393066	val	0.415	1.4224379062652588	val	0.308	1.5544495582580566	val	0.401	3.4616456031799316	val	0.574	3.48289155960083	val	0.578	0.40096306800842285
stream.1000.pr_underrun	ma	prism-ma	P	503501	3.665714979171753	ukn	0.223	5.015578031539917	ukn	1.625	26.564974546432495	val	23.48	8.064685821533203	val	4.334	4.55812406539917	val	1.573	5.361640691757202	val	2.2	5.2955238819122314	val	2.18	5.284573793411255	val	2.169	5.262775421142578	val	2.156	5.2320051193237305	val	2.15	5.316125154495239	val	2.182	5.284510850906372	val	2.185	5.361968755722046	val	2.219	5.336517333984375	val	2.208	5.410330772399902	val	2.229	5.356656312942505	val	2.221	5.433300256729126	val	2.247	5.510972738265991	val	2.31	7.6252501010894775	val	1.509	8.446681022644043	val	2.138	724	ukn	724	724	ukn	724	3.665714979171753
beb.3-4-3.LineSeized	mdp	modest	P	4660	0.07783079147338867	ukn	1e-05	2048	ukn	2048	0.18184447288513184	val	0.018	0.11224150657653809	val	0.005	0.10936141014099121	val	0.004	0.11063361167907715	val	0.005	0.11068058013916016	val	0.005	0.11039400100708008	val	0.005	1.5399091243743896	val	0.005	0.41413354873657227	val	0.005	0.4126577377319336	val	0.005	0.10760879516601562	val	0.005	0.1083528995513916	val	0.005	0.10584568977355957	val	0.005	0.1265089511871338	val	0.005	0.10710406303405762	val	0.005	0.12747669219970703	val	0.005	0.12665319442749023	val	0.005	0.10120606422424316	val	0.004	0.10861325263977051	val	0.005	0.04943585395812988	val	0.004	0.04872298240661621	val	0.004	0.04872298240661621
beb.4-8-7.LineSeized	mdp	modest	P	20186888	71.744558095932	ukn	31.587	2048	ukn	2048	724	ukn	724	203.6162030696869	val	64.92	191.35264539718628	val	55.184	195.2468717098236	val	59.312	199.61762380599976	val	62.613	198.69059872627258	val	61.896	201.71952176094055	val	64.148	214.45400166511536	val	65.082	216.33392810821533	val	66.574	217.37378573417664	val	67.386	255.39223885536194	val	89.382	244.19820404052734	val	78.513	188.51509952545166	val	60.072	206.27372980117798	val	63.862	191.16919875144958	val	61.928	189.20570492744446	val	60.625	243.96400260925293	val	62.338	289.5625014305115	val	89.954	724	ukn	724	724	ukn	724	71.744558095932
beb.3-4-3.GaveUp	mdp	modest	P	4632	0.04699587821960449	ukn	1e-05	2048	ukn	2048	0.1043405532836914	val	0.014	0.11396050453186035	val	0.005	1.6925246715545654	val	0.004	1.6942074298858643	val	0.004	0.12870526313781738	val	0.004	0.13500618934631348	val	0.004	0.13386130332946777	val	0.004	0.17963147163391113	val	0.005	0.3056175708770752	val	0.006	0.19614672660827637	val	0.005	1.3380565643310547	val	0.005	0.10018563270568848	val	0.005	2.3246819972991943	val	0.004	0.12673592567443848	val	0.006	2.3620777130126953	val	0.004	2.328809976577759	val	0.004	0.1114656925201416	val	0.004	0.10605335235595703	val	0.005	0.05180978775024414	val	0.004	0.049402475357055664	val	0.004	0.04699587821960449
beb.4-8-7.GaveUp	mdp	modest	P	20175095	43.013824701309204	ukn	6.781	2048	ukn	2048	724	ukn	724	160.9214072227478	val	30.173	153.44619393348694	val	29.725	157.60172629356384	val	33.947	158.36279249191284	val	34.446	158.690669298172	val	35.145	157.46110773086548	val	33.984	157.56060218811035	val	33.736	157.3936150074005	val	33.646	176.407870054245	val	38.574	174.48395991325378	val	36.806	179.2728307247162	val	40.805	159.52683210372925	val	35.284	166.974454164505	val	33.955	157.5927529335022	val	34.083	157.16498398780823	val	33.543	176.75932216644287	val	29.861	182.1869478225708	val	34.866	724	ukn	724	724	ukn	724	43.013824701309204
cdrive.2.goal	mdp	ppddl	P	38	0.07486176490783691	ukn	1e-05	2048	ukn	2048	0.07849884033203125	val	1e-05	0.07027029991149902	val	1e-05	5.686904668807983	val	1e-05	5.658048391342163	val	1e-05	5.847651720046997	val	1e-05	5.932056188583374	val	1e-05	6.162920236587524	val	1e-05	0.0750892162322998	val	1e-05	0.34693408012390137	val	1e-05	0.37134552001953125	val	1e-05	1.5088000297546387	val	1e-05	0.07360219955444336	val	1e-05	6.227883815765381	val	1e-05	0.07269406318664551	val	1e-05	6.798267364501953	val	1e-05	6.7310791015625	val	1e-05	0.09407639503479004	val	1e-05	0.09454059600830078	val	1e-05	0.007366657257080078	val	1e-05	0.008172750473022461	val	1e-05	0.007366657257080078
cdrive.3.goal	mdp	ppddl	P	143	1.58028244972229	ukn	1e-05	2048	ukn	2048	2.005937337875366	val	0.001	0.1279463768005371	inval	1e-05	1.4303243160247803	val	0.001	1.4231297969818115	inval	1e-05	0.0819540023803711	inval	1e-05	0.12842941284179688	inval	1e-05	0.0940101146697998	inval	1e-05	0.1386728286743164	inval	1e-05	0.14452457427978516	inval	1e-05	0.10229015350341797	inval	0.002	0.09893941879272461	inval	1e-05	0.10324788093566895	inval	1e-05	0.14162182807922363	inval	1e-05	0.10281252861022949	inval	1e-05	0.14033126831054688	inval	1e-05	0.13045954704284668	inval	1e-05	0.10593628883361816	val	0.001	0.09421110153198242	inval	1e-05	0.007373332977294922	val	1e-05	0.00714874267578125	inval	1e-05	0.00714874267578125
cdrive.6.goal	mdp	ppddl	P	737	0.14242100715637207	ukn	1e-05	2048	ukn	2048	2.2460830211639404	val	0.005	2.519207239151001	inval	0.002	0.14274358749389648	val	0.007	0.14217019081115723	inval	0.002	0.1435692310333252	inval	0.001	0.13801336288452148	inval	0.002	0.15503501892089844	inval	0.002	0.15121865272521973	inval	0.002	0.15079736709594727	inval	0.004	0.15613532066345215	inval	0.014	0.15834498405456543	inval	0.002	0.19521617889404297	inval	0.002	0.12790441513061523	inval	0.002	0.2084662914276123	inval	0.003	0.37163639068603516	inval	0.002	0.5084364414215088	inval	0.002	3.7655029296875	val	0.005	3.975299596786499	inval	0.002	0.028827428817749023	val	0.002	0.02071523666381836	inval	0.001	0.02071523666381836
cdrive.10.goal	mdp	ppddl	P	2193	0.42583131790161133	ukn	0.001	2048	ukn	2048	3.649657726287842	val	0.019	0.40845704078674316	inval	0.005	0.6137802600860596	val	0.019	0.6111843585968018	inval	0.006	0.5862746238708496	inval	0.005	0.5949892997741699	inval	0.006	0.6066036224365234	inval	0.008	0.39305925369262695	inval	0.009	0.4400463104248047	inval	0.015	0.4733254909515381	inval	0.053	0.40253543853759766	inval	0.005	0.4598374366760254	inval	0.006	0.5757875442504883	inval	0.005	0.4126913547515869	inval	0.005	0.604912519454956	inval	0.006	0.604900598526001	inval	0.008	0.41603636741638184	val	0.018	0.38854289054870605	inval	0.005	0.042575836181640625	val	0.006	0.03864240646362305	inval	0.004	0.03864240646362305
consensus.2-2.c2	mdp	prism	P	272	1.4680771827697754	ukn	1e-05	1.4714922904968262	ukn	0.004	2.537594795227051	val	0.002	0.09930539131164551	val	1e-05	0.051366567611694336	val	0.002	0.0748741626739502	inval	1e-05	0.04838705062866211	val	1e-05	0.12222528457641602	val	0.001	0.08506560325622559	val	0.002	0.20651459693908691	val	0.003	1.6567752361297607	val	0.006	0.21836113929748535	val	0.036	0.10888338088989258	val	1e-05	0.10728573799133301	val	1e-05	0.11524581909179688	val	1e-05	0.1036982536315918	val	1e-05	0.11876869201660156	val	1e-05	0.08479690551757812	val	0.001	0.042984962463378906	val	0.002	0.04264640808105469	val	1e-05	0.009556293487548828	val	1e-05	0.015937089920043945	val	1e-05	0.009556293487548828
consensus.2-4.c2	mdp	prism	P	528	1.531249761581421	ukn	1e-05	1.5522291660308838	ukn	0.007	2.2580764293670654	val	0.005	0.09216976165771484	val	0.001	0.3207542896270752	val	0.005	0.30031871795654297	inval	0.001	0.04922008514404297	val	0.001	0.049924373626708984	val	0.004	0.08487915992736816	val	0.012	0.14163470268249512	val	0.031	1.6955645084381104	val	0.063	1.9912357330322266	val	0.325	1.7048544883728027	val	0.001	0.05194973945617676	val	0.001	0.07930326461791992	val	0.001	0.07009696960449219	val	0.001	0.08159661293029785	val	0.004	0.08652329444885254	val	0.011	0.10045409202575684	val	0.004	0.1006937026977539	val	0.001	0.009926557540893555	val	1e-05	0.011666536331176758	val	0.001	0.009926557540893555
consensus.2-8.c2	mdp	prism	P	1040	0.07848358154296875	ukn	0.004	0.09466385841369629	ukn	0.015	0.1787724494934082	val	0.106	0.08866548538208008	val	0.005	0.15964484214782715	val	0.079	0.0792536735534668	inval	0.005	0.1608273983001709	val	0.008	0.18167686462402344	val	0.032	0.7243142127990723	val	0.112	0.2906315326690674	val	0.215	0.5235681533813477	val	0.447	2.385547161102295	val	2.314	0.062021732330322266	val	0.004	0.09345006942749023	val	0.006	0.15854239463806152	val	0.009	0.09413337707519531	val	0.011	0.14644813537597656	val	0.028	0.21254277229309082	val	0.104	4.688908576965332	val	0.086	4.6366448402404785	val	0.007	0.01816391944885254	val	0.001	0.018361330032348633	val	0.001	0.01816391944885254
consensus.2-16.c2	mdp	prism	P	2064	1.4902215003967285	ukn	0.042	0.6871466636657715	ukn	0.032	0.6794853210449219	val	0.579	0.14820647239685059	val	0.041	2.040280342102051	val	0.407	1.6916284561157227	inval	0.039	1.3955409526824951	val	0.056	1.6604204177856445	val	0.234	1.7109487056732178	val	0.874	1.8877336978912354	val	1.792	3.8907999992370605	val	3.803	20.8128662109375	val	20.605	0.2416391372680664	val	0.038	0.26146841049194336	val	0.047	0.3714783191680908	val	0.059	0.2814638614654541	val	0.081	0.6337370872497559	val	0.243	1.6057991981506348	val	0.789	0.5041255950927734	val	0.409	0.13739752769470215	val	0.04	0.028753280639648438	val	0.002	0.04453778266906738	val	0.003	0.028753280639648438
consensus.4-2.c2	mdp	prism	P	22656	0.1420135498046875	ukn	0.027	0.4139556884765625	ukn	0.216	0.40734171867370605	val	0.171	0.28174400329589844	val	0.053	0.5211038589477539	val	0.161	0.3560483455657959	inval	0.057	0.36142730712890625	val	0.081	0.4333937168121338	val	0.199	0.7974576950073242	val	0.559	3.8547186851501465	val	1.208	4.619334697723389	val	2.73	15.88192343711853	val	14.013	0.28700923919677734	val	0.057	0.2869291305541992	val	0.059	0.3062279224395752	val	0.066	0.30385446548461914	val	0.078	0.3987538814544678	val	0.17	0.7101259231567383	val	0.469	0.4433584213256836	val	0.155	0.3289663791656494	val	0.058	0.42866063117980957	val	0.036	0.6213188171386719	val	0.053	0.1420135498046875
consensus.4-4.c2	mdp	prism	P	43136	0.3484842777252197	ukn	0.185	0.7341651916503906	ukn	0.431	1.6990842819213867	val	1.323	0.6676821708679199	val	0.263	1.3130662441253662	val	0.9	0.5945701599121094	inval	0.249	0.8147084712982178	val	0.406	1.8573577404022217	val	1.436	5.129615306854248	val	4.724	9.586138486862183	val	9.156	19.541542530059814	val	19.11	98.94448566436768	val	98.535	0.5873374938964844	val	0.229	0.6032118797302246	val	0.244	0.6529710292816162	val	0.29	0.7633934020996094	val	0.401	1.3346188068389893	val	0.974	3.945408582687378	val	3.573	1.2175307273864746	val	0.77	0.7021167278289795	val	0.249	0.9043262004852295	val	0.078	0.9157307147979736	val	0.087	0.3484842777252197
consensus.6-2.c2	mdp	prism	P	1258240	8.401560068130493	ukn	4.201	26.18148636817932	ukn	12.511	35.72415280342102	val	22.188	24.549973964691162	val	9.467	22.539416551589966	val	9.37	19.907811880111694	inval	6.875	21.731262922286987	val	8.367	45.565696716308594	val	27.931	101.57970690727234	val	84.294	172.1415867805481	val	158.37	327.8247745037079	val	314.703	724	ukn	724	19.468761205673218	val	6.344	19.97577977180481	val	6.872	21.22010374069214	val	7.896	22.854117155075073	val	9.768	35.02995443344116	val	21.701	82.12168169021606	val	68.815	25.628960847854614	val	8.957	23.50079321861267	val	6.661	724	ukn	724	724	ukn	724	8.401560068130493
consensus.8-2.c2	mdp	prism	P	61018112	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
consensus.2-2.disagree	mdp	prism	P	272	1.1826860904693604	ukn	0.035	2048	ukn	2048	0.10507035255432129	val	0.003	0.05131196975708008	val	1e-05	1.6899704933166504	val	0.004	1.6637091636657715	inval	0.001	1.7504346370697021	val	1e-05	0.1517009735107422	val	0.001	0.1539764404296875	val	0.002	0.22556686401367188	val	0.004	0.09528493881225586	val	0.006	0.11969423294067383	val	0.033	0.237717866897583	val	0.001	0.204420804977417	val	0.001	0.15053391456604004	val	1e-05	0.22791504859924316	val	0.001	0.08218812942504883	val	0.001	0.08407950401306152	val	0.001	0.08044886589050293	val	0.003	0.08013701438903809	val	1e-05	0.00883626937866211	val	1e-05	0.009744644165039062	val	1e-05	0.00883626937866211
consensus.2-4.disagree	mdp	prism	P	528	0.16689562797546387	ukn	0.001	2048	ukn	2048	0.09871172904968262	val	0.008	1.3769195079803467	val	0.001	0.0954732894897461	val	0.006	0.07688069343566895	inval	0.001	0.11215758323669434	val	0.002	0.12435483932495117	val	0.006	0.13285136222839355	val	0.016	0.15465736389160156	val	0.036	0.18250131607055664	val	0.073	0.4714772701263428	val	0.374	0.10138583183288574	val	0.002	0.13481545448303223	val	0.002	0.09519720077514648	val	0.002	0.12814974784851074	val	0.003	2.2332541942596436	val	0.005	0.09674644470214844	val	0.014	0.09858989715576172	val	0.007	0.07766342163085938	val	0.001	0.009631633758544922	val	1e-05	0.011581659317016602	val	0.001	0.009631633758544922
consensus.2-8.disagree	mdp	prism	P	1040	0.0768890380859375	ukn	0.006	2048	ukn	2048	0.08794736862182617	val	0.019	0.21738052368164062	val	0.009	0.1062321662902832	val	0.015	0.1034386157989502	inval	0.007	0.13503384590148926	val	0.01	0.14751887321472168	val	0.04	0.2201371192932129	val	0.137	0.3416121006011963	val	0.264	0.6324217319488525	val	0.556	4.765893220901489	val	3.182	0.08575010299682617	val	0.007	0.08619046211242676	val	0.008	0.1284787654876709	val	0.01	0.07761430740356445	val	0.013	0.15082693099975586	val	0.037	0.21424078941345215	val	0.129	0.10222601890563965	val	0.016	0.08867931365966797	val	0.008	0.01592731475830078	val	0.001	0.01839900016784668	val	0.001	0.01592731475830078
consensus.2-16.disagree	mdp	prism	P	2064	0.12831711769104004	ukn	0.049	2048	ukn	2048	2.590954542160034	val	0.695	0.15090394020080566	val	0.05	0.5176730155944824	val	0.378	0.2869429588317871	inval	0.045	0.286876916885376	val	0.093	0.7630748748779297	val	0.38	1.4101283550262451	val	1.052	2.558302164077759	val	2.357	4.997159957885742	val	4.805	23.463512420654297	val	23.381	0.12276911735534668	val	0.044	0.13188529014587402	val	0.053	0.16097593307495117	val	0.078	0.1789073944091797	val	0.1	0.520787239074707	val	0.303	1.3745903968811035	val	1.0	0.4518697261810303	val	0.369	0.13832545280456543	val	0.053	0.030156373977661133	val	0.002	0.03219461441040039	val	0.003	0.030156373977661133
consensus.4-2.disagree	mdp	prism	P	22656	0.28188562393188477	ukn	0.054	2048	ukn	2048	6.0210676193237305	val	0.358	0.3535573482513428	val	0.113	5.9395716190338135	val	0.273	6.02834415435791	inval	0.117	0.38698744773864746	val	0.122	0.47162866592407227	val	0.239	0.8563728332519531	val	0.627	3.7193236351013184	val	1.533	5.378936290740967	val	3.101	17.46566915512085	val	15.103	0.34020209312438965	val	0.106	1.9408149719238281	val	0.128	0.3492701053619385	val	0.12	1.8918890953063965	val	0.156	0.4689006805419922	val	0.238	0.8578395843505859	val	0.629	0.5143132209777832	val	0.265	0.3739471435546875	val	0.111	0.4122159481048584	val	0.043	0.3790395259857178	val	0.042	0.28188562393188477
consensus.4-4.disagree	mdp	prism	P	43136	1.9459106922149658	ukn	0.347	2048	ukn	2048	18.681065797805786	val	15.318	2.818396806716919	val	0.551	12.132633686065674	val	10.555	3.071117877960205	inval	0.448	2.9687678813934326	val	0.58	3.3669590950012207	val	1.657	6.499740123748779	val	5.267	11.441120624542236	val	11.053	23.348772764205933	val	22.959	117.86693167686462	val	117.484	0.7775595188140869	val	0.394	0.8197956085205078	val	0.438	1.4103765487670898	val	0.607	1.0633325576782227	val	0.679	2.1641180515289307	val	1.729	6.177383899688721	val	5.633	10.082298278808594	val	9.59	2.388240098953247	val	0.469	1.337371587753296	val	0.144	1.0831482410430908	val	0.109	0.7775595188140869
consensus.6-2.disagree	mdp	prism	P	1258240	12.258591413497925	ukn	8.588	2048	ukn	2048	200.11602568626404	val	186.05	35.679807901382446	val	21.361	34.387354373931885	val	20.461	25.41066265106201	inval	14.14	31.128979682922363	val	16.634	55.145780086517334	val	38.279	120.7877905368805	val	103.892	270.055992603302	val	251.497	360	val	360	724	ukn	724	29.54103398323059	val	14.945	31.36371660232544	val	16.442	31.173473119735718	val	16.833	35.25435757637024	val	20.658	51.65365529060364	val	37.271	118.77971911430359	val	104.535	43.74409294128418	val	21.539	38.9966778755188	val	16.377	724	ukn	724	724	ukn	724	12.258591413497925
consensus.8-2.disagree	mdp	prism	P	61018112	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
consensus.2-2.steps_max	mdp	prism	E	272	5.984390497207642	ukn	0.074	0.08440542221069336	ukn	0.004	1.853769302368164	val	0.003	0.11882638931274414	val	1e-05	0.07907867431640625	val	0.003	0.07811975479125977	inval	1e-05	0.1080479621887207	val	1e-05	0.10113000869750977	val	0.001	0.11543655395507812	val	0.003	1.7480990886688232	val	0.005	1.7824432849884033	val	0.011	1.9291558265686035	val	0.06	0.0738828182220459	val	1e-05	0.07621026039123535	val	1e-05	0.09621810913085938	val	1e-05	0.03673911094665527	val	1e-05	0.04097771644592285	val	0.001	0.10460972785949707	val	0.002	0.0843498706817627	val	0.003	0.07511377334594727	val	1e-05	0.009479045867919922	val	1e-05	0.010025978088378906	val	1e-05	0.009479045867919922
consensus.2-4.steps_max	mdp	prism	E	528	0.13149285316467285	ukn	0.001	0.12628436088562012	ukn	0.009	0.09151625633239746	val	0.007	0.1199948787689209	val	0.002	0.07867956161499023	val	0.006	0.0916750431060791	inval	0.002	0.1294269561767578	val	0.002	0.16280126571655273	val	0.007	0.1849958896636963	val	0.026	0.13487839698791504	val	0.049	0.181380033493042	val	0.104	0.5947678089141846	val	0.517	0.04752635955810547	val	0.002	0.05020284652709961	val	0.002	0.1455240249633789	val	0.002	0.050568342208862305	val	0.003	0.17013978958129883	val	0.007	0.18230509757995605	val	0.024	0.10594010353088379	val	0.006	0.10003137588500977	val	0.002	0.010440587997436523	val	1e-05	0.013067483901977539	val	1e-05	0.010440587997436523
consensus.2-8.steps_max	mdp	prism	E	1040	0.5040774345397949	ukn	0.018	0.0935678482055664	ukn	0.015	0.1047213077545166	val	0.015	0.08898091316223145	val	0.013	0.0885930061340332	val	0.013	0.08371162414550781	inval	0.01	0.1389009952545166	val	0.02	0.17821621894836426	val	0.082	0.335618257522583	val	0.248	0.5936908721923828	val	0.519	1.138429880142212	val	1.094	5.750703811645508	val	5.672	0.09552526473999023	val	0.011	0.09818577766418457	val	0.013	0.1264047622680664	val	0.018	0.10912179946899414	val	0.025	0.17693281173706055	val	0.074	0.3147909641265869	val	0.233	0.14589619636535645	val	0.013	0.1390976905822754	val	0.013	0.017242908477783203	val	0.001	0.02330636978149414	val	0.001	0.017242908477783203
consensus.2-16.steps_max	mdp	prism	E	2064	0.26928234100341797	ukn	0.184	0.11684012413024902	ukn	0.031	0.1337137222290039	val	0.04	0.24138212203979492	val	0.154	1.8860833644866943	val	0.044	1.9732866287231445	inval	0.114	0.5117390155792236	val	0.295	1.199108600616455	val	1.107	3.706545829772949	val	3.444	7.561907768249512	val	7.449	15.348881721496582	val	15.244	72.86372876167297	val	72.748	0.22547507286071777	val	0.131	0.2666642665863037	val	0.165	0.26705026626586914	val	0.185	0.40997838973999023	val	0.317	2.538687229156494	val	0.876	3.2933504581451416	val	3.021	0.12921833992004395	val	0.038	0.20850372314453125	val	0.153	0.04896283149719238	val	0.002	0.045511722564697266	val	0.002	0.045511722564697266
consensus.4-2.steps_max	mdp	prism	E	22656	1.9692535400390625	ukn	0.129	0.8132779598236084	ukn	0.564	2.692092180252075	val	0.406	0.5597271919250488	val	0.24	0.5495059490203857	val	0.285	0.3864870071411133	inval	0.163	0.4864993095397949	val	0.212	0.9251546859741211	val	0.646	2.3742518424987793	val	2.105	4.820141315460205	val	4.552	9.762316226959229	val	9.489	48.95523262023926	val	48.677	0.4284825325012207	val	0.16	0.4547238349914551	val	0.182	0.5366127490997314	val	0.242	0.5774636268615723	val	0.302	0.9697582721710205	val	0.694	2.499282121658325	val	2.223	0.6112391948699951	val	0.28	0.5167591571807861	val	0.179	0.3406195640563965	val	0.022	0.38363146781921387	val	0.035	0.3406195640563965
consensus.4-4.steps_max	mdp	prism	E	43136	1.1322565078735352	ukn	0.971	1.2780258655548096	ukn	0.929	1.2927916049957275	val	0.843	1.8221604824066162	val	1.357	2.8717455863952637	val	0.708	3.031128168106079	inval	0.959	3.8070309162139893	val	1.508	7.620208740234375	val	5.409	18.79316806793213	val	18.293	38.527209520339966	val	38.097	79.88949632644653	val	79.458	360	val	360	1.3812267780303955	val	0.911	1.5254178047180176	val	1.057	1.8480911254882812	val	1.374	2.3820981979370117	val	1.919	5.702882766723633	val	5.229	21.542876482009888	val	19.644	1.2053794860839844	val	0.639	1.637209177017212	val	1.078	0.9690940380096436	val	0.087	0.9760217666625977	val	0.108	0.9690940380096436
consensus.6-2.steps_max	mdp	prism	E	1258240	37.67699408531189	ukn	33.624	53.00308585166931	ukn	37.878	724	ukn	724	116.74888682365417	val	98.091	44.22744393348694	val	23.836	47.15164089202881	inval	32.897	69.42639875411987	val	50.808	209.55925703048706	val	190.341	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	60.513789653778076	val	38.537	60.86726784706116	val	41.159	66.25087237358093	val	47.41	87.3291392326355	val	68.313	192.64520263671875	val	173.775	360	val	360	46.285412549972534	val	23.052	63.012399196624756	val	38.6	724	ukn	724	724	ukn	724	37.67699408531189
consensus.8-2.steps_max	mdp	prism	E	61018112	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
consensus.2-2.steps_min	mdp	prism	E	272	0.23070216178894043	ukn	1e-05	0.22391629219055176	ukn	0.004	0.08063840866088867	val	0.003	0.07866692543029785	val	1e-05	0.13635683059692383	val	0.004	0.124420166015625	inval	0.001	0.13361501693725586	val	0.001	1.7248938083648682	val	0.001	3.6320595741271973	val	0.002	0.08007311820983887	val	0.005	0.08809757232666016	val	0.009	0.10437512397766113	val	0.041	0.11365604400634766	val	1e-05	0.11225748062133789	val	1e-05	3.695007801055908	val	0.001	0.04726386070251465	val	0.001	3.976738214492798	val	0.001	3.970803737640381	val	0.002	0.07862019538879395	val	0.003	0.07377338409423828	val	1e-05	0.009158611297607422	val	1e-05	0.009305953979492188	val	1e-05	0.009158611297607422
consensus.2-4.steps_min	mdp	prism	E	528	0.22054219245910645	ukn	0.001	0.24213767051696777	ukn	0.009	0.1800401210784912	val	0.008	0.09210968017578125	val	0.002	0.14124822616577148	val	0.007	0.1224973201751709	inval	0.002	0.1302652359008789	val	0.002	0.13640332221984863	val	0.006	0.14554119110107422	val	0.019	0.12121796607971191	val	0.036	0.14235472679138184	val	0.072	0.436326265335083	val	0.364	0.09352946281433105	val	0.002	0.142578125	val	0.002	0.044895172119140625	val	0.002	0.08510851860046387	val	0.003	0.04563426971435547	val	0.005	0.09136414527893066	val	0.016	0.13537979125976562	val	0.007	0.13225269317626953	val	0.002	0.01189422607421875	val	0.001	0.011974096298217773	val	0.001	0.01189422607421875
consensus.2-8.steps_min	mdp	prism	E	1040	0.08689427375793457	ukn	0.007	0.09039664268493652	ukn	0.015	0.1822643280029297	val	0.018	0.06689167022705078	val	0.011	0.055190086364746094	val	0.014	0.05183720588684082	inval	0.008	6.089578151702881	val	0.015	5.588510274887085	val	0.047	5.780675649642944	val	0.166	0.43762755393981934	val	0.356	0.8157260417938232	val	0.735	4.145185947418213	val	4.063	0.05667233467102051	val	0.009	0.09479594230651855	val	0.01	6.1390955448150635	val	0.014	0.09993720054626465	val	0.017	6.483805894851685	val	0.044	6.1555016040802	val	0.166	0.09265732765197754	val	0.014	0.09103655815124512	val	0.01	0.017429113388061523	val	0.001	0.04387307167053223	val	0.001	0.017429113388061523
consensus.2-16.steps_min	mdp	prism	E	2064	5.953021049499512	ukn	0.159	6.028788805007935	ukn	0.117	0.12107205390930176	val	0.04	0.19098782539367676	val	0.097	0.10296368598937988	val	0.046	0.17084026336669922	inval	0.091	0.22671937942504883	val	0.144	0.6542415618896484	val	0.571	2.1637325286865234	val	2.079	7.524941444396973	val	4.511	11.724492311477661	val	10.635	53.274383306503296	val	52.146	1.4494857788085938	val	0.086	0.3113222122192383	val	0.111	0.2077474594116211	val	0.126	0.45171213150024414	val	0.213	0.6007685661315918	val	0.518	6.567245244979858	val	1.878	0.12733674049377441	val	0.04	0.18744945526123047	val	0.101	0.0307009220123291	val	0.002	0.0354924201965332	val	0.003	0.0307009220123291
consensus.4-2.steps_min	mdp	prism	E	22656	0.20067739486694336	ukn	0.066	2.291832208633423	ukn	0.65	0.6957235336303711	val	0.425	0.4378395080566406	val	0.154	0.6283104419708252	val	0.351	0.3809328079223633	inval	0.146	0.46982574462890625	val	0.181	0.665302038192749	val	0.39	1.3516955375671387	val	1.079	3.12813138961792	val	2.531	4.621613502502441	val	4.35	22.26705265045166	val	21.993	0.40582990646362305	val	0.137	0.4200439453125	val	0.146	0.43532681465148926	val	0.158	0.44386768341064453	val	0.18	0.6243758201599121	val	0.338	1.198693037033081	val	0.91	0.6711318492889404	val	0.34	0.4957449436187744	val	0.15	0.434002161026001	val	0.045	0.4835646152496338	val	0.059	0.20067739486694336
consensus.4-4.steps_min	mdp	prism	E	43136	0.5909299850463867	ukn	0.408	2.047781467437744	ukn	1.655	1.3689606189727783	val	0.92	3.0802085399627686	val	0.8	1.6084027290344238	val	0.899	0.9400122165679932	inval	0.511	2.4712564945220947	inval	0.791	4.328822612762451	inval	2.462	10.248432636260986	inval	8.306	18.128276348114014	inval	17.755	42.80424761772156	inval	42.375	219.30286622047424	inval	218.869	1.177147626876831	inval	0.616	1.2085785865783691	inval	0.675	2.4406039714813232	inval	0.681	1.230440378189087	inval	0.864	3.956301212310791	inval	2.169	7.143178462982178	inval	6.759	1.317042350769043	val	0.749	1.0765252113342285	inval	0.562	0.9600999355316162	val	0.097	0.9450817108154297	inval	0.072	0.5909299850463867
consensus.6-2.steps_min	mdp	prism	E	1258240	15.331511497497559	ukn	11.337	724	ukn	724	724	ukn	724	61.67461705207825	val	36.416	56.35368728637695	val	35.177	55.23800992965698	inval	35.149	61.71543598175049	val	40.37	105.77777624130249	val	84.819	221.83448791503906	val	203.244	360	val	360	724	ukn	724	724	ukn	724	49.26652908325195	val	30.337	49.33919811248779	val	30.417	51.77939558029175	val	32.892	61.24694061279297	val	39.196	86.62574481964111	val	67.671	203.74474930763245	val	184.829	57.202515602111816	val	34.523	51.9335560798645	val	27.928	724	ukn	724	724	ukn	724	15.331511497497559
consensus.8-2.steps_min	mdp	prism	E	61018112	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
csma.2-2.all_before_max	mdp	prism	P	1038	0.4733912944793701	ukn	1e-05	2048	ukn	2048	0.10136103630065918	val	0.001	0.09045219421386719	val	0.001	0.0938260555267334	val	0.001	0.09064912796020508	val	0.001	0.09876728057861328	val	0.001	0.22948074340820312	val	0.001	0.2194526195526123	val	0.001	0.10600042343139648	val	0.001	0.4471588134765625	val	0.001	0.4471583366394043	val	0.001	2.050144910812378	val	0.001	2.076080083847046	val	0.001	0.22901344299316406	val	0.001	2.0563910007476807	val	0.001	0.2156212329864502	val	0.001	1.3545222282409668	val	0.001	0.10653543472290039	val	0.001	0.1026465892791748	val	0.001	2048	ukn	2048	2048	ukn	2048	0.09045219421386719
csma.2-4.all_before_max	mdp	prism	P	7958	0.12127113342285156	ukn	0.001	2048	ukn	2048	0.15844416618347168	val	0.01	0.13856911659240723	val	0.007	0.1289362907409668	val	0.007	0.3219585418701172	val	0.007	0.14540696144104004	val	0.008	0.17447328567504883	val	0.008	0.14566493034362793	val	0.008	0.1393887996673584	val	0.008	0.09981775283813477	val	0.007	0.24341058731079102	val	0.008	0.22982478141784668	val	0.008	1.48490309715271	val	0.009	0.17448902130126953	val	0.008	0.1432347297668457	val	0.009	0.13347601890563965	val	0.007	0.11680173873901367	val	0.008	0.17270493507385254	val	0.007	0.1717395782470703	val	0.007	2048	ukn	2048	2048	ukn	2048	0.09981775283813477
csma.2-6.all_before_max	mdp	prism	P	66718	0.33245229721069336	ukn	0.036	2048	ukn	2048	0.5606937408447266	val	0.091	0.7620818614959717	val	0.11	2.6012837886810303	val	0.103	2.7926957607269287	val	0.122	2.08337664604187	val	0.102	0.5994687080383301	val	0.089	0.5940477848052979	val	0.091	0.673649787902832	val	0.089	0.5723433494567871	val	0.089	0.5733792781829834	val	0.089	0.5690178871154785	val	0.086	0.5851039886474609	val	0.09	0.604625940322876	val	0.093	0.579688549041748	val	0.09	0.6120479106903076	val	0.095	0.6253838539123535	val	0.112	0.6389667987823486	val	0.088	0.6516304016113281	val	0.104	2048	ukn	2048	2048	ukn	2048	0.33245229721069336
csma.3-2.all_before_max	mdp	prism	P	36850	0.3377101421356201	ukn	0.011	2048	ukn	2048	0.7193756103515625	val	0.347	0.40078091621398926	val	0.061	0.48975253105163574	val	0.053	0.4917895793914795	val	0.061	0.494365930557251	val	0.064	0.48969388008117676	val	0.058	0.4856724739074707	val	0.061	1.877157211303711	val	0.066	0.4585282802581787	val	0.082	0.4036695957183838	val	0.062	0.40222692489624023	val	0.062	0.40186643600463867	val	0.062	0.48265790939331055	val	0.058	0.39770007133483887	val	0.063	0.39104533195495605	val	0.061	0.35311245918273926	val	0.061	0.4231851100921631	val	0.051	0.43293213844299316	val	0.06	2048	ukn	2048	2048	ukn	2048	0.3377101421356201
csma.3-4.all_before_max	mdp	prism	P	1460287	5.532842636108398	ukn	0.602	2048	ukn	2048	30.933079481124878	val	19.204	13.76574969291687	val	2.668	15.973734378814697	val	3.063	14.517383575439453	val	3.119	13.77617335319519	val	3.038	13.97400164604187	val	3.096	13.971349477767944	val	3.094	15.364125728607178	val	3.296	15.325411796569824	val	3.277	14.134328603744507	val	3.135	14.042564630508423	val	3.094	14.142610549926758	val	3.129	14.078015089035034	val	3.15	13.949256181716919	val	3.049	14.06662654876709	val	3.146	14.098554611206055	val	3.138	15.54050874710083	val	2.669	15.754659175872803	val	3.006	2048	ukn	2048	2048	ukn	2048	5.532842636108398
csma.4-2.all_before_max	mdp	prism	P	761962	3.7336349487304688	ukn	0.35	2048	ukn	2048	19.659960985183716	val	12.357	9.26431918144226	val	1.802	8.600865840911865	val	1.757	10.242747068405151	val	2.379	10.406962871551514	val	2.509	9.805968284606934	val	2.135	9.751508712768555	val	2.201	8.640180587768555	val	1.971	8.55893611907959	val	2.005	8.546736240386963	val	1.999	8.574941396713257	val	2.011	8.862032413482666	val	2.075	8.55538272857666	val	2.005	8.864815473556519	val	2.062	8.39277195930481	val	1.934	10.28076982498169	val	2.303	9.71406865119934	val	1.693	9.679549932479858	val	1.975	2048	ukn	2048	2048	ukn	2048	3.7336349487304688
csma.2-2.all_before_min	mdp	prism	P	1038	0.08658790588378906	ukn	1e-05	0.08668780326843262	ukn	1e-05	0.06326508522033691	val	0.001	1.4915683269500732	val	1e-05	0.25794553756713867	val	1e-05	0.38591504096984863	val	1e-05	0.08833813667297363	val	1e-05	0.08220529556274414	val	1e-05	0.080841064453125	val	1e-05	0.1275491714477539	val	1e-05	0.15760278701782227	val	1e-05	0.09354686737060547	val	1e-05	0.09409284591674805	val	1e-05	0.34856104850769043	val	1e-05	0.09033584594726562	val	1e-05	0.3028738498687744	val	1e-05	0.09510397911071777	val	1e-05	1.8529026508331299	val	1e-05	0.08369827270507812	val	1e-05	0.09317398071289062	val	1e-05	2048	ukn	2048	2048	ukn	2048	0.06326508522033691
csma.2-4.all_before_min	mdp	prism	P	7958	0.09546613693237305	ukn	1e-05	0.12206125259399414	ukn	0.003	2.5296437740325928	val	0.005	0.13560056686401367	val	0.004	0.14080214500427246	val	0.004	0.1219942569732666	val	0.003	0.12169051170349121	val	0.003	0.13945531845092773	val	0.004	0.13645482063293457	val	0.004	0.12451362609863281	val	0.003	0.12468528747558594	val	0.003	1.723233938217163	val	0.004	1.515906810760498	val	0.005	1.526343822479248	val	0.004	1.6748685836791992	val	0.004	1.4683473110198975	val	0.004	1.675508737564087	val	0.004	0.125396728515625	val	0.004	0.16811299324035645	val	0.004	0.14162325859069824	val	0.004	2048	ukn	2048	2048	ukn	2048	0.09546613693237305
csma.2-6.all_before_min	mdp	prism	P	66718	0.36122655868530273	ukn	0.003	0.5923476219177246	ukn	0.031	0.5460646152496338	val	0.048	0.6301097869873047	val	0.064	0.4941706657409668	val	0.038	0.522730827331543	val	0.047	0.566197395324707	val	0.05	0.5707581043243408	val	0.05	0.5653276443481445	val	0.051	2.080723524093628	val	0.051	2.1455821990966797	val	0.046	1.9263787269592285	val	0.045	2.6429879665374756	val	0.059	2.2085580825805664	val	0.051	0.5191690921783447	val	0.04	2.1970632076263428	val	0.051	0.49579429626464844	val	0.043	0.49533748626708984	val	0.043	0.5719940662384033	val	0.037	0.5662076473236084	val	0.039	2048	ukn	2048	2048	ukn	2048	0.36122655868530273
csma.3-2.all_before_min	mdp	prism	P	36850	0.22107243537902832	ukn	0.007	0.35964536666870117	ukn	0.046	0.6541323661804199	val	0.322	1.976905345916748	val	0.043	0.43961310386657715	val	0.045	0.450472354888916	val	0.055	0.38179826736450195	val	0.041	0.37471723556518555	val	0.041	0.37926721572875977	val	0.047	0.5625450611114502	val	0.05	0.5624749660491943	val	0.05	0.5624814033508301	val	0.051	0.5630152225494385	val	0.052	0.5624446868896484	val	0.051	0.37386322021484375	val	0.042	0.5198125839233398	val	0.057	0.7023468017578125	val	0.166	1.8266923427581787	val	0.07	0.4125401973724365	val	0.037	0.42026495933532715	val	0.045	2048	ukn	2048	2048	ukn	2048	0.22107243537902832
csma.3-4.all_before_min	mdp	prism	P	1460287	5.703551292419434	ukn	0.315	13.447137832641602	ukn	1.892	33.36493444442749	val	18.172	12.53877067565918	val	1.575	13.982065677642822	val	1.916	14.625418186187744	val	2.569	14.280332565307617	val	2.518	13.432363748550415	val	2.287	13.487385034561157	val	2.289	13.142851829528809	val	2.137	13.148160457611084	val	2.15	13.236025094985962	val	2.176	13.196454286575317	val	2.177	13.214538097381592	val	2.183	13.47818636894226	val	2.175	13.024796724319458	val	2.1	15.25943374633789	val	2.67	15.383520603179932	val	2.706	15.151934623718262	val	1.8	15.496490478515625	val	2.168	2048	ukn	2048	2048	ukn	2048	5.703551292419434
csma.4-2.all_before_min	mdp	prism	P	761962	3.256287097930908	ukn	0.206	7.276150941848755	ukn	1.255	19.666650533676147	val	12.849	10.929123878479004	val	1.126	8.029000282287598	val	1.227	8.69955039024353	val	1.545	9.694724321365356	val	2.338	8.116246223449707	val	1.493	8.105295896530151	val	1.495	8.092227935791016	val	1.449	8.091634035110474	val	1.434	8.12598991394043	val	1.467	8.091895818710327	val	1.462	7.996089696884155	val	1.461	8.01698088645935	val	1.485	8.005196571350098	val	1.462	7.9832680225372314	val	1.478	7.99799919128418	val	1.483	8.845660209655762	val	1.174	9.096598625183105	val	1.456	2048	ukn	2048	2048	ukn	2048	3.256287097930908
csma.2-2.some_before	mdp	prism	P	966	0.08887052536010742	ukn	1e-05	0.08906912803649902	ukn	1e-05	3.0440731048583984	val	0.001	1.444136381149292	val	1e-05	0.09238743782043457	val	1e-05	0.0930640697479248	val	1e-05	0.1486682891845703	val	1e-05	0.14162969589233398	val	1e-05	0.15023231506347656	val	1e-05	0.10862016677856445	val	1e-05	0.06126117706298828	val	1e-05	0.0952906608581543	val	1e-05	0.09703850746154785	val	1e-05	0.0964357852935791	val	1e-05	0.08574104309082031	val	1e-05	0.08693528175354004	val	1e-05	0.08359169960021973	val	1e-05	2.180429220199585	val	1e-05	0.0845484733581543	val	1e-05	0.11897706985473633	val	1e-05	0.026121854782104492	val	1e-05	0.01473546028137207	val	1e-05	0.01473546028137207
csma.2-4.some_before	mdp	prism	P	7670	1.8185043334960938	ukn	1e-05	0.1559746265411377	ukn	0.002	2.1700809001922607	val	0.005	0.14810395240783691	val	0.004	0.13547205924987793	val	0.004	0.1322486400604248	val	0.004	0.12573695182800293	val	0.003	0.13604354858398438	val	0.003	0.13680458068847656	val	0.003	0.19902539253234863	val	0.004	0.13974380493164062	val	0.004	0.2059628963470459	val	0.004	0.1672358512878418	val	0.004	0.1630256175994873	val	0.004	0.1359856128692627	val	0.003	0.16415810585021973	val	0.004	0.13583016395568848	val	0.003	0.1373310089111328	val	0.003	3.4270551204681396	val	0.003	3.537912368774414	val	0.003	0.058295488357543945	val	0.002	0.059103965759277344	val	0.002	0.058295488357543945
csma.2-6.some_before	mdp	prism	P	64828	0.24466371536254883	ukn	0.002	2.107001304626465	ukn	0.024	0.471224308013916	val	0.035	0.46570849418640137	val	0.033	2.6074106693267822	val	0.039	2.459207773208618	val	0.037	0.5384871959686279	val	0.038	0.5401949882507324	val	0.038	0.5393393039703369	val	0.038	0.5006287097930908	val	0.04	0.4784572124481201	val	0.033	0.4700291156768799	val	0.033	0.4787726402282715	val	0.039	0.4777865409851074	val	0.038	0.526836633682251	val	0.038	0.47097301483154297	val	0.036	0.462878942489624	val	0.036	0.46355319023132324	val	0.036	0.6983642578125	val	0.037	0.7074215412139893	val	0.039	1.108393669128418	val	0.042	1.1792407035827637	val	0.05	0.24466371536254883
csma.3-2.some_before	mdp	prism	P	33808	1.7113935947418213	ukn	0.001	0.3083336353302002	ukn	0.015	0.41254591941833496	val	0.026	0.3195223808288574	val	0.018	4.007248401641846	val	0.023	3.50793194770813	val	0.018	3.836817741394043	val	0.018	3.496001720428467	val	0.021	0.3068711757659912	val	0.018	2.5306994915008545	val	0.024	2.235156774520874	val	0.024	2.4433276653289795	val	0.021	2.4856748580932617	val	0.021	2.3155877590179443	val	0.021	0.3335096836090088	val	0.019	0.38730382919311523	val	0.022	0.3294672966003418	val	0.022	0.32251644134521484	val	0.019	0.4914703369140625	val	0.019	0.4994668960571289	val	0.02	0.34398841857910156	val	0.031	0.3460566997528076	val	0.031	0.3068711757659912
csma.3-4.some_before	mdp	prism	P	1430119	5.764098167419434	ukn	0.132	11.752349138259888	ukn	0.806	12.61786699295044	val	1.306	15.575721979141235	val	1.125	11.997647523880005	val	1.171	11.815020561218262	val	1.173	11.309218168258667	val	1.02	11.303639888763428	val	1.034	11.61226749420166	val	1.079	11.121145725250244	val	0.976	11.319926261901855	val	1.05	11.32695198059082	val	1.054	11.328313112258911	val	1.05	11.237787008285522	val	1.014	16.133447408676147	val	1.007	11.21174955368042	val	1.009	16.628438711166382	val	1.022	16.699276447296143	val	1.017	12.719514608383179	val	0.948	12.81844973564148	val	0.987	724	ukn	724	724	ukn	724	5.764098167419434
csma.4-2.some_before	mdp	prism	P	608082	2.4571595191955566	ukn	0.031	5.003409147262573	ukn	0.301	5.399601936340332	val	0.4	9.066032648086548	val	0.433	5.488158226013184	val	0.402	5.487383127212524	val	0.397	5.482356786727905	val	0.394	8.827031135559082	val	0.409	8.989686965942383	val	0.404	6.173533916473389	val	0.465	6.16421103477478	val	0.462	6.120629072189331	val	0.457	6.044551134109497	val	0.454	6.02246880531311	val	0.447	9.078064918518066	val	0.407	6.029473304748535	val	0.446	9.110856533050537	val	0.405	9.032427072525024	val	0.408	8.799452543258667	val	0.46	8.929458379745483	val	0.463	25.07672691345215	val	0.608	24.898309230804443	val	0.61	2.4571595191955566
csma.2-2.time_max	mdp	prism	E	1038	0.07718420028686523	ukn	1e-05	3.4507510662078857	ukn	0.046	4.56457781791687	val	0.013	724	ukn	724	0.08406877517700195	val	0.001	0.1115267276763916	inval	0.001	0.10662245750427246	val	0.001	0.11041092872619629	val	0.001	0.08977055549621582	val	0.001	0.0861811637878418	val	0.001	0.11673784255981445	val	0.001	0.11891531944274902	val	0.002	0.11547303199768066	val	0.001	0.11536598205566406	val	0.001	1.5697669982910156	val	0.001	0.05965232849121094	val	0.001	1.5741264820098877	val	0.001	1.6166355609893799	val	0.001	0.12364578247070312	val	0.001	0.10510897636413574	val	0.001	0.018440961837768555	val	0.002	0.01423954963684082	val	0.001	0.01423954963684082
csma.2-4.time_max	mdp	prism	E	7958	0.1478109359741211	ukn	0.002	0.18772101402282715	ukn	0.01	0.38144969940185547	val	0.143	724	ukn	724	5.400721788406372	val	0.012	5.598702907562256	inval	0.012	6.193848609924316	val	0.011	7.013085842132568	val	0.011	6.608340740203857	val	0.011	0.15688443183898926	val	0.012	0.1572279930114746	val	0.012	0.15693902969360352	val	0.016	0.13962054252624512	inval	0.014	0.1220235824584961	val	0.014	16.555107355117798	val	0.023	0.15740370750427246	val	0.013	1.4695067405700684	val	0.013	0.17014074325561523	val	0.016	0.14929652214050293	val	0.01	0.15190911293029785	val	0.011	0.0848243236541748	val	0.005	0.0839533805847168	val	0.005	0.0839533805847168
csma.2-6.time_max	mdp	prism	E	66718	0.2872130870819092	ukn	0.025	0.5807204246520996	ukn	0.117	3.431638717651367	val	2.315	724	ukn	724	0.6511516571044922	val	0.116	0.6145553588867188	inval	0.131	0.6416029930114746	val	0.117	0.6926431655883789	val	0.141	2.5057318210601807	val	0.147	2.56857967376709	val	0.138	0.6539723873138428	val	0.135	0.6914010047912598	val	0.172	0.6182866096496582	inval	0.124	0.67584228515625	val	0.123	2.488039970397949	val	0.123	0.6685187816619873	val	0.129	2.757154941558838	val	0.14	2.5083842277526855	val	0.134	0.7208590507507324	val	0.103	0.7506365776062012	val	0.13	0.8009285926818848	val	0.067	0.8135480880737305	val	0.078	0.2872130870819092
csma.3-2.time_max	mdp	prism	E	36850	0.24987101554870605	ukn	0.016	0.43193745613098145	ukn	0.07	1.0923280715942383	val	0.67	724	ukn	724	0.43764376640319824	val	0.08	0.4072990417480469	inval	0.086	0.49798583984375	val	0.082	0.4968991279602051	val	0.084	0.5020565986633301	val	0.092	0.4584684371948242	val	0.081	0.460416316986084	val	0.083	0.4765920639038086	val	0.11	0.40058135986328125	inval	0.077	0.4366269111633301	val	0.078	0.45406293869018555	val	0.082	0.4313035011291504	val	0.069	0.4536619186401367	val	0.083	0.6004507541656494	val	0.118	0.49500179290771484	val	0.068	0.5128064155578613	val	0.084	0.570659875869751	val	0.058	0.5548217296600342	val	0.07	0.24987101554870605
csma.3-4.time_max	mdp	prism	E	1460287	8.93375825881958	ukn	0.891	34.56475758552551	ukn	20.107	724	ukn	724	724	ukn	724	21.800434112548828	val	8.791	17.47793173789978	inval	3.712	22.59146213531494	inval	5.604	20.99613046646118	inval	4.298	21.058471202850342	inval	4.315	16.755261659622192	val	3.733	20.10025954246521	val	4.094	18.840550661087036	val	4.182	15.377732992172241	inval	3.743	16.406264305114746	inval	3.796	16.413769960403442	inval	3.781	16.619961261749268	inval	3.823	16.45711588859558	inval	3.793	17.1019344329834	val	3.868	25.1880464553833	val	8.724	20.1312518119812	inval	3.669	724	ukn	724	724	ukn	724	8.93375825881958
csma.4-2.time_max	mdp	prism	E	761962	4.191168308258057	ukn	0.453	12.72265625	ukn	3.953	31.11098337173462	val	22.562	724	ukn	724	9.801987171173096	val	2.13	8.836297273635864	inval	2.124	9.811438083648682	val	2.151	9.769708156585693	val	2.149	9.794320583343506	val	2.179	11.075908422470093	val	2.413	11.234941005706787	val	2.526	11.691580295562744	val	3.333	11.188719034194946	inval	2.495	12.338273525238037	val	2.486	9.788961410522461	val	2.131	11.54250955581665	val	2.337	9.757250547409058	val	2.154	9.76090121269226	val	2.164	14.739455223083496	val	2.75	14.080194473266602	val	2.166	724	ukn	724	724	ukn	724	4.191168308258057
csma.2-2.time_min	mdp	prism	E	1038	0.08730745315551758	ukn	1e-05	0.09233713150024414	ukn	0.002	0.1339426040649414	val	0.015	0.14366865158081055	val	0.002	0.2728240489959717	val	0.002	0.19269800186157227	inval	0.002	0.1981492042541504	val	0.002	0.13945746421813965	val	0.002	0.19664716720581055	val	0.002	1.6778693199157715	val	0.002	0.09062957763671875	val	0.002	0.09195733070373535	val	0.002	0.09211254119873047	val	0.001	0.083770751953125	val	0.001	0.19872474670410156	val	0.002	0.07256770133972168	val	0.001	0.15769052505493164	val	0.002	0.1877002716064453	val	0.002	0.11894655227661133	val	0.002	0.10958671569824219	val	0.001	0.012780904769897461	val	0.001	0.011912107467651367	val	0.001	0.011912107467651367
csma.2-4.time_min	mdp	prism	E	7958	0.1453719139099121	ukn	0.002	0.18677330017089844	ukn	0.014	0.27698707580566406	val	0.125	2.129873275756836	inval	0.017	4.597052097320557	val	0.014	4.634795427322388	inval	0.015	0.16738319396972656	val	0.021	0.15439271926879883	val	0.014	0.11480259895324707	val	0.016	0.1445298194885254	val	0.014	0.1461319923400879	val	0.015	0.15143871307373047	val	0.018	0.13537287712097168	inval	0.014	0.14063000679016113	val	0.014	0.13908123970031738	val	0.014	0.13548541069030762	val	0.014	0.1396336555480957	val	0.014	1.4449493885040283	val	0.015	0.15009713172912598	val	0.014	0.1529073715209961	val	0.015	0.11497759819030762	val	0.009	0.1202843189239502	val	0.01	0.11480259895324707
csma.2-6.time_min	mdp	prism	E	66718	0.4200425148010254	ukn	0.031	0.704946756362915	ukn	0.13	9.333618879318237	val	8.134	3.0002710819244385	inval	0.181	3.536771059036255	val	0.147	3.443542242050171	inval	0.156	3.538037061691284	val	0.154	0.8243346214294434	val	0.189	0.8242418766021729	val	0.191	0.6802246570587158	val	0.162	0.6832666397094727	val	0.165	0.7135975360870361	val	0.199	0.6240954399108887	inval	0.152	0.6680073738098145	val	0.151	2.7978434562683105	val	0.183	0.698871374130249	val	0.164	2.9074292182922363	val	0.181	2.908522367477417	val	0.185	0.7595603466033936	val	0.142	0.7719287872314453	val	0.155	0.8803198337554932	val	0.109	0.7662427425384521	val	0.081	0.4200425148010254
csma.3-2.time_min	mdp	prism	E	36850	0.22406363487243652	ukn	0.017	0.4162118434906006	ukn	0.083	1.6156179904937744	val	0.733	0.39598941802978516	inval	0.088	0.48009729385375977	val	0.099	0.44362783432006836	inval	0.107	0.4438040256500244	inval	0.103	0.7096455097198486	inval	0.101	1.9662377834320068	inval	0.133	0.45183873176574707	inval	0.112	0.4526333808898926	inval	0.116	2.2952325344085693	inval	0.132	2.4058046340942383	inval	0.11	2.381748914718628	inval	0.107	0.4340376853942871	inval	0.104	0.4898076057434082	inval	0.105	0.4348585605621338	inval	0.105	0.41779375076293945	inval	0.089	0.4733586311340332	val	0.085	0.48205137252807617	inval	0.099	0.5524072647094727	val	0.079	0.5088462829589844	inval	0.034	0.22406363487243652
csma.3-4.time_min	mdp	prism	E	1460287	6.260637283325195	ukn	1.182	21.365339279174805	ukn	9.968	724	ukn	724	16.03639531135559	inval	4.617	23.864766836166382	val	8.008	18.95715880393982	inval	4.673	21.008189916610718	inval	5.483	21.694722175598145	inval	5.579	19.329177618026733	inval	5.048	19.164634704589844	inval	5.266	16.51250433921814	inval	4.76	16.953045129776	inval	5.14	16.359193086624146	inval	4.612	16.455684661865234	inval	4.689	21.5572190284729	inval	5.395	21.063790798187256	inval	5.492	20.109328508377075	inval	4.897	18.724038124084473	inval	4.883	25.012223720550537	val	7.997	19.468443393707275	inval	4.596	724	ukn	724	724	ukn	724	6.260637283325195
csma.4-2.time_min	mdp	prism	E	761962	4.382922410964966	ukn	0.771	12.381700992584229	ukn	5.285	36.40304660797119	val	24.605	9.511112451553345	inval	2.473	13.20842432975769	val	2.985	9.476831912994385	inval	2.745	9.553924322128296	inval	2.78	9.479254007339478	inval	2.772	9.502330780029297	inval	2.784	9.699972867965698	inval	2.849	9.77838397026062	inval	2.898	10.15694785118103	inval	3.331	9.659890174865723	inval	2.773	9.557620525360107	inval	2.769	13.698912143707275	inval	4.982	9.5687415599823	inval	2.764	13.64121675491333	inval	4.961	9.315128803253174	inval	2.747	11.973443984985352	val	2.666	12.866292953491211	inval	3.027	724	ukn	724	724	ukn	724	4.382922410964966
eajs.2-100-5.ExpUtil	mdp	prism	E	12828	0.41153407096862793	ukn	0.006	0.17558550834655762	ukn	0.017	0.3535020351409912	val	0.185	724	ukn	724	0.22935914993286133	val	0.02	5.937308311462402	val	0.021	6.3385045528411865	val	0.028	5.993601560592651	val	0.023	5.837322235107422	val	0.021	0.1945817470550537	val	0.022	0.19419622421264648	val	0.023	0.19365334510803223	val	0.022	0.19420433044433594	val	0.026	0.21864652633666992	val	0.025	6.046118974685669	val	0.021	0.21800017356872559	val	0.025	6.004331111907959	val	0.021	6.874175786972046	val	0.021	0.19901180267333984	val	0.018	0.20685458183288574	val	0.021	0.1959514617919922	val	0.017	0.22524714469909668	val	0.019	0.17558550834655762
eajs.3-150-7.ExpUtil	mdp	prism	E	143155	0.6210978031158447	ukn	0.063	1.7141523361206055	ukn	0.304	3.816957473754883	val	2.382	724	ukn	724	3.4887304306030273	val	0.394	3.11661696434021	val	0.375	3.6882128715515137	val	0.461	3.306743621826172	val	0.42	2.562037944793701	val	0.411	2.0821104049682617	val	0.388	2.1231863498687744	val	0.404	2.1129493713378906	val	0.405	1.8008360862731934	val	0.382	1.8946268558502197	val	0.413	2.6617681980133057	val	0.501	1.8990240097045898	val	0.413	1.8553354740142822	val	0.402	1.8255321979522705	val	0.386	1.9781863689422607	val	0.321	2.01883864402771	val	0.38	2.316391706466675	val	0.215	2.3266053199768066	val	0.214	0.6210978031158447
eajs.4-200-9.ExpUtil	mdp	prism	E	872410	6.089840412139893	ukn	0.547	14.258509635925293	ukn	3.078	30.0910747051239	val	16.132	724	ukn	724	14.422538995742798	val	2.621	14.738736391067505	val	3.01	15.407480716705322	val	3.298	13.527744770050049	val	2.894	13.585869312286377	val	2.884	14.76412558555603	val	3.151	14.556204319000244	val	3.026	14.556436777114868	val	3.019	14.55807113647461	val	3.037	15.068220853805542	val	3.225	13.593855619430542	val	2.912	15.111249208450317	val	3.259	13.525932788848877	val	2.894	13.563391208648682	val	2.889	14.576021671295166	val	2.335	15.022280216217041	val	2.759	724	ukn	724	724	ukn	724	6.089840412139893
eajs.5-250-11.ExpUtil	mdp	prism	E	3049471	20.840012550354004	ukn	2.211	50.93409276008606	ukn	9.033	724	ukn	724	724	ukn	724	61.971641540527344	val	10.199	64.32235646247864	val	11.986	66.31534385681152	val	12.667	70.47246170043945	val	13.365	66.86139345169067	val	13.045	60.293914794921875	val	11.399	60.400285720825195	val	11.437	58.48030066490173	val	11.382	58.35998201370239	val	11.285	58.95227527618408	val	11.576	66.45490050315857	val	12.585	58.36950635910034	val	11.202	66.413325548172	val	12.657	65.98950600624084	val	12.261	79.20782494544983	val	10.631	65.25287556648254	val	10.762	724	ukn	724	724	ukn	724	20.840012550354004
eajs.6-300-13.ExpUtil	mdp	prism	E	7901694	72.15128755569458	ukn	8.582	176.0410327911377	ukn	29.073	724	ukn	724	724	ukn	724	169.28955364227295	val	25.224	174.6446123123169	val	30.471	175.66301584243774	val	30.928	176.3313181400299	val	30.848	176.29416728019714	val	30.936	193.59914183616638	val	31.899	205.8602864742279	val	33.797	203.3521592617035	val	34.098	205.6450319290161	val	33.657	207.91689538955688	val	35.067	176.46709871292114	val	31.031	175.63328576087952	val	29.999	176.17236495018005	val	30.858	176.28386211395264	val	30.836	189.682452917099	val	25.09	195.3834204673767	val	30.521	724	ukn	724	724	ukn	724	72.15128755569458
echoring.2.MinFailed	mdp	modest	P	104114	0.4769477844238281	ukn	0.009	1.2039566040039062	ukn	0.076	1.5558981895446777	val	0.333	1.33255934715271	val	0.081	1.4621548652648926	val	0.09	1.4594159126281738	val	0.096	1.828279972076416	val	0.122	1.7196853160858154	val	0.101	1.2593390941619873	val	0.091	6.956236839294434	val	0.095	6.940838098526001	val	0.093	7.39061713218689	val	0.098	7.408143043518066	val	0.096	1.5696189403533936	val	0.133	1.2937886714935303	val	0.103	1.6404156684875488	val	0.17	1.349407434463501	val	0.107	1.3468246459960938	val	0.106	1.4120721817016602	val	0.093	1.4124841690063477	val	0.097	1.130533218383789	val	0.124	1.1231348514556885	val	0.125	0.4769477844238281
echoring.50.MinFailed	mdp	modest	P	2237810	8.95386552810669	ukn	0.758	27.831865072250366	ukn	5.061	724	ukn	724	37.47853088378906	val	10.561	33.43447685241699	val	5.156	32.63793635368347	val	6.226	32.51982831954956	val	6.185	33.678046464920044	val	6.341	33.67560362815857	val	6.333	32.64816689491272	val	6.183	32.63750743865967	val	6.194	32.79678273200989	val	6.234	32.74888372421265	val	6.241	32.82690739631653	val	6.237	32.648253440856934	val	6.163	32.5850784778595	val	6.123	32.802406311035156	val	6.255	32.6748423576355	val	6.262	45.29277181625366	val	4.931	47.48078775405884	val	6.421	724	ukn	724	724	ukn	724	8.95386552810669
echoring.100.MinFailed	mdp	modest	P	4460410	21.040774822235107	ukn	3.007	57.20778727531433	ukn	12.49	724	ukn	724	82.21577310562134	val	29.939	69.91268730163574	val	12.325	76.64322638511658	val	17.722	80.69325470924377	val	18.648	78.41326117515564	val	18.142	78.25725793838501	val	18.093	88.8367965221405	val	20.151	86.78599143028259	val	19.839	88.56357169151306	val	20.094	79.83418416976929	val	18.312	80.17073845863342	val	18.382	77.06291770935059	val	17.864	79.78957557678223	val	18.196	77.71249723434448	val	17.986	77.67638564109802	val	17.956	94.27650809288025	val	12.242	102.96884059906006	val	17.779	724	ukn	724	724	ukn	724	21.040774822235107
echoring.2.MinOffline1	mdp	modest	P	105842	2.311123847961426	ukn	0.01	1.2451362609863281	ukn	0.075	1.4944255352020264	val	0.292	3.3996927738189697	val	0.088	1.5481374263763428	val	0.096	1.5088448524475098	val	0.104	1.3557929992675781	val	0.093	1.3749840259552002	val	0.101	1.3510761260986328	val	0.094	1.3462529182434082	val	0.089	1.366438865661621	val	0.095	1.3506200313568115	val	0.096	1.354539394378662	val	0.096	1.3569347858428955	val	0.094	1.5126581192016602	val	0.106	1.3477067947387695	val	0.094	1.5257246494293213	val	0.108	1.529893398284912	val	0.108	1.42106294631958	val	0.083	1.4276986122131348	val	0.091	1.1547884941101074	val	0.13	1.1503446102142334	val	0.131	1.1503446102142334
echoring.50.MinOffline1	mdp	modest	P	2342306	9.430347919464111	ukn	0.741	32.88266062736511	ukn	7.912	724	ukn	724	38.093419790267944	val	10.039	32.548686027526855	val	4.916	34.4076030254364	val	6.329	34.384785652160645	val	6.345	38.820459842681885	val	7.509	39.37175226211548	val	7.741	33.79147243499756	val	6.154	33.92787408828735	val	6.181	33.87121319770813	val	6.243	33.95650577545166	val	6.233	34.007585763931274	val	6.24	37.23325157165527	val	6.653	33.729525327682495	val	6.14	37.11956167221069	val	6.662	35.67691731452942	val	6.389	39.153860330581665	val	4.767	41.121124267578125	val	6.127	724	ukn	724	724	ukn	724	9.430347919464111
echoring.100.MinOffline1	mdp	modest	P	4671956	19.984763860702515	ukn	1.614	64.17346262931824	ukn	13.095	724	ukn	724	81.12541961669922	val	30.316	73.23710346221924	val	13.02	80.57023477554321	val	18.151	80.7344560623169	val	18.089	80.64374470710754	val	18.014	80.90931415557861	val	18.113	100.54706382751465	val	22.381	99.22231698036194	val	21.409	95.76458835601807	val	20.586	95.76574540138245	val	20.532	80.48086333274841	val	17.723	80.6599326133728	val	18.075	80.75480937957764	val	17.715	80.00812816619873	val	17.972	80.08032584190369	val	18.007	100.40705728530884	val	12.501	110.67615628242493	val	18.864	724	ukn	724	724	ukn	724	19.984763860702515
echoring.2.MaxOffline1	mdp	modest	P	105842	2.718179941177368	ukn	0.011	2048	ukn	2048	1.5774314403533936	val	0.338	1.643190622329712	val	0.138	1.6125192642211914	val	0.142	1.5177183151245117	val	0.14	1.5151586532592773	val	0.141	1.5335426330566406	val	0.147	1.4106814861297607	val	0.146	1.3396482467651367	val	0.13	1.5617327690124512	val	0.141	1.4696381092071533	val	0.128	2.961935043334961	val	0.145	2.9955430030822754	val	0.144	1.3496942520141602	val	0.132	1.4776678085327148	val	0.14	1.3544907569885254	val	0.131	1.359137773513794	val	0.131	1.455549955368042	val	0.119	1.4489476680755615	val	0.119	1.143930435180664	val	0.161	1.1435413360595703	val	0.172	1.1435413360595703
echoring.50.MaxOffline1	mdp	modest	P	2342306	9.351667881011963	ukn	1.008	2048	ukn	2048	724	ukn	724	38.17156195640564	val	10.77	34.96372079849243	val	7.25	36.922465562820435	val	8.664	38.15957689285278	val	9.013	37.458470582962036	val	8.641	37.500988483428955	val	8.678	36.70172476768494	val	8.419	36.78744626045227	val	8.441	36.4109570980072	val	8.353	45.462042570114136	val	10.843	43.36785316467285	val	9.695	38.11262917518616	val	9.061	43.370309829711914	val	9.672	37.20810675621033	val	8.525	36.32068920135498	val	8.344	41.56079316139221	val	6.946	43.54602670669556	val	8.366	724	ukn	724	724	ukn	724	9.351667881011963
echoring.100.MaxOffline1	mdp	modest	P	4671956	20.33511519432068	ukn	2.157	2048	ukn	2048	724	ukn	724	86.2574074268341	val	33.355	81.23313570022583	val	19.619	89.11477375030518	val	25.746	89.84448432922363	val	26.117	89.82887625694275	val	26.111	89.77478623390198	val	26.061	110.50025010108948	val	32.354	91.57445454597473	val	26.561	93.7998058795929	val	26.9	91.33725070953369	val	26.801	91.60739660263062	val	26.556	107.64680218696594	val	30.873	91.35672903060913	val	26.351	103.16689467430115	val	29.602	102.93779754638672	val	29.494	106.73413372039795	val	19.847	114.74468493461609	val	25.931	724	ukn	724	724	ukn	724	20.33511519432068
echoring.2.MinOffline2	mdp	modest	P	108115	0.4810822010040283	ukn	0.006	3.120551586151123	ukn	0.063	3.3912761211395264	val	0.131	1.3882026672363281	val	0.073	1.5212068557739258	val	0.087	1.539050579071045	val	0.09	1.356036901473999	val	0.088	1.3144433498382568	val	0.074	2.9519031047821045	val	0.081	1.281541347503662	val	0.071	1.2912850379943848	val	0.075	2.9891350269317627	val	0.086	1.6078929901123047	val	0.085	1.513479232788086	val	0.083	3.0958588123321533	val	0.087	1.502962350845337	val	0.085	3.1617202758789062	val	0.087	2.787592887878418	val	0.122	1.438969373703003	val	0.073	1.437528371810913	val	0.073	1.258528232574463	val	0.132	1.2520225048065186	val	0.13	0.4810822010040283
echoring.50.MinOffline2	mdp	modest	P	2308915	10.457983255386353	ukn	0.789	36.198270320892334	ukn	6.297	724	ukn	724	33.834505796432495	val	8.661	33.92868995666504	val	4.959	36.13956665992737	val	6.438	38.20255947113037	val	6.835	41.35076117515564	val	7.186	38.278839349746704	val	6.843	44.099822759628296	val	7.115	44.15531849861145	val	7.141	38.93127226829529	val	6.946	39.106470584869385	val	6.95	39.03623843193054	val	7.023	38.41179299354553	val	6.813	37.03553748130798	val	6.456	38.14272594451904	val	6.719	39.43124222755432	val	6.921	38.589975118637085	val	4.756	40.20714020729065	val	6.084	724	ukn	724	724	ukn	724	10.457983255386353
echoring.100.MinOffline2	mdp	modest	P	4601415	20.694809675216675	ukn	1.682	59.625009298324585	ukn	12.516	724	ukn	724	90.8389573097229	val	32.447	73.50615406036377	val	13.155	81.57131910324097	val	18.222	81.58264803886414	val	18.303	79.97246026992798	val	17.884	79.85289907455444	val	17.848	78.33004474639893	val	17.411	79.29881453514099	val	17.643	79.21481657028198	val	17.675	78.98865580558777	val	17.541	78.80131196975708	val	17.604	79.62292432785034	val	17.755	78.70046544075012	val	17.547	79.62577748298645	val	17.8	82.0180413722992	val	17.89	95.79600358009338	val	12.046	103.14208269119263	val	17.578	724	ukn	724	724	ukn	724	20.694809675216675
echoring.2.MaxOffline2	mdp	modest	P	108115	0.48938941955566406	ukn	0.006	2048	ukn	2048	7.826881647109985	val	0.155	1.3572344779968262	val	0.1	1.3213348388671875	val	0.097	1.347320556640625	val	0.101	1.3482580184936523	val	0.101	1.3483200073242188	val	0.102	1.555271863937378	val	0.116	2.6679441928863525	val	0.116	3.2920937538146973	val	0.127	3.2710013389587402	val	0.138	1.343778133392334	val	0.106	2.60406231880188	val	0.106	1.5809972286224365	val	0.111	2.57269287109375	val	0.106	1.5857875347137451	val	0.109	1.5713095664978027	val	0.108	5.294845342636108	val	0.098	5.211024284362793	val	0.098	1.1627328395843506	val	0.163	1.1591966152191162	val	0.161	0.48938941955566406
echoring.50.MaxOffline2	mdp	modest	P	2308915	10.88057279586792	ukn	0.985	2048	ukn	2048	724	ukn	724	39.06402635574341	val	10.739	35.138834714889526	val	7.126	36.93509316444397	val	8.562	37.96115493774414	val	8.619	35.55249357223511	val	8.164	35.57687997817993	val	8.19	37.607176303863525	val	8.478	39.57817268371582	val	8.876	39.67672061920166	val	8.926	38.008408308029175	val	8.915	38.0621280670166	val	8.903	41.69765758514404	val	8.946	35.42555570602417	val	8.051	41.88957238197327	val	9.079	41.98891305923462	val	9.039	43.676830530166626	val	7.916	45.767301082611084	val	9.202	724	ukn	724	724	ukn	724	10.88057279586792
echoring.100.MaxOffline2	mdp	modest	P	4601415	18.342877864837646	ukn	2.053	2048	ukn	2048	724	ukn	724	82.88748717308044	val	32.147	81.33311891555786	val	19.814	88.29756450653076	val	25.659	88.53321719169617	val	25.75	90.98757433891296	val	25.798	89.09959936141968	val	25.922	88.74724769592285	val	25.81	88.65074014663696	val	25.729	89.54636359214783	val	26.322	88.9165871143341	val	25.984	89.08742666244507	val	26.066	95.91699314117432	val	28.993	99.71834516525269	val	28.324	98.67285084724426	val	28.498	98.8045506477356	val	28.54	106.21138954162598	val	19.634	114.74299812316895	val	25.318	724	ukn	724	724	ukn	724	18.342877864837646
echoring.2.MinOffline3	mdp	modest	P	109345	0.4856252670288086	ukn	0.007	1.5763320922851562	ukn	0.09	1.5360746383666992	val	0.203	1.3031678199768066	val	0.075	1.5477590560913086	val	0.153	1.545515537261963	val	0.155	1.3378889560699463	val	0.089	1.4303827285766602	val	0.09	1.4255421161651611	val	0.091	1.334852933883667	val	0.086	1.3455843925476074	val	0.082	1.3360905647277832	val	0.086	1.3465290069580078	val	0.084	1.3398971557617188	val	0.084	1.4305412769317627	val	0.091	1.3313055038452148	val	0.085	1.5951423645019531	val	0.085	1.5996215343475342	val	0.084	1.5526001453399658	val	0.096	1.555147409439087	val	0.1	1.183304786682129	val	0.129	1.1981348991394043	val	0.131	0.4856252670288086
echoring.50.MinOffline3	mdp	modest	P	2348401	10.033029556274414	ukn	0.769	31.474464416503906	ukn	5.237	724	ukn	724	34.218045234680176	val	8.588	32.074700117111206	val	4.743	34.30243968963623	val	6.21	33.96812605857849	val	6.197	33.990533113479614	val	6.203	33.84639024734497	val	6.161	37.27029633522034	val	6.561	37.107825756073	val	6.608	39.2333288192749	val	7.824	37.813267946243286	val	7.033	37.82410287857056	val	6.988	33.91977047920227	val	6.197	34.18436789512634	val	6.068	33.72267413139343	val	6.128	33.86703372001648	val	6.114	38.76622676849365	val	4.737	40.86318755149841	val	6.199	724	ukn	724	724	ukn	724	10.033029556274414
echoring.100.MinOffline3	mdp	modest	P	4680751	18.337517499923706	ukn	1.513	59.34842538833618	ukn	12.534	724	ukn	724	81.76288557052612	val	29.933	72.85382914543152	val	12.599	83.08804249763489	val	18.614	87.42371916770935	val	19.004	83.37862372398376	val	18.341	84.81273150444031	val	18.473	85.41721749305725	val	17.681	85.55141639709473	val	17.754	84.88932728767395	val	17.74	85.81400156021118	val	17.698	85.15202260017395	val	17.848	84.84516406059265	val	18.379	85.05609893798828	val	17.603	81.28113889694214	val	18.068	80.96749877929688	val	17.904	97.81254506111145	val	12.231	105.04475975036621	val	17.705	724	ukn	724	724	ukn	724	18.337517499923706
echoring.2.MaxOffline3	mdp	modest	P	109345	0.5733590126037598	ukn	0.008	2048	ukn	2048	1.4714393615722656	val	0.233	1.485496997833252	val	0.117	2.912229061126709	val	0.134	3.3592276573181152	val	0.124	3.360461950302124	val	0.118	3.400928020477295	val	0.132	1.423557996749878	val	0.119	1.3864798545837402	val	0.115	1.387441873550415	val	0.115	1.3811705112457275	val	0.116	1.3469245433807373	val	0.114	1.3833224773406982	val	0.113	1.4261589050292969	val	0.12	1.377960205078125	val	0.115	1.4160089492797852	val	0.118	1.4189269542694092	val	0.118	1.4961018562316895	val	0.109	1.5449118614196777	val	0.123	1.1070680618286133	val	0.141	1.1211879253387451	val	0.159	0.5733590126037598
echoring.50.MaxOffline3	mdp	modest	P	2348401	10.83349609375	ukn	1.64	2048	ukn	2048	724	ukn	724	36.04001593589783	val	10.437	34.77338624000549	val	7.08	36.293378829956055	val	8.311	43.798985719680786	val	9.705	41.37458348274231	val	9.346	41.45591473579407	val	9.336	39.41761827468872	val	8.919	38.52782988548279	val	8.591	42.44715619087219	val	9.156	41.76612448692322	val	9.076	36.55768179893494	val	8.357	41.84847617149353	val	9.635	36.70800590515137	val	8.521	38.35179114341736	val	9.359	36.74368906021118	val	8.458	50.98912310600281	val	8.182	44.04704785346985	val	8.437	724	ukn	724	724	ukn	724	10.83349609375
echoring.100.MaxOffline3	mdp	modest	P	4680751	19.433863162994385	ukn	2.089	2048	ukn	2048	724	ukn	724	86.19762921333313	val	33.396	81.04131960868835	val	19.479	90.66200637817383	val	26.382	90.40425634384155	val	26.314	89.99487972259521	val	26.17	90.28300380706787	val	26.28	95.84091854095459	val	27.336	97.3128457069397	val	27.939	89.60637784004211	val	25.792	89.60368609428406	val	25.783	88.80117774009705	val	25.475	90.33927178382874	val	26.355	92.21014761924744	val	26.701	90.18304657936096	val	26.2	89.98745036125183	val	26.094	107.22634673118591	val	19.591	114.94914841651917	val	25.574	724	ukn	724	724	ukn	724	19.433863162994385
exploding-blocksworld.5.goal	mdp	ppddl	P	81693	0.37809133529663086	ukn	0.007	2048	ukn	2048	0.789644718170166	val	0.096	1.2009234428405762	val	0.097	0.8901684284210205	val	0.2	0.9240207672119141	inval	0.114	0.7551898956298828	inval	0.111	1.9459340572357178	inval	0.138	1.9676926136016846	inval	0.136	0.7338666915893555	inval	0.108	0.7338359355926514	inval	0.11	0.8175599575042725	inval	0.131	1.024724006652832	inval	0.161	1.0443224906921387	inval	0.187	0.8071424961090088	inval	0.131	0.9574768543243408	inval	0.139	0.7656290531158447	inval	0.11	0.7956600189208984	inval	0.132	0.9709527492523193	val	0.192	0.8511652946472168	inval	0.106	2.105544328689575	val	0.153	2.071039915084839	inval	0.078	0.37809133529663086
firewire.false-3-200.time_max	mdp	prism	E	4093	0.15830254554748535	ukn	0.002	0.20818209648132324	ukn	0.073	0.1709606647491455	val	0.049	724	ukn	724	0.236191987991333	val	0.034	0.15123677253723145	val	0.007	0.15026283264160156	val	0.009	0.17537212371826172	val	0.03	0.238966703414917	val	0.096	0.3215217590332031	val	0.194	0.5175402164459229	val	0.392	2.107002019882202	val	1.985	0.1452031135559082	val	0.006	0.11603093147277832	val	0.007	0.23715519905090332	val	0.009	0.1476752758026123	val	0.01	0.22979116439819336	val	0.025	0.28725695610046387	val	0.084	0.1544640064239502	val	0.034	0.12864947319030762	val	0.007	0.04044985771179199	val	0.003	0.04240274429321289	val	0.003	0.04044985771179199
firewire.false-3-400.time_max	mdp	prism	E	4093	0.15529656410217285	ukn	0.002	0.22072815895080566	ukn	0.087	0.1655440330505371	val	0.048	724	ukn	724	0.15840697288513184	val	0.033	0.13416361808776855	val	0.006	0.21700429916381836	val	0.01	0.1560521125793457	val	0.027	0.21083664894104004	val	0.091	0.29274415969848633	val	0.18	0.4876439571380615	val	0.373	1.9809277057647705	val	1.897	0.10324835777282715	val	0.007	0.1286156177520752	val	0.007	0.09074020385742188	val	0.008	0.13408374786376953	val	0.012	0.14932918548583984	val	0.026	0.20569872856140137	val	0.085	0.15349721908569336	val	0.03	0.12804007530212402	val	0.008	0.05417990684509277	val	0.003	0.048372745513916016	val	0.004	0.048372745513916016
firewire.false-3-600.time_max	mdp	prism	E	4093	0.10718107223510742	ukn	0.002	0.1947648525238037	ukn	0.077	2.0766055583953857	val	0.059	724	ukn	724	0.18115568161010742	val	0.032	0.17337274551391602	val	0.006	0.16504859924316406	val	0.008	0.1976625919342041	val	0.027	0.22988367080688477	val	0.095	0.29477477073669434	val	0.184	0.48667144775390625	val	0.378	2.063063144683838	val	1.941	0.1248173713684082	val	0.006	0.12653374671936035	val	0.007	0.1198115348815918	val	0.008	0.13329315185546875	val	0.012	0.13434696197509766	val	0.023	0.1929616928100586	val	0.077	0.18068242073059082	val	0.034	0.1744384765625	val	0.008	0.04749560356140137	val	0.005	0.04254603385925293	val	0.004	0.04254603385925293
firewire.false-3-800.time_max	mdp	prism	E	4093	3.4348795413970947	ukn	0.039	0.19853901863098145	ukn	0.074	0.19036293029785156	val	0.056	724	ukn	724	0.16840815544128418	val	0.036	0.15674233436584473	val	0.007	0.14188861846923828	val	0.009	0.15863037109375	val	0.029	0.19797325134277344	val	0.083	0.33585596084594727	val	0.207	0.47785043716430664	val	0.369	3.4774086475372314	val	1.998	2.7084524631500244	val	0.006	1.7765202522277832	val	0.007	0.11999225616455078	val	0.008	1.7231955528259277	val	0.011	0.13425064086914062	val	0.024	0.19519925117492676	val	0.083	0.15474176406860352	val	0.03	2.1975061893463135	val	0.008	0.05612611770629883	val	0.003	0.04436349868774414	val	0.003	0.04436349868774414
firewire.false-36-200.time_max	mdp	prism	E	212268	1.445688009262085	ukn	0.194	5.633716583251953	ukn	3.26	5.726254463195801	val	2.948	724	ukn	724	4.949198007583618	val	1.923	3.446960926055908	inval	0.771	3.9352049827575684	val	1.088	8.483595848083496	val	3.392	15.782082319259644	val	10.767	24.63025712966919	val	21.545	47.35493540763855	val	44.198	211.1188027858734	val	208.278	3.478652000427246	val	0.739	4.546902656555176	val	1.042	4.21962571144104	val	0.979	3.9219486713409424	val	1.195	5.918728828430176	val	2.944	11.68480396270752	val	8.782	4.991632699966431	val	1.839	4.017264366149902	val	0.814	4.763526201248169	val	0.397	5.028266191482544	val	0.484	1.445688009262085
firewire.false-36-400.time_max	mdp	prism	E	212268	3.385594367980957	ukn	0.296	8.18139362335205	ukn	4.221	5.723149299621582	val	2.933	724	ukn	724	4.64201021194458	val	1.87	3.231745958328247	inval	0.759	3.879481554031372	val	1.008	5.959532260894775	val	3.006	14.831010580062866	val	9.748	35.940568923950195	val	33.12	46.52642035484314	val	43.723	209.0108482837677	val	206.21	3.574148654937744	val	0.768	3.6446402072906494	val	0.853	5.756399393081665	val	0.99	4.05086088180542	val	1.23	7.71768593788147	val	3.023	13.891577959060669	val	9.362	9.71315312385559	val	1.888	4.116840362548828	val	0.82	4.012014865875244	val	0.341	4.170727014541626	val	0.393	3.231745958328247
firewire.false-36-600.time_max	mdp	prism	E	212268	1.4561285972595215	ukn	0.195	5.591364145278931	ukn	3.252	5.720607042312622	val	2.924	724	ukn	724	4.822924613952637	val	1.938	3.2030231952667236	inval	0.763	3.7006919384002686	val	0.964	7.7675511837005615	val	3.002	14.405370235443115	val	9.689	26.106030464172363	val	22.561	45.829911947250366	val	42.709	225.46067929267883	val	222.323	6.343996286392212	val	0.87	6.48924994468689	val	0.974	3.828381061553955	val	0.996	7.077611923217773	val	1.42	5.46026349067688	val	2.71	18.97161316871643	val	13.108	5.3356828689575195	val	1.966	4.358448505401611	val	0.909	3.726529359817505	val	0.312	3.8696930408477783	val	0.361	1.4561285972595215
firewire.false-36-800.time_max	mdp	prism	E	212268	1.5275256633758545	ukn	0.216	7.34151554107666	ukn	4.393	6.576302528381348	val	3.522	724	ukn	724	4.854018449783325	val	1.982	3.23640775680542	inval	0.754	4.453571081161499	val	1.134	6.418202877044678	val	3.309	13.210789680480957	val	10.046	26.579251766204834	val	23.207	48.81836652755737	val	45.419	217.94034790992737	val	214.616	5.196018934249878	val	0.969	5.295994997024536	val	1.075	4.444506883621216	val	1.139	5.349702596664429	val	1.44	6.137322902679443	val	3.061	12.485456943511963	val	9.57	5.210277557373047	val	1.884	4.277766942977905	val	0.853	3.8844223022460938	val	0.355	3.861973285675049	val	0.39	1.5275256633758545
firewire.true-3-200.time_max	mdp	prism	E	82979	0.6019608974456787	ukn	0.092	1.0098598003387451	ukn	0.218	1.939493179321289	val	1.064	724	ukn	724	3.4900426864624023	val	0.195	3.730358839035034	inval	0.211	3.381603717803955	val	0.215	3.3482015132904053	val	0.24	1.5221219062805176	val	0.353	1.3012843132019043	val	0.415	1.550581693649292	val	0.666	5.010418176651001	val	2.713	3.0587315559387207	val	0.266	2.968413829803467	val	0.206	2.316807270050049	val	0.235	2.967848777770996	val	0.21	2.7013027667999268	val	0.257	2.495896339416504	val	0.322	1.1836822032928467	val	0.184	3.1346864700317383	val	0.206	0.8248693943023682	val	0.071	1.2259464263916016	val	0.171	0.6019608974456787
firewire.true-3-400.time_max	mdp	prism	E	430177	2.3482534885406494	ukn	0.237	7.333307266235352	ukn	1.033	10.703977823257446	val	6.243	724	ukn	724	5.199772834777832	val	0.882	5.1224753856658936	inval	1.027	5.3843674659729	val	1.028	5.538140058517456	val	1.101	5.642813205718994	val	1.183	6.50562596321106	val	1.487	6.05443811416626	val	1.568	8.424393653869629	val	3.741	5.826462984085083	val	1.161	6.274985313415527	val	1.149	5.603417158126831	val	1.105	5.45888614654541	val	1.039	5.45501446723938	val	1.051	5.736819744110107	val	1.209	6.067375421524048	val	0.913	6.31574821472168	val	1.083	4.874114513397217	val	0.47	6.063532829284668	val	0.609	2.3482534885406494
firewire.true-3-600.time_max	mdp	prism	E	1078299	5.939661264419556	ukn	0.704	11.811339139938354	ukn	2.092	30.34782910346985	val	18.889	724	ukn	724	13.618890762329102	val	2.487	13.502541303634644	inval	2.901	14.178921461105347	val	2.91	14.226680278778076	val	2.933	19.782689094543457	val	3.618	14.138290882110596	val	3.097	14.336805820465088	val	3.368	16.49493098258972	val	5.561	13.904402732849121	val	2.894	13.93346643447876	val	2.878	18.689581632614136	val	3.125	13.810825824737549	val	2.861	18.776095151901245	val	3.152	17.70265769958496	val	2.917	14.89645767211914	val	2.374	17.31525993347168	val	3.758	724	ukn	724	724	ukn	724	5.939661264419556
firewire.true-3-800.time_max	mdp	prism	E	1887132	13.707834005355835	ukn	1.349	21.374979972839355	ukn	3.943	724	ukn	724	724	ukn	724	23.64187979698181	val	4.162	23.809258699417114	inval	5.034	28.63346242904663	val	5.558	28.787694931030273	val	5.953	28.36126947402954	val	5.644	25.74612069129944	val	5.57	25.569124698638916	val	5.625	27.86056113243103	val	7.92	25.034547090530396	val	5.019	25.700939178466797	val	5.461	29.856384992599487	val	6.481	24.610520362854004	val	4.88	30.05084228515625	val	6.547	32.09328007698059	val	7.12	31.668829202651978	val	4.42	32.91145873069763	val	5.234	724	ukn	724	724	ukn	724	13.707834005355835
firewire.true-36-200.time_max	mdp	prism	E	6931981	57.34973073005676	ukn	7.893	128.3330409526825	ukn	25.852	724	ukn	724	724	ukn	724	128.5069341659546	val	29.437	120.63831114768982	inval	29.506	126.49230575561523	val	29.251	229.51200366020203	val	80.356	231.78184986114502	val	88.732	151.2087652683258	val	53.132	176.65258836746216	val	78.642	360	val	280.619	128.08615112304688	val	29.915	129.13923573493958	val	30.38	130.73057198524475	val	31.212	127.69884061813354	val	29.644	132.96700358390808	val	33.434	139.30394577980042	val	40.102	155.76574635505676	val	30.374	175.1155276298523	val	45.336	724	ukn	724	724	ukn	724	57.34973073005676
firewire.true-36-400.time_max	mdp	prism	E	44578443	311.3391389846802	ukn	40.101	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	311.3391389846802
firewire.false-3-200.time_min	mdp	prism	E	4093	0.11127686500549316	ukn	0.002	0.14752936363220215	ukn	0.019	0.2089378833770752	val	0.064	724	ukn	724	0.15167975425720215	val	0.034	0.1290888786315918	val	0.007	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	0.11815905570983887	val	0.007	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	0.19219636917114258	val	0.031	724	ukn	724	0.06301522254943848	val	0.005	2048	ukn	2048	0.06301522254943848
firewire.false-3-400.time_min	mdp	prism	E	4093	0.17346692085266113	ukn	0.001	0.28821468353271484	ukn	0.017	2.2192869186401367	val	0.062	724	ukn	724	0.2009279727935791	val	0.037	0.16560578346252441	val	0.008	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	1.2840373516082764	val	0.007	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	0.16974163055419922	val	0.034	724	ukn	724	0.04430556297302246	val	0.004	2048	ukn	2048	0.04430556297302246
firewire.false-3-600.time_min	mdp	prism	E	4093	0.12752652168273926	ukn	0.002	0.15887784957885742	ukn	0.018	0.3427848815917969	val	0.059	724	ukn	724	1.5415499210357666	val	0.035	1.4956049919128418	val	0.008	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	0.13818812370300293	val	0.008	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2.229912757873535	val	0.032	724	ukn	724	0.045850276947021484	val	0.004	2048	ukn	2048	0.045850276947021484
firewire.false-3-800.time_min	mdp	prism	E	4093	0.10734081268310547	ukn	0.001	0.133544921875	ukn	0.015	0.1880631446838379	val	0.061	724	ukn	724	0.15132379531860352	val	0.032	0.2563345432281494	val	0.007	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	0.12425875663757324	val	0.008	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	0.16614651679992676	val	0.035	724	ukn	724	0.03689312934875488	val	0.003	2048	ukn	2048	0.03689312934875488
firewire.false-36-200.time_min	mdp	prism	E	212268	1.414839506149292	ukn	0.192	3.5551998615264893	ukn	1.138	6.944391965866089	val	3.719	724	ukn	724	8.46858811378479	val	4.487	5.99855637550354	val	2.062	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	3.6496269702911377	val	0.845	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	5.41834831237793	val	2.043	724	ukn	724	6.951138257980347	val	0.53	2048	ukn	2048	1.414839506149292
firewire.false-36-400.time_min	mdp	prism	E	212268	1.7706050872802734	ukn	0.251	4.41034197807312	ukn	1.456	6.180572986602783	val	3.327	724	ukn	724	5.272528409957886	val	2.217	4.904490232467651	val	1.038	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	3.6486029624938965	val	0.863	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	5.177567958831787	val	1.987	724	ukn	724	5.60522985458374	val	0.615	2048	ukn	2048	1.7706050872802734
firewire.false-36-600.time_min	mdp	prism	E	212268	1.4137308597564697	ukn	0.165	3.7054150104522705	ukn	1.171	5.890475273132324	val	3.131	724	ukn	724	4.744446516036987	val	1.997	3.575829267501831	val	0.845	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	4.960190534591675	val	0.881	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	5.161050319671631	val	2.001	724	ukn	724	3.7728307247161865	val	0.403	2048	ukn	2048	1.4137308597564697
firewire.false-36-800.time_min	mdp	prism	E	212268	1.5260086059570312	ukn	0.172	3.484353542327881	ukn	1.109	7.695645809173584	val	3.67	724	ukn	724	4.8555006980896	val	2.059	3.8814284801483154	val	0.936	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	3.8274130821228027	val	0.86	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	5.315837860107422	val	2.106	724	ukn	724	3.6013729572296143	val	0.368	2048	ukn	2048	1.5260086059570312
firewire.true-3-200.time_min	mdp	prism	E	82979	2.7096962928771973	ukn	0.108	1.091540813446045	ukn	0.226	3.8575973510742188	val	1.327	724	ukn	724	2.9387481212615967	val	0.235	2.7761871814727783	val	0.243	2.5492498874664307	val	0.237	2.570432662963867	val	0.237	1.1317059993743896	val	0.242	1.3961939811706543	val	0.264	2.8509132862091064	val	0.29	2.8354673385620117	val	0.387	2.60357928276062	val	0.214	4.246030330657959	val	0.239	1.1186397075653076	val	0.236	4.045987844467163	val	0.221	1.0921506881713867	val	0.223	1.0843677520751953	val	0.215	5.013104200363159	val	0.214	5.281702280044556	val	0.231	1.0444769859313965	val	0.126	0.9520118236541748	val	0.124	0.9520118236541748
firewire.true-3-400.time_min	mdp	prism	E	430177	2.6174535751342773	ukn	0.435	5.031830549240112	ukn	1.163	10.785614967346191	val	6.294	724	ukn	724	9.568735361099243	val	1.064	6.005176067352295	val	1.36	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	5.596324443817139	val	1.177	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	7.138569116592407	val	1.391	724	ukn	724	5.109205961227417	val	0.561	2048	ukn	2048	2.6174535751342773
firewire.true-3-600.time_min	mdp	prism	E	1078299	7.446609735488892	ukn	1.228	16.196741342544556	ukn	3.352	28.21822690963745	val	16.514	724	ukn	724	16.400429248809814	val	3.158	16.68015170097351	val	3.381	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	16.39618968963623	val	3.174	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	15.382105112075806	val	2.888	724	ukn	724	724	ukn	724	2048	ukn	2048	7.446609735488892
firewire.true-3-800.time_min	mdp	prism	E	1887132	11.47342586517334	ukn	2.147	24.19506573677063	ukn	6.301	724	ukn	724	724	ukn	724	27.47119450569153	val	5.701	28.362925052642822	val	6.225	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	24.8757541179657	val	5.556	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	27.38241672515869	val	4.934	724	ukn	724	724	ukn	724	724	ukn	724	11.47342586517334
firewire.true-36-200.time_min	mdp	prism	E	6931981	59.16422891616821	ukn	14.638	136.6485846042633	ukn	41.949	724	ukn	724	724	ukn	724	126.846022605896	val	30.023	129.59445977210999	val	32.781	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	145.90657949447632	val	34.062	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	140.79434394836426	val	29.509	724	ukn	724	724	ukn	724	724	ukn	724	59.16422891616821
firewire.true-36-400.time_min	mdp	prism	E	44578443	360	ukn	68.613	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	360
firewire.false-3-200.time_sending	mdp	prism	E	4093	0.06332921981811523	ukn	0.002	0.11239218711853027	ukn	0.023	0.1760270595550537	val	0.065	724	ukn	724	0.15308141708374023	val	0.031	0.13183331489562988	val	0.006	0.1304950714111328	val	0.008	0.11320281028747559	val	0.026	0.21970748901367188	val	0.097	0.32815027236938477	val	0.208	0.534874677658081	val	0.42	2.102754592895508	val	1.992	0.11224865913391113	val	0.006	0.15959978103637695	val	0.008	0.12899351119995117	val	0.008	0.16171646118164062	val	0.012	0.1347346305847168	val	0.024	0.1984119415283203	val	0.083	0.18720483779907227	val	0.033	0.18224215507507324	val	0.008	0.04322671890258789	val	0.003	0.06926488876342773	val	0.005	0.04322671890258789
firewire.false-3-400.time_sending	mdp	prism	E	4093	0.16632962226867676	ukn	0.002	0.20090937614440918	ukn	0.023	0.17449235916137695	val	0.051	724	ukn	724	1.638890266418457	val	0.034	0.1193382740020752	val	0.006	1.7202208042144775	val	0.009	1.6482305526733398	val	0.031	4.299926996231079	val	0.093	2.1341023445129395	val	0.186	2.0560920238494873	val	0.462	3.9612722396850586	val	2.357	2.6905879974365234	val	0.006	2.5983188152313232	val	0.007	4.2662034034729	val	0.008	2.639826774597168	val	0.011	4.245028018951416	val	0.026	4.292021036148071	val	0.088	0.1669161319732666	val	0.032	0.15534615516662598	val	0.008	0.034758806228637695	val	0.002	0.04408097267150879	val	0.004	0.034758806228637695
firewire.false-3-600.time_sending	mdp	prism	E	4093	0.11208152770996094	ukn	0.002	0.14049339294433594	ukn	0.025	0.2095780372619629	val	0.057	724	ukn	724	0.1402149200439453	val	0.029	0.11432194709777832	val	0.005	0.12987351417541504	val	0.009	0.15528249740600586	val	0.03	0.20785069465637207	val	0.088	2.2489140033721924	val	0.218	2.5579400062561035	val	0.457	2.5135726928710938	val	2.372	0.1465294361114502	val	0.008	0.14691710472106934	val	0.008	0.13261055946350098	val	0.008	0.1499321460723877	val	0.013	0.14901137351989746	val	0.025	0.19872426986694336	val	0.08	0.14986324310302734	val	0.028	0.13239669799804688	val	0.007	0.03628039360046387	val	0.002	0.042232513427734375	val	0.003	0.03628039360046387
firewire.false-3-800.time_sending	mdp	prism	E	4093	2.7099897861480713	ukn	0.095	2.7468721866607666	ukn	0.132	0.20732522010803223	val	0.058	724	ukn	724	0.2181711196899414	val	0.033	0.20705437660217285	val	0.006	0.19427227973937988	val	0.008	0.212233304977417	val	0.03	0.27098941802978516	val	0.102	0.31123948097229004	val	0.198	0.5026249885559082	val	0.387	2.101696729660034	val	1.985	0.13138413429260254	val	0.006	0.13417315483093262	val	0.007	0.18213367462158203	val	0.008	0.13421988487243652	val	0.011	0.1560192108154297	val	0.024	0.30146336555480957	val	0.081	2.2495429515838623	val	0.03	2.3248515129089355	val	0.008	0.04500317573547363	val	0.003	0.045683860778808594	val	0.004	0.04500317573547363
firewire.false-36-200.time_sending	mdp	prism	E	212268	1.8031725883483887	ukn	0.211	4.16221809387207	ukn	1.251	5.526362180709839	val	2.829	724	ukn	724	7.845439672470093	val	2.323	6.414534568786621	inval	0.933	5.974820137023926	val	1.086	6.849295377731323	val	3.388	14.902587175369263	val	10.634	26.01214289665222	val	21.631	48.23289370536804	val	43.883	253.9410264492035	val	248.028	7.299331188201904	val	1.283	6.889374494552612	val	1.071	3.749825954437256	val	0.963	7.329668045043945	val	1.53	5.545304298400879	val	2.74	11.274597883224487	val	8.554	5.122756481170654	val	1.888	4.0923755168914795	val	0.823	3.764817714691162	val	0.326	3.9343652725219727	val	0.365	1.8031725883483887
firewire.false-36-400.time_sending	mdp	prism	E	212268	1.4232091903686523	ukn	0.175	6.178059339523315	ukn	1.798	6.7966203689575195	val	3.216	724	ukn	724	5.055663585662842	val	1.975	3.4448888301849365	inval	0.783	3.768320322036743	val	0.977	6.05276346206665	val	2.951	19.053562879562378	val	15.813	22.474987030029297	val	19.709	44.561177253723145	val	41.715	214.91301226615906	val	211.864	3.697265625	val	0.768	3.7840805053710938	val	0.869	3.865633726119995	val	0.971	4.068852663040161	val	1.228	5.41538667678833	val	2.641	18.197758197784424	val	15.37	5.098707914352417	val	1.863	4.1589672565460205	val	0.843	3.7595090866088867	val	0.316	4.3468756675720215	val	0.387	1.4232091903686523
firewire.false-36-600.time_sending	mdp	prism	E	212268	3.6579020023345947	ukn	0.245	6.016963481903076	ukn	1.269	5.6298277378082275	val	2.911	724	ukn	724	4.628966569900513	val	1.86	3.221562385559082	inval	0.732	3.853773593902588	val	1.015	6.081658363342285	val	3.186	12.599386930465698	val	9.708	26.74795126914978	val	23.153	51.24155259132385	val	46.543	245.63594007492065	val	240.651	3.560725450515747	val	0.742	3.6390912532806396	val	0.843	3.907101631164551	val	1.007	4.003499984741211	val	1.202	5.565443992614746	val	2.741	11.353153705596924	val	8.568	5.149033069610596	val	1.905	4.208993673324585	val	0.847	4.117826461791992	val	0.37	4.294851779937744	val	0.402	3.221562385559082
firewire.false-36-800.time_sending	mdp	prism	E	212268	1.5449235439300537	ukn	0.185	3.5043692588806152	ukn	1.127	6.652254343032837	val	3.366	724	ukn	724	4.689661026000977	val	1.873	3.142289876937866	inval	0.715	3.7727599143981934	val	0.981	5.906939744949341	val	3.001	14.303513765335083	val	10.922	23.77126407623291	val	21.017	43.578619956970215	val	40.844	214.12006163597107	val	211.194	3.6839759349823	val	0.755	3.808763265609741	val	0.869	4.440740585327148	val	1.132	4.137730360031128	val	1.266	6.57831597328186	val	3.375	15.07056713104248	val	11.781	5.102578401565552	val	1.872	4.0807905197143555	val	0.822	4.403707265853882	val	0.418	3.7839534282684326	val	0.368	1.5449235439300537
firewire.true-3-200.time_sending	mdp	prism	E	82979	0.5538742542266846	ukn	0.038	0.9554650783538818	ukn	0.151	2.1019225120544434	val	1.146	724	ukn	724	1.047842264175415	val	0.184	1.0299792289733887	inval	0.199	1.0788216590881348	val	0.201	1.2068758010864258	val	0.284	1.138437032699585	val	0.286	1.5675029754638672	val	0.477	1.8495337963104248	val	0.748	3.8933398723602295	val	2.821	1.3577148914337158	val	0.215	1.357715129852295	val	0.216	1.0652892589569092	val	0.196	1.2861216068267822	val	0.202	1.1020610332489014	val	0.218	1.2146267890930176	val	0.29	1.1402690410614014	val	0.176	1.1779983043670654	val	0.194	0.8583369255065918	val	0.087	0.9204490184783936	val	0.095	0.5538742542266846
firewire.true-3-400.time_sending	mdp	prism	E	430177	2.511383295059204	ukn	0.287	4.718084812164307	ukn	0.794	10.500670433044434	val	6.103	724	ukn	724	5.541481018066406	val	0.989	5.540884494781494	inval	1.148	5.651328086853027	val	1.099	5.607414484024048	val	1.107	6.700014591217041	val	1.676	5.605909585952759	val	1.269	6.159577131271362	val	1.565	8.062709093093872	val	3.694	5.401616096496582	val	1.055	5.43123984336853	val	1.061	5.548903226852417	val	1.074	5.35829496383667	val	1.037	8.871156454086304	val	1.131	8.98740553855896	val	1.185	5.9714272022247314	val	0.924	6.223679065704346	val	1.083	4.845778226852417	val	0.442	5.245938539505005	val	0.553	2.511383295059204
firewire.true-3-600.time_sending	mdp	prism	E	1078299	11.754392623901367	ukn	0.721	17.571196794509888	ukn	2.045	35.84676647186279	val	22.074	724	ukn	724	19.205618381500244	val	2.874	19.25221824645996	inval	3.331	17.261234521865845	val	2.851	13.823596715927124	val	2.8	14.085920095443726	val	2.964	15.02599048614502	val	3.277	15.274574756622314	val	3.581	17.673343658447266	val	6.038	15.979294061660767	val	3.649	15.881944179534912	val	3.578	13.972269535064697	val	2.85	16.11090660095215	val	3.699	14.120105981826782	val	2.923	14.172127485275269	val	2.991	14.487105369567871	val	2.321	15.158078670501709	val	2.753	724	ukn	724	724	ukn	724	11.754392623901367
firewire.true-3-800.time_sending	mdp	prism	E	1887132	11.979138851165771	ukn	1.445	23.773422718048096	ukn	4.079	724	ukn	724	724	ukn	724	26.835148572921753	val	4.512	26.46916699409485	inval	5.056	27.74496626853943	val	5.441	30.416105031967163	val	5.676	30.60419249534607	val	5.742	25.943808555603027	val	5.128	24.837586641311646	val	5.475	27.218945741653442	val	7.924	24.313446044921875	val	4.975	24.299535036087036	val	4.98	30.31981611251831	val	5.547	23.73656940460205	val	4.735	29.468129873275757	val	5.482	28.105451107025146	val	5.481	32.155128717422485	val	4.228	33.29124927520752	val	4.952	724	ukn	724	724	ukn	724	11.979138851165771
firewire.true-36-200.time_sending	mdp	prism	E	6931981	49.704564332962036	ukn	6.686	124.3641951084137	ukn	23.352	724	ukn	724	724	ukn	724	127.93197464942932	val	26.072	125.35614824295044	inval	29.064	151.5764045715332	val	33.427	131.12638115882874	val	32.568	138.09595155715942	val	39.963	151.06512212753296	val	52.856	176.1045732498169	val	78.141	360	val	284.946	142.94770622253418	val	33.427	147.9835968017578	val	34.197	129.44338130950928	val	30.76	135.48404264450073	val	30.527	134.3790464401245	val	32.499	159.2200789451599	val	48.346	136.0686538219452	val	24.796	142.99264693260193	val	29.236	724	ukn	724	724	ukn	724	49.704564332962036
firewire_abst.3.rounds	mdp	prism	E	611	0.6529901027679443	ukn	1e-05	0.6386716365814209	ukn	0.001	2.779034376144409	val	0.007	0.08389687538146973	val	0.001	0.07828450202941895	val	0.003	0.2727501392364502	val	0.003	2.2220449447631836	val	0.001	19.38426923751831	val	0.066	19.387338399887085	val	0.066	0.07572078704833984	val	0.001	0.08253884315490723	val	0.001	0.044385433197021484	val	0.001	0.04392099380493164	val	1e-05	0.04249167442321777	val	1e-05	1.7410011291503906	val	0.001	0.07110452651977539	val	1e-05	1.8148016929626465	val	0.001	0.15939879417419434	val	0.001	0.10516119003295898	val	0.003	0.10420942306518555	val	0.001	0.011110305786132812	val	1e-05	0.009236812591552734	val	1e-05	0.009236812591552734
firewire_abst.36.rounds	mdp	prism	E	776	0.0716555118560791	ukn	1e-05	0.0740966796875	ukn	0.001	0.0720665454864502	val	0.011	1.9764728546142578	val	0.001	0.04669976234436035	val	0.005	0.07813549041748047	val	0.001	0.1047661304473877	val	0.001	0.10478758811950684	val	0.001	0.09954714775085449	val	0.002	0.0756826400756836	val	0.002	1.6459639072418213	val	0.003	1.6700403690338135	val	0.009	1.3986611366271973	val	0.001	1.4091994762420654	val	0.001	0.09199237823486328	val	0.001	1.4483392238616943	val	0.001	0.5920019149780273	val	0.001	0.6104605197906494	val	0.002	0.08281326293945312	val	0.005	0.09288263320922852	val	0.001	0.013296365737915039	val	1e-05	0.013704061508178711	val	0.001	0.013296365737915039
firewire_abst.3.time_max	mdp	prism	E	611	0.14099836349487305	ukn	1e-05	0.6999607086181641	ukn	0.003	2.002697229385376	val	0.008	724	ukn	724	0.2010645866394043	val	0.003	0.11794209480285645	val	1e-05	0.12152624130249023	val	0.001	0.1222982406616211	val	0.003	0.12325668334960938	val	0.013	0.11345720291137695	val	0.025	0.1378800868988037	val	0.054	0.3327779769897461	val	0.26	0.0970618724822998	val	1e-05	0.09621310234069824	val	0.001	0.13692021369934082	val	0.001	0.09923148155212402	val	0.001	0.1549055576324463	val	0.003	0.08432507514953613	val	0.011	0.13048791885375977	val	0.003	0.11591577529907227	val	0.001	0.010839462280273438	val	1e-05	0.015224218368530273	val	0.001	0.010839462280273438
firewire_abst.36.time_max	mdp	prism	E	776	0.11289215087890625	ukn	1e-05	0.07903718948364258	ukn	0.003	0.10361909866333008	val	0.01	724	ukn	724	1.6054461002349854	val	0.005	1.576207160949707	val	0.001	3.80041241645813	val	0.002	3.3040242195129395	val	0.008	4.108236789703369	val	0.026	0.13779354095458984	val	0.059	0.19424748420715332	val	0.117	0.6846480369567871	val	0.607	0.08036017417907715	val	0.001	0.08693838119506836	val	0.001	3.3627851009368896	val	0.002	0.07976007461547852	val	0.002	7.612326383590698	val	0.008	0.1443641185760498	val	0.027	0.10476088523864746	val	0.005	0.10311031341552734	val	0.001	0.04125809669494629	val	1e-05	0.011056184768676758	val	1e-05	0.011056184768676758
firewire_abst.3.time_min	mdp	prism	E	611	0.07736968994140625	ukn	1e-05	0.0767519474029541	ukn	0.001	0.08297109603881836	val	0.007	1.576923131942749	val	0.001	0.09462523460388184	val	0.003	0.09326314926147461	val	0.001	0.08325576782226562	val	0.001	0.11178755760192871	val	0.001	0.10945701599121094	val	0.001	0.17972540855407715	val	0.002	0.08977437019348145	val	0.004	0.1089944839477539	val	0.018	0.17762160301208496	val	0.001	0.08794522285461426	val	0.001	0.11295366287231445	val	0.001	0.0952146053314209	val	0.001	0.13660144805908203	val	0.001	0.1368556022644043	val	0.002	0.0922536849975586	val	0.003	0.08377480506896973	val	0.001	0.010555505752563477	val	1e-05	0.010182380676269531	val	1e-05	0.010182380676269531
firewire_abst.36.time_min	mdp	prism	E	776	0.07552313804626465	ukn	1e-05	0.07820343971252441	ukn	0.001	0.10329604148864746	val	0.011	1.429276466369629	val	0.001	1.4300220012664795	val	0.006	1.400899887084961	val	0.001	0.09522366523742676	val	0.001	2.064084053039551	val	0.002	2.1284372806549072	val	0.002	2.1308436393737793	val	0.004	2.159991502761841	val	0.006	2.4661505222320557	val	0.022	2.126203775405884	val	0.002	2.170815944671631	val	0.002	0.11091351509094238	val	0.001	0.367520809173584	val	0.002	0.10889911651611328	val	0.001	0.11391210556030273	val	0.002	0.08907318115234375	val	0.005	0.08371138572692871	val	0.001	0.012720823287963867	val	0.001	0.013406753540039062	val	0.001	0.012720823287963867
firewire_dl.3-200.deadline	mdp	prism	P	14824	0.10795927047729492	ukn	1e-05	0.12524175643920898	ukn	0.005	0.20975542068481445	val	0.005	1.5278074741363525	val	0.006	0.17553257942199707	val	0.005	0.21340513229370117	val	0.006	0.1945967674255371	val	0.006	0.21337389945983887	val	0.006	0.17049622535705566	val	0.006	0.12579751014709473	val	0.006	0.12579584121704102	val	0.005	0.11291098594665527	val	0.005	0.11318564414978027	val	0.005	0.1233832836151123	val	0.006	0.2089698314666748	val	0.006	1.8037693500518799	val	0.007	0.2082068920135498	val	0.005	0.1423475742340088	val	0.005	2.8697376251220703	val	0.006	2.5160207748413086	val	0.005	0.1343088150024414	val	0.007	0.12947392463684082	val	0.007	0.10795927047729492
firewire_dl.3-400.deadline	mdp	prism	P	69683	0.14787650108337402	ukn	0.003	0.2544515132904053	ukn	0.025	0.3080940246582031	val	0.062	1.347252607345581	val	0.043	0.3381185531616211	val	0.039	0.3388230800628662	val	0.041	0.4580271244049072	val	0.041	0.4538266658782959	val	0.04	0.4632551670074463	val	0.038	0.32524728775024414	val	0.035	0.32596564292907715	val	0.035	0.3192169666290283	val	0.035	0.32421326637268066	val	0.034	0.31993842124938965	val	0.035	5.853388786315918	val	0.034	0.3324885368347168	val	0.039	6.232632398605347	val	0.036	5.88783073425293	val	0.036	0.3501012325286865	val	0.032	0.3505074977874756	val	0.033	0.7440879344940186	val	0.057	0.753929853439331	val	0.064	0.14787650108337402
firewire_dl.3-600.deadline	mdp	prism	P	168411	0.2541522979736328	ukn	0.012	0.5087928771972656	ukn	0.087	1.1995294094085693	val	0.588	0.6098442077636719	val	0.1	0.6616988182067871	val	0.128	0.7102339267730713	val	0.131	0.70259690284729	val	0.128	0.6965508460998535	val	0.126	0.9657332897186279	val	0.129	2.125929832458496	val	0.145	0.6127352714538574	val	0.114	0.6327235698699951	val	0.12	0.6325740814208984	val	0.119	0.8000147342681885	val	0.13	0.653045654296875	val	0.121	0.8087399005889893	val	0.13	0.7252712249755859	val	0.162	0.6388688087463379	val	0.12	0.8012385368347168	val	0.107	0.805504322052002	val	0.117	1.4121127128601074	val	0.146	1.4222826957702637	val	0.146	0.2541522979736328
firewire_dl.3-800.deadline	mdp	prism	P	290017	0.5506937503814697	ukn	0.032	1.159280776977539	ukn	0.208	2.0311903953552246	val	0.979	1.0500028133392334	val	0.194	1.2382586002349854	val	0.298	1.143739938735962	val	0.255	1.1641924381256104	val	0.253	1.1660480499267578	val	0.256	1.108933687210083	val	0.246	1.3090734481811523	val	0.284	1.3108313083648682	val	0.284	1.3096437454223633	val	0.285	2.906201124191284	val	0.295	2.8842227458953857	val	0.292	1.2027897834777832	val	0.259	2.5550637245178223	val	0.265	1.2065131664276123	val	0.26	1.2056667804718018	val	0.26	1.3896608352661133	val	0.221	1.4050571918487549	val	0.245	2.767763376235962	val	0.206	2.8183064460754395	val	0.204	0.5506937503814697
firewire_dl.36-400.deadline	mdp	prism	P	220565	0.4324970245361328	ukn	0.025	1.0197618007659912	ukn	0.184	1.4516329765319824	val	0.535	1.012343406677246	val	0.188	0.9958257675170898	val	0.183	1.1140425205230713	val	0.212	1.1177966594696045	val	0.213	1.120995283126831	val	0.211	1.1203551292419434	val	0.214	1.0668339729309082	val	0.209	1.065490961074829	val	0.209	1.262141227722168	val	0.25	2.9617788791656494	val	0.237	3.012347936630249	val	0.237	1.1055078506469727	val	0.203	2.946108102798462	val	0.233	1.0433382987976074	val	0.21	1.094191312789917	val	0.21	1.2886955738067627	val	0.184	1.2922487258911133	val	0.2	2.540397882461548	val	0.224	3.2447032928466797	val	0.298	0.4324970245361328
firewire_dl.36-600.deadline	mdp	prism	P	375765	0.5846879482269287	ukn	0.052	1.528571367263794	ukn	0.364	3.1294126510620117	val	1.617	2.9739010334014893	val	0.419	1.8201830387115479	val	0.435	1.8585407733917236	val	0.474	1.8836300373077393	val	0.487	1.92299485206604	val	0.483	1.9268407821655273	val	0.483	1.9103546142578125	val	0.498	1.8650908470153809	val	0.478	1.8809902667999268	val	0.479	1.8872418403625488	val	0.48	1.8581812381744385	val	0.472	1.932478666305542	val	0.482	1.8607702255249023	val	0.472	1.9095792770385742	val	0.482	1.935354232788086	val	0.477	2.2891862392425537	val	0.409	2.350904941558838	val	0.454	5.0271196365356445	val	0.42	5.870077133178711	val	0.493	0.5846879482269287
firewire_dl.36-800.deadline	mdp	prism	P	530965	0.8678629398345947	ukn	0.107	2.192464590072632	ukn	0.597	5.398171424865723	val	3.217	2.568051815032959	val	0.587	2.6204919815063477	val	0.67	2.7661077976226807	val	0.802	2.7662806510925293	val	0.793	2.732948064804077	val	0.773	2.724644184112549	val	0.769	2.7345497608184814	val	0.772	2.734276294708252	val	0.769	2.686288833618164	val	0.748	3.015639066696167	val	0.789	3.026923894882202	val	0.823	2.8416831493377686	val	0.793	4.810166835784912	val	0.865	2.8054232597351074	val	0.775	2.7488608360290527	val	0.779	5.442167043685913	val	0.759	3.490795850753784	val	0.76	9.259166240692139	val	0.79	8.961233377456665	val	0.832	0.8678629398345947
pacman.5.crash	mdp	prism	P	235	0.12500786781311035	ukn	1e-05	1.7442762851715088	ukn	1e-05	0.15034842491149902	val	1e-05	0.13122081756591797	inval	1e-05	0.13771510124206543	val	1e-05	0.13685011863708496	val	1e-05	0.1415722370147705	val	1e-05	0.21895551681518555	val	1e-05	0.2152256965637207	val	1e-05	1.748009443283081	val	1e-05	1.7169699668884277	val	1e-05	0.6276638507843018	val	1e-05	0.6387560367584229	val	1e-05	0.6394164562225342	val	1e-05	0.22165632247924805	val	1e-05	0.663135290145874	val	1e-05	0.21858453750610352	val	1e-05	0.21639204025268555	val	1e-05	0.16889500617980957	val	1e-05	0.16911673545837402	val	1e-05	0.006773471832275391	val	1e-05	0.007188320159912109	val	1e-05	0.006773471832275391
pacman.60.crash	mdp	prism	P	7253118	82.54208278656006	ukn	2.463	106.53865051269531	ukn	7.309	724	ukn	724	103.68618535995483	inval	6.953	112.58334922790527	val	9.609	111.05991101264954	val	9.276	111.4556074142456	val	9.385	109.2923276424408	val	9.196	109.72247886657715	val	9.25	108.17383694648743	val	8.651	109.02391028404236	val	8.656	112.56486654281616	val	9.838	114.49247336387634	val	10.684	111.52337670326233	val	9.167	109.25695490837097	val	9.215	111.48860549926758	val	9.066	109.80129075050354	val	9.254	109.48856830596924	val	9.021	122.14865326881409	val	10.019	122.77369451522827	val	10.762	724	ukn	724	724	ukn	724	82.54208278656006
pacman.100.crash	mdp	prism	P	16115358	202.5933277606964	ukn	11.946	279.0079050064087	ukn	52.059	724	ukn	724	247.82875871658325	inval	21.889	258.61743450164795	val	29.878	263.99272561073303	val	34.115	263.8516139984131	val	33.558	264.73579263687134	val	34.217	264.2725524902344	val	33.817	308.1574339866638	val	36.348	324.81368923187256	val	36.656	323.975035905838	val	36.43	266.8634741306305	val	34.184	266.726286649704	val	34.118	264.716383934021	val	34.555	267.14756655693054	val	34.53	261.3416087627411	val	32.247	302.93353486061096	val	37.321	281.20286226272583	val	27.895	291.98294258117676	val	35.1	724	ukn	724	724	ukn	724	202.5933277606964
resource-gathering.200-15-15.expsteps	mdp	prism	E	23971	0.2223050594329834	ukn	0.033	1.0774500370025635	ukn	0.749	0.812852144241333	val	0.435	0.4860544204711914	val	0.113	0.7926974296569824	val	0.393	0.5130841732025146	inval	0.163	0.5160760879516602	inval	0.165	0.47025346755981445	inval	0.155	0.48435282707214355	inval	0.177	0.49294376373291016	inval	0.193	0.5506467819213867	inval	0.255	1.0401530265808105	inval	0.722	0.44354248046875	inval	0.14	0.4435696601867676	inval	0.14	0.45476293563842773	inval	0.143	0.4473905563354492	inval	0.139	0.4621310234069824	inval	0.15	0.5660467147827148	inval	0.202	0.7806599140167236	val	0.365	0.5739052295684814	inval	0.15	0.7372446060180664	val	0.064	0.7632949352264404	inval	0.043	0.2223050594329834
resource-gathering.400-30-30.expsteps	mdp	prism	E	90241	0.7584147453308105	ukn	0.24	5.508734941482544	ukn	2.919	5.255940675735474	val	1.836	4.074204206466675	val	0.545	3.744157314300537	val	2.33	2.118447780609131	inval	1.046	2.151499032974243	inval	1.07	2.2205893993377686	inval	1.141	4.524138689041138	inval	1.263	2.1513822078704834	inval	1.198	2.349653482437134	inval	1.4	4.1847898960113525	inval	3.235	1.8815052509307861	inval	0.934	1.9113342761993408	inval	0.956	4.386128187179565	inval	1.078	1.9074289798736572	inval	0.951	4.345781326293945	inval	1.099	4.762392997741699	inval	1.044	3.2422633171081543	val	1.875	3.835425853729248	inval	1.035	1.4646437168121338	val	0.091	1.9529788494110107	inval	0.065	0.7584147453308105
resource-gathering.1300-100-100.expsteps	mdp	prism	E	958801	12.210692882537842	ukn	7.959	43.40065312385559	ukn	33.521	36.06495761871338	val	23.895	24.09317111968994	val	11.153	111.12581515312195	val	99.474	137.1035122871399	inval	127.576	143.9026701450348	inval	132.797	151.05793571472168	inval	136.114	151.0073266029358	inval	136.02	140.0877606868744	inval	130.552	142.48192358016968	inval	132.975	169.03689789772034	inval	159.357	146.00135159492493	inval	136.31	144.43463969230652	inval	134.698	165.2226438522339	inval	150.293	119.08618378639221	inval	109.332	165.83067798614502	inval	150.82	166.3416624069214	inval	151.335	128.37547063827515	val	112.495	247.22742748260498	inval	235.091	724	ukn	724	724	ukn	724	12.210692882537842
tireworld.17.goal	mdp	ppddl	P	8670	0.09508824348449707	ukn	0.004	2048	ukn	2048	0.2198958396911621	val	0.065	0.1964430809020996	val	0.028	0.24320721626281738	val	0.077	0.1764514446258545	inval	0.028	0.16574978828430176	inval	0.032	0.1753835678100586	inval	0.028	0.17551660537719727	inval	0.034	0.1642303466796875	inval	0.032	0.1647477149963379	inval	0.034	1.7664680480957031	inval	0.048	1.9962389469146729	inval	0.034	1.988152265548706	inval	0.034	0.17564105987548828	inval	0.033	1.899280071258545	inval	0.035	0.16107392311096191	inval	0.037	0.18777918815612793	inval	0.028	0.2244269847869873	val	0.063	0.18334698677062988	inval	0.028	0.19867181777954102	val	0.021	0.19217324256896973	inval	0.015	0.09508824348449707
tireworld.45.goal	mdp	ppddl	P	46137256	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
wlan.0-0.cost_max	mdp	prism	E	2954	1.5284011363983154	ukn	0.001	1.5435683727264404	ukn	0.018	1.460587739944458	val	0.047	724	ukn	724	0.08729147911071777	val	0.014	0.09832406044006348	inval	0.005	0.13169193267822266	val	0.006	0.15972399711608887	val	0.006	0.1212620735168457	val	0.011	0.13558697700500488	val	0.019	0.14909934997558594	val	0.036	0.2614469528198242	val	0.155	0.12056875228881836	val	0.005	0.11582112312316895	val	0.005	0.12975454330444336	val	0.006	0.11649060249328613	val	0.006	0.13239288330078125	val	0.007	0.13590383529663086	val	0.011	0.14155364036560059	val	0.014	0.12964296340942383	val	0.005	0.048111915588378906	val	0.002	0.05007195472717285	val	0.004	0.048111915588378906
wlan.1-0.cost_max	mdp	prism	E	8625	0.1252000331878662	ukn	0.005	5.956643104553223	ukn	0.081	0.3050570487976074	val	0.143	724	ukn	724	0.1834096908569336	val	0.037	0.15509963035583496	inval	0.018	0.16906166076660156	val	0.019	0.17096376419067383	val	0.02	0.22005009651184082	val	0.033	0.2169935703277588	val	0.053	0.23913168907165527	val	0.087	0.5117979049682617	val	0.365	0.1645810604095459	val	0.018	0.17382049560546875	val	0.017	0.1955263614654541	val	0.017	0.17932939529418945	val	0.017	0.20822906494140625	val	0.024	0.22443437576293945	val	0.035	0.19779562950134277	val	0.034	0.1717698574066162	val	0.018	0.11716985702514648	val	0.006	0.12446188926696777	val	0.007	0.11716985702514648
wlan.2-0.cost_max	mdp	prism	E	28480	1.587003231048584	ukn	0.017	1.72064208984375	ukn	0.118	0.7937591075897217	val	0.491	724	ukn	724	0.41235971450805664	val	0.094	0.35135674476623535	inval	0.071	0.3964192867279053	val	0.076	0.3948044776916504	val	0.079	0.4557459354400635	val	0.126	2.0446629524230957	val	0.2	0.5755290985107422	val	0.269	1.3962416648864746	val	1.098	0.3737983703613281	val	0.065	0.3898019790649414	val	0.075	0.3885316848754883	val	0.069	0.3900763988494873	val	0.078	0.3917388916015625	val	0.077	0.4164128303527832	val	0.106	0.448775053024292	val	0.098	0.4202098846435547	val	0.071	0.25435733795166016	val	0.015	0.40373682975769043	val	0.036	0.25435733795166016
wlan.3-0.cost_max	mdp	prism	E	96302	0.4479494094848633	ukn	0.057	1.0588068962097168	ukn	0.321	4.913120269775391	val	2.456	724	ukn	724	1.8185317516326904	val	0.346	1.2680134773254395	inval	0.323	1.365666389465332	val	0.314	1.1526861190795898	val	0.314	1.245025634765625	val	0.409	1.6683390140533447	val	0.675	2.0821664333343506	val	1.024	5.009418725967407	val	3.967	1.4670135974884033	val	0.349	1.4023776054382324	val	0.333	1.1570229530334473	val	0.283	1.6664440631866455	val	0.341	1.182478666305542	val	0.305	1.2794435024261475	val	0.408	1.2952840328216553	val	0.304	1.2743282318115234	val	0.275	1.0773594379425049	val	0.123	1.076411247253418	val	0.124	0.4479494094848633
wlan.4-0.cost_max	mdp	prism	E	345000	1.4583089351654053	ukn	0.235	3.4614486694335938	ukn	0.987	13.828845262527466	val	10.471	724	ukn	724	4.0394041538238525	val	1.041	3.6672306060791016	inval	1.076	4.145844459533691	val	1.109	4.106629848480225	inval	1.214	4.542698383331299	val	1.544	5.310003042221069	val	2.195	6.51163387298584	val	3.387	16.062471389770508	val	12.887	4.316921949386597	val	1.14	4.121785640716553	val	1.081	5.167181015014648	val	1.279	4.102391004562378	val	1.105	5.2020227909088135	val	1.388	5.686931371688843	val	1.775	4.525056600570679	val	1.02	4.616448402404785	val	1.063	5.388836860656738	val	0.513	5.050413608551025	val	0.523	1.4583089351654053
wlan.5-0.cost_max	mdp	prism	E	1295218	5.928722381591797	ukn	1.094	14.2220938205719	ukn	3.754	724	ukn	724	724	ukn	724	15.39217758178711	val	3.818	14.182814598083496	inval	4.329	14.993153095245361	inval	4.354	18.98600125312805	inval	6.437	20.40611696243286	val	6.976	21.398194551467896	val	8.942	24.0351824760437	val	12.687	59.94486880302429	val	48.579	18.704243898391724	val	5.726	18.36221408843994	val	5.047	16.959173440933228	val	4.637	16.946823835372925	val	4.598	16.743599891662598	val	4.759	18.149436712265015	val	6.037	17.66283679008484	val	3.793	18.05932331085205	val	4.291	724	ukn	724	724	ukn	724	5.928722381591797
wlan.6-0.cost_max	mdp	prism	E	5007548	24.423564434051514	ukn	5.598	60.733819007873535	ukn	18.569	724	ukn	724	724	ukn	724	68.9143762588501	val	18.269	65.28980660438538	inval	21.3	62.35784935951233	inval	18.95	71.29793691635132	inval	24.525	69.77488255500793	inval	25.577	78.62251329421997	val	32.821	95.60900831222534	val	49.809	235.96371698379517	val	190.133	63.94060230255127	val	17.613	63.79684019088745	val	17.816	63.70586133003235	val	17.61	68.15401697158813	val	19.164	65.27584528923035	val	19.129	73.84700965881348	val	26.242	82.62970924377441	val	20.89	84.90401816368103	val	24.254	724	ukn	724	724	ukn	724	24.423564434051514
wlan.0-0.cost_min	mdp	prism	E	2954	0.1973423957824707	ukn	0.001	1.845656394958496	ukn	0.014	1.9145152568817139	val	0.05	0.10180258750915527	val	0.007	0.130479097366333	val	0.016	0.15264439582824707	val	0.006	0.14597010612487793	inval	0.006	0.13694047927856445	inval	0.008	0.12408232688903809	val	0.009	0.14532136917114258	val	0.009	0.1448502540588379	val	0.011	0.1498708724975586	val	0.026	0.11700844764709473	val	0.008	0.12055683135986328	val	0.007	2.4714951515197754	val	0.007	0.2221388816833496	val	0.008	2.385207414627075	val	0.006	2.3355016708374023	val	0.007	0.2002246379852295	val	0.017	0.21128034591674805	val	0.007	0.036812782287597656	val	0.003	0.03408241271972656	val	0.003	0.03408241271972656
wlan.1-0.cost_min	mdp	prism	E	8625	1.6626672744750977	ukn	0.003	0.256150484085083	ukn	0.031	0.2850804328918457	val	0.133	0.18599700927734375	val	0.023	0.18253779411315918	val	0.039	0.17209839820861816	val	0.022	2.0359323024749756	inval	0.031	2.2668421268463135	inval	0.031	0.22121667861938477	val	0.026	1.545471429824829	val	0.036	0.1682901382446289	val	0.032	0.22787761688232422	val	0.088	0.19153404235839844	val	0.024	0.1983656883239746	val	0.029	0.20343375205993652	val	0.026	0.17791438102722168	val	0.02	0.1872425079345703	val	0.026	0.1938152313232422	val	0.029	0.20735859870910645	val	0.042	0.18362712860107422	val	0.02	0.16742920875549316	val	0.008	0.13605141639709473	val	0.01	0.13605141639709473
wlan.2-0.cost_min	mdp	prism	E	28480	0.21193981170654297	ukn	0.017	0.42465949058532715	ukn	0.11	4.1116650104522705	val	0.536	0.4412412643432617	val	0.087	1.3824832439422607	val	0.117	0.38746118545532227	val	0.084	0.3823065757751465	inval	0.089	0.39263272285461426	inval	0.086	0.40882277488708496	inval	0.095	3.4611592292785645	val	0.105	3.647482395172119	val	0.133	3.7879979610443115	val	0.308	3.3394289016723633	val	0.085	2.2340712547302246	val	0.077	0.3971211910247803	val	0.077	2.1691527366638184	val	0.088	0.41875171661376953	val	0.094	0.4231739044189453	val	0.101	0.4833984375	val	0.11	0.41419506072998047	val	0.074	0.2984127998352051	val	0.02	0.2894878387451172	val	0.022	0.21193981170654297
wlan.3-0.cost_min	mdp	prism	E	96302	0.6282458305358887	ukn	0.088	1.2852840423583984	ukn	0.375	3.2724955081939697	val	2.304	1.316410779953003	val	0.355	1.2809884548187256	val	0.36	1.2212190628051758	val	0.324	1.205049991607666	inval	0.335	1.1840484142303467	inval	0.34	1.2054688930511475	inval	0.352	1.1984117031097412	val	0.38	2.983468770980835	val	0.538	3.430812120437622	val	1.23	3.0962133407592773	val	0.37	3.040203809738159	val	0.368	1.2427785396575928	val	0.326	3.0620169639587402	val	0.372	1.1738941669464111	val	0.33	1.2040059566497803	val	0.347	1.355226993560791	val	0.353	1.7734856605529785	val	0.359	1.2633535861968994	val	0.213	1.1915667057037354	val	0.172	0.6282458305358887
wlan.4-0.cost_min	mdp	prism	E	345000	1.448042392730713	ukn	0.277	4.431485176086426	ukn	1.357	10.18612813949585	val	6.86	6.165433168411255	val	1.565	4.906340837478638	val	1.401	4.933156251907349	val	1.421	4.649717330932617	inval	1.489	4.705136775970459	inval	1.544	5.0338616371154785	inval	1.622	4.526224851608276	val	1.526	4.816616535186768	val	1.833	7.567802667617798	val	4.45	4.335232257843018	val	1.253	4.279738426208496	val	1.267	6.775444984436035	val	1.426	4.279257297515869	val	1.263	4.450376749038696	val	1.327	4.493039846420288	val	1.388	4.8603856563568115	val	1.261	4.866282939910889	val	1.272	4.818337440490723	val	0.58	4.832449913024902	val	0.585	1.448042392730713
wlan.5-0.cost_min	mdp	prism	E	1295218	5.637466669082642	ukn	1.307	14.313847780227661	ukn	4.677	724	ukn	724	25.59794306755066	val	11.086	16.197723388671875	val	4.726	16.683821439743042	val	5.099	15.499996900558472	inval	5.215	15.387308120727539	inval	5.283	15.639802932739258	inval	5.549	18.28374218940735	val	6.465	18.852898597717285	val	7.245	28.041049003601074	val	16.399	16.77235245704651	val	5.118	16.79996681213379	val	5.136	16.482343196868896	val	4.993	16.737752437591553	val	5.116	16.613757610321045	val	5.147	16.814024209976196	val	5.403	18.556439876556396	val	4.767	18.907976627349854	val	5.097	724	ukn	724	724	ukn	724	5.637466669082642
wlan.6-0.cost_min	mdp	prism	E	5007548	45.500062227249146	ukn	20.651	70.21928358078003	ukn	28.598	724	ukn	724	141.5258870124817	val	93.282	64.54197144508362	val	18.845	66.8907036781311	val	20.908	62.07966065406799	inval	21.54	65.82379364967346	inval	23.972	67.0352258682251	inval	25.133	82.11311435699463	val	30.269	87.69153165817261	val	35.55	130.92269158363342	val	78.17	85.16397786140442	val	28.06	66.08896851539612	val	20.261	66.81267833709717	val	21.019	65.63451623916626	val	20.437	67.89026832580566	val	21.355	68.95652222633362	val	22.614	76.17836022377014	val	20.375	90.51736783981323	val	25.199	724	ukn	724	724	ukn	724	45.500062227249146
wlan.0-0.num_collisions	mdp	prism	E	2954	5.887181282043457	ukn	0.074	6.02911639213562	ukn	0.095	0.19968247413635254	val	0.049	724	ukn	724	0.14153051376342773	val	0.014	0.13514137268066406	inval	0.004	0.13584089279174805	val	0.004	0.1362316608428955	val	0.007	0.1359415054321289	val	0.012	2.5960023403167725	val	0.018	0.25505709648132324	val	0.04	0.3817479610443115	val	0.182	0.23108553886413574	val	0.005	1.7924127578735352	val	0.005	0.10126709938049316	val	0.004	1.7913832664489746	val	0.005	1.7868764400482178	val	0.006	1.7979965209960938	val	0.011	0.11688446998596191	val	0.012	0.10626029968261719	val	0.004	0.04596447944641113	val	0.002	0.049448251724243164	val	0.003	0.04596447944641113
wlan.1-0.num_collisions	mdp	prism	E	8625	0.12091398239135742	ukn	0.005	0.219024658203125	ukn	0.055	0.264406681060791	val	0.12	724	ukn	724	0.19294381141662598	val	0.037	0.17379188537597656	inval	0.02	0.17332100868225098	val	0.017	0.17924284934997559	val	0.017	0.16976356506347656	val	0.028	0.20056939125061035	val	0.049	1.6059341430664062	val	0.086	0.7085630893707275	val	0.403	0.1472454071044922	val	0.013	0.15880131721496582	val	0.014	0.17383599281311035	val	0.013	0.1544027328491211	val	0.014	0.1741805076599121	val	0.018	0.18993759155273438	val	0.028	0.190352201461792	val	0.031	0.1678605079650879	val	0.013	0.13094329833984375	val	0.006	0.12939715385437012	val	0.007	0.12091398239135742
wlan.2-0.num_collisions	mdp	prism	E	28480	0.19844698905944824	ukn	0.016	0.3472096920013428	ukn	0.08	0.7641692161560059	val	0.473	724	ukn	724	3.192387342453003	val	0.113	3.326347827911377	inval	0.073	3.448261260986328	val	0.07	3.8594279289245605	val	0.083	3.7757861614227295	val	0.122	0.4354286193847656	val	0.154	0.5364713668823242	val	0.251	1.374633550643921	val	1.096	0.33879613876342773	val	0.051	0.34337377548217773	val	0.054	1.0023698806762695	val	0.072	0.34557509422302246	val	0.056	4.623080253601074	val	0.059	4.44107723236084	val	0.105	0.4092845916748047	val	0.086	0.3843679428100586	val	0.054	0.2422196865081787	val	0.023	0.2513589859008789	val	0.015	0.19844698905944824
wlan.3-0.num_collisions	mdp	prism	E	96302	0.54268479347229	ukn	0.077	1.0075373649597168	ukn	0.269	2.59761905670166	val	1.802	724	ukn	724	1.2368385791778564	val	0.317	1.027611255645752	inval	0.233	1.027642011642456	val	0.22	1.2223012447357178	val	0.31	1.1040887832641602	val	0.363	1.6024305820465088	val	0.584	2.000164031982422	val	0.973	5.052009582519531	val	4.167	1.030442714691162	val	0.211	1.0882959365844727	val	0.237	0.9676859378814697	val	0.224	1.7188992500305176	val	0.26	0.9985525608062744	val	0.254	1.0941081047058105	val	0.358	1.2469370365142822	val	0.284	1.114210605621338	val	0.206	1.6396539211273193	val	0.174	1.6428437232971191	val	0.182	0.54268479347229
wlan.4-0.num_collisions	mdp	prism	E	345000	2.5696277618408203	ukn	0.323	5.114486455917358	ukn	1.384	27.679911613464355	val	24.424	724	ukn	724	3.746979236602783	val	0.924	3.5129940509796143	inval	0.882	3.7433629035949707	val	0.904	3.811255931854248	val	1.007	4.06566596031189	val	1.351	5.045544624328613	val	2.016	6.367297887802124	val	3.344	16.19807243347168	val	13.188	3.899317741394043	val	0.956	3.6241538524627686	val	0.854	3.633274793624878	val	0.864	3.634488582611084	val	0.874	3.7307698726654053	val	0.963	4.060366868972778	val	1.302	4.117750406265259	val	0.876	4.003076553344727	val	0.826	4.6947548389434814	val	0.432	4.732343673706055	val	0.447	2.5696277618408203
wlan.5-0.num_collisions	mdp	prism	E	1295218	5.800580739974976	ukn	1.271	18.359957695007324	ukn	4.938	724	ukn	724	724	ukn	724	16.949233293533325	val	3.191	15.406439065933228	inval	3.886	15.951709032058716	inval	4.0	18.477565050125122	inval	4.385	20.006057024002075	val	5.98	18.0703067779541	val	7.603	22.684823751449585	val	12.264	59.81770920753479	val	49.432	13.913558959960938	val	3.423	13.878995656967163	val	3.434	17.8150737285614	val	3.811	14.04811716079712	val	3.53	18.36254620552063	val	4.269	20.141926765441895	val	5.749	15.698883533477783	val	3.237	15.820582389831543	val	3.369	724	ukn	724	724	ukn	724	5.800580739974976
wlan.6-0.num_collisions	mdp	prism	E	5007548	23.43384027481079	ukn	4.837	56.013367652893066	ukn	14.444	724	ukn	724	724	ukn	724	60.142574071884155	val	13.41	58.31304168701172	inval	14.197	58.99536633491516	inval	14.941	62.238924980163574	inval	16.577	74.01781678199768	inval	24.725	77.88977408409119	val	32.553	99.9244532585144	val	53.874	257.82436323165894	val	211.73	56.59751558303833	val	14.196	56.11817240715027	val	14.091	60.92824411392212	val	14.905	57.0694580078125	val	14.468	56.604137897491455	val	15.101	71.0656201839447	val	23.537	63.718961000442505	val	12.901	64.48516941070557	val	13.834	724	ukn	724	724	ukn	724	23.43384027481079
wlan.0-0.time_max	mdp	prism	E	2954	0.10763120651245117	ukn	0.002	0.13643383979797363	ukn	0.02	0.16556143760681152	val	0.047	724	ukn	724	0.14113688468933105	val	0.016	0.1308755874633789	inval	0.006	0.13491058349609375	val	0.006	0.1567847728729248	val	0.006	0.16985774040222168	val	0.012	0.11039543151855469	val	0.021	0.11930513381958008	val	0.039	0.27225399017333984	val	0.157	0.11041498184204102	val	0.005	0.10683655738830566	val	0.005	0.1537306308746338	val	0.006	0.10961294174194336	val	0.005	0.1721513271331787	val	0.007	0.10123038291931152	val	0.01	0.18193793296813965	val	0.015	0.1573948860168457	val	0.006	0.04487419128417969	val	0.003	0.035739898681640625	val	0.003	0.035739898681640625
wlan.1-0.time_max	mdp	prism	E	8625	0.11255049705505371	ukn	0.004	0.1848294734954834	ukn	0.044	0.272230863571167	val	0.147	724	ukn	724	0.18889737129211426	val	0.04	0.1582627296447754	inval	0.017	0.19769906997680664	val	0.017	0.23649883270263672	val	0.024	0.24662089347839355	val	0.039	1.910560131072998	val	0.06	2.2365589141845703	val	0.097	2.4525656700134277	val	0.406	2.064573287963867	val	0.017	0.1573622226715088	val	0.016	0.14615082740783691	val	0.017	0.1581096649169922	val	0.017	0.16010570526123047	val	0.022	0.2245619297027588	val	0.035	2.2144384384155273	val	0.035	2.4228675365448	val	0.019	0.13061881065368652	val	0.008	0.12463259696960449	val	0.007	0.11255049705505371
wlan.2-0.time_max	mdp	prism	E	28480	0.18112397193908691	ukn	0.014	0.35869646072387695	ukn	0.098	1.1537189483642578	val	0.847	724	ukn	724	0.4586455821990967	val	0.113	0.39376330375671387	inval	0.074	0.42764925956726074	val	0.073	0.43915891647338867	val	0.087	0.4609079360961914	val	0.125	0.4893014430999756	val	0.178	0.6126890182495117	val	0.301	1.776890754699707	val	1.415	0.37431788444519043	val	0.064	0.3698413372039795	val	0.062	3.9103829860687256	val	0.063	2.4000957012176514	val	0.078	3.556004524230957	val	0.082	3.9971938133239746	val	0.115	0.4291572570800781	val	0.092	0.4127686023712158	val	0.067	0.28553104400634766	val	0.018	0.433607816696167	val	0.036	0.18112397193908691
wlan.3-0.time_max	mdp	prism	E	96302	2.191729784011841	ukn	0.085	2.5931448936462402	ukn	0.324	3.6914122104644775	val	2.846	724	ukn	724	1.1865878105163574	val	0.313	1.0534942150115967	inval	0.281	1.1614112854003906	inval	0.3	1.2167408466339111	inval	0.342	1.3019883632659912	inval	0.463	1.4252161979675293	val	0.596	1.7765820026397705	val	0.947	4.659319162368774	val	3.831	1.116734266281128	val	0.279	1.1198129653930664	val	0.28	1.2178118228912354	val	0.295	1.1262249946594238	val	0.288	1.1839158535003662	val	0.312	1.2865824699401855	val	0.429	1.286250352859497	val	0.306	1.2488276958465576	val	0.262	1.180044412612915	val	0.131	1.200754165649414	val	0.141	1.0534942150115967
wlan.4-0.time_max	mdp	prism	E	345000	1.5456938743591309	ukn	0.252	3.770542621612549	ukn	1.051	15.541446447372437	val	12.438	724	ukn	724	6.231186151504517	val	1.071	4.200999736785889	inval	1.184	6.448462009429932	inval	1.308	4.9938130378723145	inval	1.382	5.207663297653198	inval	1.787	6.6340413093566895	val	2.585	6.493718147277832	val	3.482	16.652149200439453	val	13.666	4.047912120819092	val	1.065	4.3174662590026855	val	1.108	5.084634304046631	val	1.206	4.461138725280762	val	1.17	5.039988040924072	val	1.325	4.540395736694336	val	1.508	4.54253625869751	val	1.022	4.6291608810424805	val	1.07	6.730847120285034	val	0.582	6.543581485748291	val	0.62	1.5456938743591309
wlan.5-0.time_max	mdp	prism	E	1295218	5.362792015075684	ukn	1.041	13.002676010131836	ukn	3.561	724	ukn	724	724	ukn	724	15.275037288665771	val	3.845	14.170427322387695	inval	4.306	14.372669458389282	inval	4.432	18.27003502845764	inval	5.661	19.772260427474976	inval	7.119	24.713036060333252	val	9.718	30.103161811828613	val	15.2	73.65625810623169	val	58.536	16.03321385383606	val	4.325	15.788091659545898	val	4.318	16.34044361114502	val	4.502	15.862497329711914	val	4.403	16.863768577575684	val	4.936	18.72629404067993	val	6.339	19.25006604194641	val	4.591	17.996394872665405	val	4.313	724	ukn	724	724	ukn	724	5.362792015075684
wlan.6-0.time_max	mdp	prism	E	5007548	27.02604341506958	ukn	5.35	65.2634060382843	ukn	18.069	724	ukn	724	724	ukn	724	59.926066160202026	val	14.961	57.76169204711914	inval	18.042	59.18580985069275	inval	18.7	60.50770878791809	inval	20.693	64.66320252418518	inval	24.973	78.93535780906677	val	33.835	97.06214690208435	val	51.801	244.79871821403503	val	199.221	62.89516305923462	val	17.544	62.84943389892578	val	17.465	63.535775899887085	val	17.946	62.64835453033447	val	17.671	65.6314172744751	val	19.53	70.13498282432556	val	24.607	69.34246230125427	val	14.945	71.83914160728455	val	17.221	724	ukn	724	724	ukn	724	27.02604341506958
wlan.0-0.time_min	mdp	prism	E	2954	0.11982369422912598	ukn	0.001	0.14455509185791016	ukn	0.013	0.16766047477722168	val	0.057	1.531022310256958	val	0.007	0.11630606651306152	val	0.014	0.10644698143005371	val	0.006	0.09931302070617676	inval	0.006	0.1392221450805664	inval	0.007	0.14686012268066406	val	0.008	0.13039779663085938	val	0.008	0.1211094856262207	val	0.01	0.13065290451049805	val	0.026	0.11303162574768066	val	0.006	1.5609369277954102	val	0.008	0.1437382698059082	val	0.007	0.10805249214172363	val	0.006	0.11267900466918945	val	0.006	0.08927321434020996	val	0.007	0.12292599678039551	val	0.015	0.08376383781433105	val	0.006	0.053679466247558594	val	0.003	0.05460834503173828	val	0.003	0.053679466247558594
wlan.1-0.time_min	mdp	prism	E	8625	0.10325169563293457	ukn	0.005	0.1931009292602539	ukn	0.039	0.28193163871765137	val	0.132	1.7325575351715088	val	0.024	1.993224859237671	val	0.04	0.1819899082183838	val	0.023	0.17078900337219238	inval	0.02	0.19019460678100586	inval	0.027	0.1781606674194336	val	0.024	0.18117952346801758	val	0.026	0.19160938262939453	val	0.033	0.2301805019378662	val	0.087	0.16575193405151367	val	0.02	0.1712942123413086	val	0.02	0.17838263511657715	val	0.021	0.15947818756103516	val	0.02	0.19168949127197266	val	0.028	0.16316008567810059	val	0.022	0.20604586601257324	val	0.041	0.1857156753540039	val	0.02	0.13998723030090332	val	0.008	0.15257596969604492	val	0.009	0.10325169563293457
wlan.2-0.time_min	mdp	prism	E	28480	0.17818021774291992	ukn	0.014	0.3882637023925781	ukn	0.108	0.7637355327606201	val	0.464	0.37833237648010254	val	0.071	0.4356405735015869	val	0.119	0.4051520824432373	val	0.084	0.3901846408843994	inval	0.096	0.33315491676330566	inval	0.086	0.3416574001312256	inval	0.091	0.40812158584594727	val	0.109	0.4341466426849365	val	0.134	0.7076921463012695	val	0.36	0.37537240982055664	val	0.083	0.36913084983825684	val	0.076	0.40004730224609375	val	0.084	1.679666519165039	val	0.075	0.4006063938140869	val	0.086	0.4008963108062744	val	0.098	0.457247257232666	val	0.112	0.4228198528289795	val	0.079	0.294079065322876	val	0.02	0.2881789207458496	val	0.021	0.17818021774291992
wlan.3-0.time_min	mdp	prism	E	96302	0.4568166732788086	ukn	0.062	1.0989336967468262	ukn	0.335	4.695915937423706	val	2.01	1.4066650867462158	val	0.362	1.2768967151641846	val	0.38	1.3296377658843994	val	0.37	2.9623682498931885	inval	0.392	1.2960178852081299	inval	0.401	1.3413305282592773	inval	0.403	1.221639633178711	val	0.396	1.302950143814087	val	0.473	1.9403269290924072	val	1.102	1.1505696773529053	val	0.313	2.8487510681152344	val	1.061	1.3637423515319824	val	0.37	1.2421014308929443	val	0.327	1.5637092590332031	val	0.377	1.1910853385925293	val	0.349	1.3517968654632568	val	0.357	1.3193943500518799	val	0.324	1.1309688091278076	val	0.153	1.131453514099121	val	0.156	0.4568166732788086
wlan.4-0.time_min	mdp	prism	E	345000	2.1557047367095947	ukn	0.474	3.638855457305908	ukn	1.187	10.045223712921143	val	6.98	8.986599922180176	val	2.021	4.581705093383789	val	1.484	11.135506391525269	val	4.428	7.575658798217773	inval	2.066	15.576093912124634	inval	2.472	15.349558591842651	inval	2.264	4.663497447967529	val	1.524	4.927583456039429	val	1.858	7.262122392654419	val	4.226	4.290813207626343	val	1.264	4.4744977951049805	val	1.337	6.661875486373901	val	1.445	4.197323799133301	val	1.249	6.8179931640625	val	1.477	5.836155891418457	val	1.386	5.091371536254883	val	1.356	5.105830907821655	val	1.364	5.546059846878052	val	0.649	5.574506044387817	val	0.661	2.1557047367095947
wlan.5-0.time_min	mdp	prism	E	1295218	5.5209736824035645	ukn	1.301	17.02056622505188	ukn	5.121	724	ukn	724	21.51674795150757	val	9.726	15.979538440704346	val	4.618	27.99693465232849	val	11.195	15.290736198425293	inval	5.322	15.919047594070435	inval	5.419	16.21123170852661	inval	5.694	17.6214017868042	val	6.088	18.604454278945923	val	7.216	27.997384786605835	val	16.404	16.63153076171875	val	5.092	16.556755542755127	val	5.077	17.397764921188354	val	5.283	16.700629711151123	val	5.142	17.442394495010376	val	5.336	16.978494882583618	val	5.409	18.413772583007812	val	4.71	18.81869077682495	val	5.104	724	ukn	724	724	ukn	724	5.5209736824035645
wlan.6-0.time_min	mdp	prism	E	5007548	24.31791663169861	ukn	7.344	58.28991222381592	ukn	20.493	724	ukn	724	177.97960329055786	val	123.852	68.88461017608643	val	19.659	84.47910475730896	val	29.119	62.18095660209656	inval	21.836	62.99337577819824	inval	22.666	62.295490026474	inval	22.553	70.67178654670715	val	25.062	75.20816397666931	val	29.705	113.28870558738708	val	67.696	66.63251280784607	val	20.912	67.11360216140747	val	20.799	66.64540672302246	val	20.592	66.84016513824463	val	20.951	66.9710283279419	val	20.985	67.88682746887207	val	22.331	79.15375089645386	val	18.989	81.49140524864197	val	21.027	724	ukn	724	724	ukn	724	24.31791663169861
wlan_dl.0-80.deadline	mdp	prism	P	189703	0.6834104061126709	ukn	0.011	3.0703022480010986	ukn	0.171	1.5903537273406982	val	0.301	1.6544828414916992	val	0.161	3.1840550899505615	val	0.162	1.7218754291534424	val	0.181	1.718026876449585	val	0.18	1.6996817588806152	val	0.178	1.6992971897125244	val	0.179	3.096283435821533	val	0.177	1.7154932022094727	val	0.174	1.7038283348083496	val	0.18	1.700801134109497	val	0.175	1.568861961364746	val	0.162	1.62632417678833	val	0.178	1.5749280452728271	val	0.165	1.627852439880371	val	0.184	1.6321592330932617	val	0.182	1.7630712985992432	val	0.169	1.7354252338409424	val	0.163	2.0932390689849854	val	0.154	2.0762529373168945	val	0.158	0.6834104061126709
wlan_dl.1-80.deadline	mdp	prism	P	450627	1.5136022567749023	ukn	0.025	3.054948091506958	ukn	0.259	3.893460512161255	val	0.56	3.402493715286255	val	0.343	4.704154014587402	val	0.395	4.765376329421997	val	0.386	4.862796068191528	val	0.381	3.608644962310791	val	0.381	3.6033360958099365	val	0.38	3.3445379734039307	val	0.349	3.322268486022949	val	0.35	3.3443171977996826	val	0.36	3.358502149581909	val	0.364	3.3682100772857666	val	0.365	3.576235771179199	val	0.371	4.0679707527160645	val	0.559	3.5637285709381104	val	0.365	3.580907106399536	val	0.357	3.937122106552124	val	0.337	3.88179874420166	val	0.345	4.792314767837524	val	0.463	10.388832092285156	val	0.788	1.5136022567749023
wlan_dl.2-80.deadline	mdp	prism	P	1148419	4.615352630615234	ukn	0.081	9.389798164367676	ukn	0.755	9.318318128585815	val	1.095	12.456580638885498	val	1.005	8.63580584526062	val	0.833	8.693619728088379	val	0.853	8.647393941879272	val	0.839	8.676307201385498	val	0.843	9.058742761611938	val	0.86	10.409672498703003	val	0.863	11.03270959854126	val	0.888	8.437155723571777	val	0.797	8.502398252487183	val	0.813	8.519882678985596	val	0.817	9.038630247116089	val	0.904	8.506618738174438	val	0.799	9.049187421798706	val	0.903	9.123865842819214	val	0.864	10.580036640167236	val	0.844	10.578269243240356	val	0.857	724	ukn	724	724	ukn	724	4.615352630615234
wlan_dl.3-80.deadline	mdp	prism	P	3041883	13.065337896347046	ukn	0.21	26.726414680480957	ukn	2.201	23.126423358917236	val	2.683	28.025458097457886	val	2.75	25.125290393829346	val	2.398	25.283940076828003	val	2.494	25.34044623374939	val	2.463	25.30209708213806	val	2.44	22.479644775390625	val	2.313	24.849406719207764	val	2.547	24.885576963424683	val	2.559	24.88553738594055	val	2.565	22.733896255493164	val	2.414	22.676892518997192	val	2.384	22.82868790626526	val	2.388	22.42277693748474	val	2.309	22.727421522140503	val	2.382	26.184494495391846	val	2.898	29.100590229034424	val	2.778	27.813117504119873	val	2.545	724	ukn	724	724	ukn	724	13.065337896347046
wlan_dl.4-80.deadline	mdp	prism	P	6959410	27.454798698425293	ukn	0.45	55.67028260231018	ukn	4.998	57.72277092933655	val	6.006	53.62767934799194	val	5.65	64.55311226844788	val	6.785	65.60010194778442	val	6.928	59.567238092422485	val	7.167	59.18709468841553	val	6.938	54.55867052078247	val	6.028	53.388386249542236	val	5.827	53.417537450790405	val	5.827	54.253143310546875	val	6.127	54.08701229095459	val	6.075	54.18895649909973	val	6.106	54.74871826171875	val	6.182	53.401169776916504	val	5.719	54.466867208480835	val	5.912	54.39674472808838	val	5.943	79.57834243774414	val	6.913	79.96061444282532	val	7.022	724	ukn	724	724	ukn	724	27.454798698425293
wlan_dl.5-80.deadline	mdp	prism	P	9633089	41.19944620132446	ukn	0.71	79.1457006931305	ukn	6.915	75.02929329872131	val	7.748	77.10407066345215	val	7.886	83.40156126022339	val	8.406	82.78355598449707	val	8.472	84.15282464027405	val	10.889	77.00852370262146	val	8.19	76.67991614341736	val	8.196	80.79536771774292	val	8.187	92.62135791778564	val	9.313	95.90870094299316	val	9.26	91.56748676300049	val	9.237	81.24076223373413	val	8.13	91.01242256164551	val	9.41	92.55805325508118	val	10.36	90.72155141830444	val	9.418	82.18371796607971	val	9.005	91.65610098838806	val	8.358	98.14984226226807	val	9.804	724	ukn	724	724	ukn	724	41.19944620132446
wlan_dl.6-80.deadline	mdp	prism	P	10131465	38.551135540008545	ukn	0.758	93.48838305473328	ukn	8.666	80.94960618019104	val	8.688	89.07256984710693	val	9.761	92.61423683166504	val	9.606	83.24305939674377	val	8.863	79.94085216522217	val	8.557	94.4299988746643	val	10.478	96.27613425254822	val	11.117	81.09218955039978	val	8.866	82.28656101226807	val	9.39	81.36004900932312	val	9.175	81.53794646263123	val	8.994	81.2764618396759	val	9.164	81.84471940994263	val	9.103	80.437020778656	val	8.504	81.32290458679199	val	9.022	82.29643487930298	val	8.955	104.93848419189453	val	10.094	99.82033395767212	val	8.774	724	ukn	724	724	ukn	724	38.551135540008545
zeroconf.20-2-true.correct_max	mdp	prism	P	659	1.713205099105835	ukn	1e-05	2048	ukn	2048	0.22448325157165527	val	0.004	0.350905179977417	val	0.001	0.2596473693847656	val	0.004	0.28188538551330566	inval	0.001	1.8587095737457275	inval	0.001	0.13652300834655762	inval	0.001	0.13914060592651367	val	0.002	0.11224174499511719	val	0.003	0.11089563369750977	val	0.006	0.14354610443115234	val	0.031	0.10579037666320801	inval	0.001	0.11311984062194824	val	0.001	0.13440585136413574	val	0.001	1.7337708473205566	val	0.001	0.13517475128173828	val	0.001	0.07115459442138672	val	0.002	0.08771634101867676	val	0.005	0.08526420593261719	val	0.001	0.01205897331237793	val	0.001	0.013249874114990234	val	0.001	0.01205897331237793
zeroconf.20-4-true.correct_max	mdp	prism	P	1077	0.13692331314086914	ukn	1e-05	2048	ukn	2048	0.3046300411224365	val	0.009	0.10625696182250977	val	0.001	0.10782408714294434	val	0.009	0.09624385833740234	inval	0.001	0.1188359260559082	inval	0.002	0.09803223609924316	inval	0.003	0.0878746509552002	val	0.004	0.10068035125732422	val	0.008	0.37086915969848633	val	0.014	0.39329075813293457	val	0.063	0.08854341506958008	inval	0.001	0.08904790878295898	val	0.001	0.09861063957214355	val	0.001	0.0928041934967041	val	0.001	0.0976409912109375	val	0.002	0.1005406379699707	val	0.004	0.10036158561706543	val	0.01	0.07022857666015625	val	0.002	0.016791343688964844	val	0.001	0.020258426666259766	val	0.001	0.016791343688964844
zeroconf.20-6-true.correct_max	mdp	prism	P	1495	0.08386588096618652	ukn	1e-05	2048	ukn	2048	1.1074745655059814	val	0.017	0.10595989227294922	val	0.002	0.1256866455078125	val	0.014	0.11959958076477051	inval	0.002	0.11774539947509766	inval	0.002	1.817591905593872	inval	0.004	0.09136962890625	val	0.005	0.12965989112854004	val	0.011	0.13697409629821777	val	0.021	0.21485304832458496	val	0.098	0.09897041320800781	inval	0.002	0.1097719669342041	val	0.002	1.3610851764678955	val	0.002	0.10997200012207031	val	0.002	10.6183021068573	val	0.003	10.615780353546143	val	0.005	0.10973024368286133	val	0.013	0.09261393547058105	val	0.002	0.020186185836791992	val	0.002	0.03260993957519531	val	0.002	0.020186185836791992
zeroconf.20-8-true.correct_max	mdp	prism	P	1913	0.19834375381469727	ukn	1e-05	2048	ukn	2048	0.10718441009521484	val	0.02	0.06638431549072266	val	0.003	0.12983012199401855	val	0.02	0.10726094245910645	inval	0.002	0.0997622013092041	inval	0.003	0.09969139099121094	inval	0.005	2.048727512359619	val	0.008	0.19684076309204102	val	0.014	0.14771723747253418	val	0.027	0.20373749732971191	val	0.115	0.09883952140808105	inval	0.002	0.14053845405578613	val	0.003	1.9805376529693604	val	0.003	0.13652420043945312	val	0.003	1.3057904243469238	val	0.004	1.8983325958251953	val	0.007	0.12555956840515137	val	0.017	0.09446167945861816	val	0.003	0.034760236740112305	val	0.004	0.03365945816040039	val	0.004	0.03365945816040039
zeroconf.1000-2-true.correct_max	mdp	prism	P	659	0.17269206047058105	ukn	1e-05	2048	ukn	2048	2.98386287689209	val	0.005	1.4837615489959717	val	0.001	0.08776712417602539	val	0.004	0.08816170692443848	inval	0.001	0.15935301780700684	inval	0.001	0.16176915168762207	inval	0.002	0.15666794776916504	val	0.003	2.8361542224884033	val	0.004	2.45129656791687	val	0.009	2.4753291606903076	val	0.041	2.300224781036377	inval	0.001	2.3983020782470703	val	0.001	0.16127848625183105	val	0.001	0.21948719024658203	val	0.001	0.161057710647583	val	0.001	0.08844923973083496	val	0.002	0.10687708854675293	val	0.005	0.1010434627532959	val	0.001	0.011063814163208008	val	0.001	0.012221813201904297	val	0.001	0.011063814163208008
zeroconf.1000-4-true.correct_max	mdp	prism	P	1077	0.09612751007080078	ukn	1e-05	2048	ukn	2048	0.39014744758605957	val	0.009	0.14009308815002441	val	0.002	0.09572386741638184	val	0.009	0.08977794647216797	inval	0.001	1.4486846923828125	inval	0.001	1.4312512874603271	inval	0.003	0.09425973892211914	val	0.005	0.16888427734375	val	0.009	0.1765444278717041	val	0.017	0.1951291561126709	val	0.084	0.1547222137451172	inval	0.001	0.15517759323120117	val	0.001	1.7030668258666992	val	0.001	0.14434099197387695	val	0.001	1.7247397899627686	val	0.002	2.961855411529541	val	0.004	0.14673495292663574	val	0.009	0.1402113437652588	val	0.001	0.019591808319091797	val	0.001	0.0217592716217041	val	0.001	0.019591808319091797
zeroconf.1000-6-true.correct_max	mdp	prism	P	1495	0.10284185409545898	ukn	1e-05	2048	ukn	2048	0.493211030960083	val	0.014	0.11397290229797363	val	0.002	0.10352540016174316	val	0.014	0.1386120319366455	inval	0.002	0.13927888870239258	inval	0.002	0.14003610610961914	inval	0.004	0.14037513732910156	val	0.008	0.10125255584716797	val	0.013	1.3821980953216553	val	0.028	1.480285882949829	val	0.141	1.5410966873168945	inval	0.002	1.4838182926177979	val	0.002	1.7459616661071777	val	0.002	0.06038308143615723	val	0.002	1.7710504531860352	val	0.003	0.8429441452026367	val	0.007	2.5499861240386963	val	0.014	2.7581064701080322	val	0.002	0.0207216739654541	val	0.002	0.021035432815551758	val	0.002	0.0207216739654541
zeroconf.1000-8-true.correct_max	mdp	prism	P	1913	0.08138895034790039	ukn	1e-05	2048	ukn	2048	0.10832357406616211	val	0.017	3.4463212490081787	val	0.003	0.11770057678222656	val	0.019	0.09954714775085449	inval	0.002	0.15045762062072754	inval	0.003	0.06325483322143555	inval	0.007	0.1073606014251709	val	0.01	0.1007378101348877	val	0.018	0.15512490272521973	val	0.039	0.2847707271575928	val	0.179	0.1225271224975586	inval	0.002	0.12037801742553711	val	0.002	1.925062894821167	val	0.003	0.1282215118408203	val	0.003	2.048090696334839	val	0.005	0.08595919609069824	val	0.01	2.292402505874634	val	0.021	2.0289666652679443	val	0.003	0.03102278709411621	val	0.004	0.030803680419921875	val	0.003	0.030803680419921875
zeroconf.20-2-false.correct_max	mdp	prism	P	88858	0.3764476776123047	ukn	0.068	2048	ukn	2048	2.8729794025421143	val	1.988	0.9701755046844482	val	0.22	2.7200305461883545	val	1.856	0.9203805923461914	inval	0.247	2.938873767852783	inval	0.293	3.027508020401001	inval	0.415	5.0310399532318115	val	0.552	1.4521152973175049	val	0.702	1.9838354587554932	val	1.229	7.3863205909729	val	6.487	0.9482572078704834	inval	0.251	1.2049195766448975	val	0.26	4.523406267166138	val	0.301	1.238976001739502	val	0.283	4.450967073440552	val	0.309	4.753367900848389	val	0.493	2.868048667907715	val	1.816	1.1420185565948486	val	0.239	2.6048424243927	val	0.424	1.956254243850708	val	0.195	0.3764476776123047
zeroconf.20-4-false.correct_max	mdp	prism	P	306585	3.333869218826294	ukn	0.837	2048	ukn	2048	16.929152250289917	val	13.246	3.995408058166504	val	1.26	17.112529754638672	val	13.366	3.2591817378997803	inval	1.091	4.0397703647613525	inval	1.355	4.8810648918151855	inval	2.32	5.505504131317139	val	2.818	9.569825649261475	val	4.745	13.175870656967163	val	8.268	40.30974769592285	val	35.525	5.644167184829712	inval	1.311	6.106372356414795	val	1.329	4.265961170196533	val	1.618	8.464884996414185	val	1.099	3.9991157054901123	val	1.432	5.126142978668213	val	2.51	27.28273916244507	val	19.327	4.1384265422821045	val	1.019	724	ukn	724	10.996340274810791	val	0.717	3.2591817378997803
zeroconf.20-6-false.correct_max	mdp	prism	P	796941	4.020732879638672	ukn	1.391	2048	ukn	2048	336.9014527797699	val	317.002	9.560649633407593	val	3.126	326.25587940216064	val	306.807	10.667317867279053	inval	3.945	10.303936958312988	inval	4.126	14.218017101287842	inval	8.075	16.417256832122803	val	9.662	22.268560647964478	val	14.956	52.52712440490723	val	42.813	187.18640518188477	val	177.581	9.261770486831665	inval	3.407	10.349752426147461	val	3.528	10.539719343185425	val	3.802	11.54749321937561	val	4.396	11.727192640304565	val	5.001	15.217625856399536	val	8.531	355.15069460868835	val	324.474	14.27521538734436	val	4.492	724	ukn	724	724	ukn	724	4.020732879638672
zeroconf.20-8-false.correct_max	mdp	prism	P	1868787	9.633100748062134	ukn	3.67	2048	ukn	2048	360	val	360	24.604251623153687	val	8.832	360	val	360	27.689284086227417	inval	9.72	30.12769341468811	inval	11.888	36.63971018791199	inval	20.185	43.3698570728302	val	24.904	72.70686411857605	val	57.552	117.03427004814148	val	102.053	360	val	360	21.132968187332153	inval	8.157	27.183640003204346	val	8.693	24.588502168655396	val	9.245	27.54552173614502	val	9.553	28.370463609695435	val	13.161	48.72340655326843	val	33.328	360	val	360	25.857912063598633	val	7.756	724	ukn	724	724	ukn	724	9.633100748062134
zeroconf.1000-2-false.correct_max	mdp	prism	P	88858	0.387728214263916	ukn	0.07	2048	ukn	2048	2.5250895023345947	val	1.523	1.1780869960784912	inval	0.449	3.9714877605438232	val	1.361	2.3292837142944336	inval	0.236	4.870969295501709	inval	0.533	4.911122560501099	inval	0.607	4.387548923492432	inval	0.564	1.6967377662658691	val	0.928	4.065068244934082	val	1.78	10.08336353302002	val	7.927	2.3896265029907227	inval	0.245	2.4700634479522705	inval	0.247	4.802164077758789	inval	0.253	0.9345042705535889	inval	0.26	5.105553388595581	inval	0.326	3.9319379329681396	val	0.785	2.621865749359131	val	1.565	1.1484060287475586	inval	0.276	2.2162694931030273	val	0.329	1.8158419132232666	inval	0.121	0.387728214263916
zeroconf.1000-4-false.correct_max	mdp	prism	P	306585	1.1992313861846924	ukn	0.3	2048	ukn	2048	24.57444953918457	val	19.13	3.15411639213562	inval	0.976	27.04640817642212	val	20.267	3.8928027153015137	inval	1.372	4.0591020584106445	inval	1.491	5.1188507080078125	inval	2.817	5.104891061782837	inval	2.846	8.275869846343994	val	5.754	12.818050384521484	val	10.333	55.41967010498047	val	52.473	3.2523250579833984	inval	1.13	3.3269824981689453	inval	1.149	3.423510789871216	inval	1.146	3.656399965286255	inval	1.337	3.8065683841705322	inval	1.551	5.474414587020874	val	2.84	23.52976083755493	val	17.315	3.7437241077423096	inval	1.071	724	ukn	724	11.177801370620728	inval	0.554	1.1992313861846924
zeroconf.1000-6-false.correct_max	mdp	prism	P	796941	3.4766087532043457	ukn	1.191	2048	ukn	2048	124.67899513244629	val	102.99	8.996191024780273	inval	3.327	114.68915486335754	val	96.579	10.700029611587524	inval	3.361	13.040926933288574	inval	4.664	45.0816535949707	inval	35.802	38.186503887176514	inval	29.088	40.25997543334961	val	30.274	64.80326533317566	val	54.857	244.70224952697754	val	234.282	13.370439052581787	inval	4.196	9.248493432998657	inval	3.754	15.479623556137085	inval	6.651	9.634727239608765	inval	4.138	35.73823642730713	inval	14.9	51.12451219558716	val	29.293	129.4817726612091	val	102.303	13.048174381256104	inval	3.359	724	ukn	724	724	ukn	724	3.4766087532043457
zeroconf.1000-8-false.correct_max	mdp	prism	P	1868787	8.689799308776855	ukn	3.305	2048	ukn	2048	360	val	360	22.786038160324097	inval	8.228	360	val	360	26.905327796936035	inval	8.36	29.530871152877808	inval	10.12	38.45479655265808	inval	25.372	49.86973214149475	inval	36.751	109.71753573417664	val	94.256	194.59458875656128	val	179.359	360	val	360	21.31186819076538	inval	8.431	21.852680921554565	inval	8.97	22.893595218658447	inval	9.817	22.146080255508423	inval	9.285	29.902093648910522	inval	16.829	50.48070240020752	val	35.271	360	val	360	27.01533317565918	inval	9.605	724	ukn	724	724	ukn	724	8.689799308776855
zeroconf.20-2-true.correct_min	mdp	prism	P	659	0.08279967308044434	ukn	1e-05	0.08549308776855469	ukn	0.004	0.0918734073638916	val	0.005	0.12322759628295898	val	1e-05	0.05669236183166504	val	0.006	0.08624053001403809	inval	1e-05	0.08906793594360352	inval	1e-05	0.08778119087219238	inval	0.001	0.0846855640411377	val	0.002	0.054076194763183594	val	0.004	0.05369448661804199	val	0.009	0.0927422046661377	val	0.046	0.05411863327026367	inval	1e-05	0.055329322814941406	val	1e-05	0.0673208236694336	val	0.001	0.07867193222045898	val	1e-05	0.11145544052124023	val	0.001	0.09375476837158203	val	0.002	0.23749232292175293	val	0.005	0.2011396884918213	val	1e-05	0.013033390045166016	val	0.001	0.012919902801513672	val	0.001	0.012919902801513672
zeroconf.20-4-true.correct_min	mdp	prism	P	1077	1.4961671829223633	ukn	1e-05	1.5009677410125732	ukn	0.008	0.11766576766967773	val	0.011	0.08685469627380371	val	0.001	0.06030702590942383	val	0.009	1.9517323970794678	inval	0.001	1.978285551071167	inval	0.001	0.08396053314208984	inval	0.002	0.09154868125915527	val	0.004	0.0944511890411377	val	0.008	0.09888267517089844	val	0.015	0.16718196868896484	val	0.079	0.08152890205383301	inval	0.001	0.07973361015319824	val	0.001	1.4292588233947754	val	0.001	0.08293747901916504	val	0.001	2.151256799697876	val	0.002	3.094658851623535	val	0.003	1.736158847808838	val	0.01	1.7951040267944336	val	0.001	0.017683744430541992	val	0.001	0.01828742027282715	val	0.001	0.017683744430541992
zeroconf.20-6-true.correct_min	mdp	prism	P	1495	0.08075094223022461	ukn	1e-05	0.09795737266540527	ukn	0.01	0.30967235565185547	val	0.015	0.06001996994018555	val	0.001	0.12032389640808105	val	0.014	0.10512876510620117	inval	0.001	0.13300609588623047	inval	0.002	0.0996100902557373	inval	0.004	0.0900118350982666	val	0.006	0.46425318717956543	val	0.013	0.5389254093170166	val	0.027	0.6611981391906738	val	0.132	0.46243882179260254	inval	0.002	0.20394587516784668	val	0.001	0.07665467262268066	val	0.002	0.2260274887084961	val	0.002	0.09380578994750977	val	0.003	0.08077692985534668	val	0.005	0.228257417678833	val	0.013	0.10115742683410645	val	0.001	0.021325111389160156	val	0.001	0.020695209503173828	val	0.002	0.020695209503173828
zeroconf.20-8-true.correct_min	mdp	prism	P	1913	0.09291577339172363	ukn	1e-05	0.11426830291748047	ukn	0.015	2.759990692138672	val	0.018	0.08737516403198242	val	0.001	0.11116838455200195	val	0.019	0.05846667289733887	inval	0.002	0.2801666259765625	inval	0.002	0.2810788154602051	inval	0.005	0.28060364723205566	val	0.008	0.1301414966583252	val	0.017	0.13479351997375488	val	0.035	0.26787543296813965	val	0.17	0.12150120735168457	inval	0.001	0.12964653968811035	val	0.002	0.2996518611907959	val	0.002	0.12320828437805176	val	0.002	0.1208498477935791	val	0.004	0.13844919204711914	val	0.007	0.11155438423156738	val	0.017	0.09470963478088379	val	0.002	0.03995347023010254	val	0.004	0.041939496994018555	val	0.003	0.03995347023010254
zeroconf.1000-2-true.correct_min	mdp	prism	P	659	0.16919612884521484	ukn	1e-05	0.07026934623718262	ukn	0.006	0.09472155570983887	val	0.006	0.09060096740722656	val	1e-05	0.08174347877502441	val	0.005	0.15792298316955566	inval	1e-05	0.11890149116516113	val	0.001	0.11785197257995605	inval	0.002	0.09402894973754883	val	0.003	1.984102725982666	val	0.007	1.9110939502716064	val	0.014	2.119033098220825	val	0.069	2.0899713039398193	inval	1e-05	2.0925519466400146	val	1e-05	0.08834958076477051	val	1e-05	2.056148052215576	val	0.001	0.09437251091003418	val	0.001	0.09450078010559082	val	0.002	0.08737516403198242	val	0.005	0.08892273902893066	val	1e-05	0.0434267520904541	val	0.001	0.012266397476196289	val	0.001	0.012266397476196289
zeroconf.1000-4-true.correct_min	mdp	prism	P	1077	0.09461593627929688	ukn	1e-05	0.071258544921875	ukn	0.009	0.10404133796691895	val	0.011	0.09328579902648926	val	0.001	0.0659174919128418	val	0.011	0.09658336639404297	inval	0.001	0.09576869010925293	inval	0.001	0.25728678703308105	inval	0.003	0.25554895401000977	val	0.005	0.10039329528808594	val	0.011	0.11332178115844727	val	0.024	0.19276094436645508	val	0.112	0.0911400318145752	inval	0.001	0.09606647491455078	val	0.001	0.25817346572875977	val	0.001	0.05183839797973633	val	0.001	0.25134778022766113	val	0.002	0.3025505542755127	val	0.005	0.09009218215942383	val	0.009	0.08492684364318848	val	0.001	0.01810169219970703	val	0.001	0.017464876174926758	val	0.001	0.017464876174926758
zeroconf.1000-6-true.correct_min	mdp	prism	P	1495	0.08571720123291016	ukn	1e-05	0.20998215675354004	ukn	0.013	0.11629605293273926	val	0.014	1.6352791786193848	val	0.001	1.088442087173462	val	0.015	0.09047174453735352	inval	0.001	0.09236598014831543	inval	0.002	0.10120391845703125	inval	0.005	0.10987687110900879	val	0.009	0.10168600082397461	val	0.016	0.09146904945373535	val	0.033	0.3731536865234375	val	0.185	0.2120378017425537	inval	0.002	0.24443697929382324	val	0.002	0.10614228248596191	val	0.001	0.24443650245666504	val	0.002	0.10370159149169922	val	0.002	0.7696366310119629	val	0.007	0.10656142234802246	val	0.014	0.09464836120605469	val	0.001	0.017075300216674805	val	0.001	0.03323101997375488	val	0.002	0.017075300216674805
zeroconf.1000-8-true.correct_min	mdp	prism	P	1913	1.5747098922729492	ukn	1e-05	1.671720266342163	ukn	0.02	0.26004886627197266	val	0.017	0.11499571800231934	val	0.002	0.11778903007507324	val	0.02	0.09467172622680664	inval	0.002	0.09991836547851562	inval	0.002	0.24844002723693848	inval	0.006	0.3831446170806885	val	0.012	0.233689546585083	val	0.028	1.659407377243042	val	0.055	1.7908666133880615	val	0.278	1.5306134223937988	inval	0.002	1.516286849975586	val	0.002	0.08874034881591797	val	0.002	0.09893608093261719	val	0.002	0.09955763816833496	val	0.003	0.10798835754394531	val	0.009	0.11728620529174805	val	0.017	0.10627102851867676	val	0.003	0.06946158409118652	val	0.005	0.058368682861328125	val	0.004	0.058368682861328125
zeroconf.20-2-false.correct_min	mdp	prism	P	88858	0.39360809326171875	ukn	0.037	1.0267040729522705	ukn	0.328	1.7500438690185547	val	0.97	2.425725221633911	val	0.165	1.690765380859375	val	0.942	0.8390979766845703	inval	0.172	6.402122735977173	inval	0.176	6.492319345474243	inval	0.385	6.692638874053955	val	0.504	1.9349822998046875	val	1.037	2.90047025680542	val	1.98	10.24880599975586	val	9.337	1.0090563297271729	inval	0.188	1.2255797386169434	val	0.199	6.583139181137085	val	0.164	1.241819143295288	val	0.209	6.735717058181763	val	0.234	6.787254810333252	val	0.454	1.8506536483764648	val	0.944	1.065680742263794	val	0.155	1.8735344409942627	val	0.133	1.9226534366607666	val	0.17	0.39360809326171875
zeroconf.20-4-false.correct_min	mdp	prism	P	306585	1.2714028358459473	ukn	0.192	3.7193377017974854	ukn	1.27	7.163622856140137	val	4.136	3.154658079147339	val	0.577	6.888534784317017	val	4.065	6.392934799194336	inval	0.779	6.164281129837036	inval	0.739	7.11903715133667	inval	1.722	8.166944980621338	val	2.331	6.516381025314331	val	4.022	12.838678359985352	val	9.854	47.05013608932495	val	44.077	3.183065414428711	inval	0.674	3.452613592147827	val	0.67	3.0823888778686523	val	0.616	3.514514684677124	val	0.727	3.5574910640716553	val	1.006	4.683010578155518	val	2.15	7.140633583068848	val	4.127	3.6474878787994385	val	0.599	10.787875652313232	val	0.579	11.032883405685425	val	0.753	1.2714028358459473
zeroconf.20-6-false.correct_min	mdp	prism	P	796941	4.355408430099487	ukn	0.464	11.087761640548706	ukn	3.247	77.9840395450592	val	70.988	7.9919114112854	val	1.542	79.29994511604309	val	72.498	7.628394842147827	inval	1.961	7.658921241760254	inval	2.146	10.108513593673706	inval	4.602	13.639920473098755	val	7.253	22.224340200424194	val	14.092	62.24914789199829	val	54.451	240.93023109436035	val	233.211	9.738856792449951	inval	1.986	10.839182376861572	val	2.003	8.7335045337677	val	2.156	10.941696643829346	val	2.275	9.598727464675903	val	3.164	16.25712251663208	val	9.772	73.30104327201843	val	65.516	9.51208782196045	val	1.695	724	ukn	724	724	ukn	724	4.355408430099487
zeroconf.20-8-false.correct_min	mdp	prism	P	1868787	6.807706117630005	ukn	1.341	26.557438135147095	ukn	12.47	43.30406355857849	val	28.071	19.723989009857178	val	4.067	43.856770277023315	val	28.643	17.35207176208496	inval	4.459	17.917099237442017	inval	5.013	26.283390283584595	inval	13.453	39.04942512512207	val	24.002	76.34882831573486	val	59.797	124.89171957969666	val	108.609	360	val	360	18.575851440429688	inval	4.483	19.741930961608887	val	4.662	20.25178289413452	val	5.073	20.34783411026001	val	5.337	24.000648736953735	val	8.972	42.01591610908508	val	26.859	47.01274299621582	val	28.479	22.902665376663208	val	4.448	724	ukn	724	724	ukn	724	6.807706117630005
zeroconf.1000-2-false.correct_min	mdp	prism	P	88858	0.3794846534729004	ukn	0.034	0.9362912178039551	ukn	0.28	1.7831177711486816	val	1.025	0.8866968154907227	val	0.136	1.8819658756256104	val	1.103	0.8593900203704834	inval	0.167	0.839684009552002	inval	0.18	1.1293938159942627	inval	0.46	1.3849270343780518	val	0.611	5.547435760498047	val	1.464	3.7098774909973145	val	2.509	13.619948387145996	val	12.571	0.8051548004150391	inval	0.152	0.8981873989105225	val	0.151	0.9549624919891357	val	0.18	0.9659733772277832	val	0.19	1.0166428089141846	val	0.253	1.2836883068084717	val	0.529	6.280524492263794	val	1.008	6.090508937835693	val	0.157	1.9774556159973145	val	0.147	2.048564910888672	val	0.19	0.3794846534729004
zeroconf.1000-4-false.correct_min	mdp	prism	P	306585	1.319345474243164	ukn	0.17	3.3053038120269775	ukn	1.103	127.31833934783936	val	124.343	3.0401856899261475	val	0.538	9.565564155578613	val	7.01	2.8320794105529785	inval	0.644	2.877342700958252	inval	0.726	5.66729474067688	inval	1.896	7.249222755432129	val	2.87	9.333168506622314	val	6.821	14.734763622283936	val	12.211	75.38960003852844	val	72.362	2.904160261154175	inval	0.685	3.619255542755127	val	0.71	3.154240131378174	val	0.63	3.6918656826019287	val	0.788	3.6148571968078613	val	1.098	5.390002250671387	val	2.863	137.3152117729187	val	131.738	5.959722995758057	val	0.721	10.973644971847534	val	0.62	11.014122486114502	val	0.753	1.319345474243164
zeroconf.1000-6-false.correct_min	mdp	prism	P	796941	4.6366071701049805	ukn	0.522	10.952099561691284	ukn	3.386	724	ukn	724	7.941948652267456	val	1.573	724	ukn	724	9.31077790260315	inval	1.856	11.126818895339966	inval	2.348	14.584660768508911	inval	5.831	19.922618865966797	val	9.996	26.698243379592896	val	20.239	54.920820236206055	val	48.37	259.7257492542267	val	253.215	7.558522462844849	inval	2.018	8.34378695487976	val	1.902	11.295922994613647	val	2.074	8.648681640625	val	2.212	11.894444704055786	val	4.135	20.700781106948853	val	13.576	724	ukn	724	9.728451490402222	val	1.807	2048	ukn	2048	724	ukn	724	4.6366071701049805
zeroconf.1000-8-false.correct_min	mdp	prism	P	1868787	6.993479251861572	ukn	1.481	20.934377431869507	ukn	7.841	724	ukn	724	23.296298503875732	val	4.406	724	ukn	724	17.633358240127563	inval	4.778	18.54977512359619	inval	5.709	28.65062665939331	inval	15.766	47.013198375701904	val	31.995	83.66572523117065	val	65.441	191.0019052028656	val	171.529	360	val	360	22.039880990982056	inval	5.284	24.179546356201172	val	4.937	20.54128122329712	val	5.329	25.51665759086609	val	7.244	29.19977903366089	val	13.887	53.82053852081299	val	38.663	724	ukn	724	23.0878643989563	val	4.682	724	ukn	724	724	ukn	724	6.993479251861572
zeroconf_dl.1000-1-true-10.deadline_max	mdp	prism	P	3252	0.15914678573608398	ukn	1e-05	2048	ukn	2048	0.10761833190917969	val	0.005	0.12512516975402832	val	0.003	0.10560250282287598	val	0.003	0.09173393249511719	val	0.003	0.0922098159790039	val	0.003	0.11086106300354004	val	0.003	0.09276866912841797	val	0.003	0.11090540885925293	val	0.003	1.5820958614349365	val	0.004	0.19105148315429688	val	0.003	0.06914901733398438	val	0.003	0.06865787506103516	val	0.003	0.19400453567504883	val	0.003	0.10116076469421387	val	0.003	0.18871521949768066	val	0.003	0.1851024627685547	val	0.003	0.20818567276000977	val	0.003	0.19974589347839355	val	0.003	2048	ukn	2048	2048	ukn	2048	0.06865787506103516
zeroconf_dl.1000-1-true-20.deadline_max	mdp	prism	P	7057	0.0984506607055664	ukn	0.001	2048	ukn	2048	0.1507554054260254	val	0.026	0.12048697471618652	inval	0.008	0.153486967086792	val	0.008	0.15651464462280273	val	0.009	0.15364336967468262	val	0.008	2.2899985313415527	val	0.009	2.235901117324829	val	0.009	0.13542556762695312	val	0.008	0.13659358024597168	val	0.009	0.14722394943237305	val	0.008	0.13982677459716797	val	0.008	0.1396946907043457	val	0.009	3.684169054031372	val	0.01	0.3480398654937744	val	0.009	3.7279293537139893	val	0.009	3.593249559402466	val	0.01	0.13976240158081055	val	0.008	0.14412903785705566	val	0.009	2048	ukn	2048	2048	ukn	2048	0.0984506607055664
zeroconf_dl.1000-1-true-30.deadline_max	mdp	prism	P	10962	0.21799445152282715	ukn	0.003	2048	ukn	2048	0.2163527011871338	val	0.048	0.19936776161193848	inval	0.015	2.190109968185425	val	0.016	2.118290424346924	val	0.017	2.238776683807373	val	0.017	2.2161197662353516	val	0.017	2.0594584941864014	val	0.017	0.2187514305114746	val	0.017	0.21724295616149902	val	0.018	0.21662211418151855	val	0.014	0.21884608268737793	val	0.014	0.16411185264587402	val	0.014	1.9714949131011963	val	0.017	0.16538453102111816	val	0.014	6.533451080322266	val	0.014	6.296435117721558	val	0.014	0.1839594841003418	val	0.013	0.18416690826416016	val	0.014	2048	ukn	2048	2048	ukn	2048	0.16411185264587402
zeroconf_dl.1000-1-true-40.deadline_max	mdp	prism	P	14967	1.9068081378936768	ukn	0.003	2048	ukn	2048	0.2684342861175537	val	0.077	0.21021103858947754	inval	0.021	0.23732852935791016	val	0.028	1.946960687637329	val	0.024	0.49058079719543457	val	0.084	1.7661035060882568	val	0.03	0.20226740837097168	val	0.021	1.7886154651641846	val	0.024	1.7445738315582275	val	0.024	1.7587110996246338	val	0.024	0.20088648796081543	val	0.02	0.2031266689300537	val	0.02	1.78287672996521	val	0.027	0.20377182960510254	val	0.02	1.7508125305175781	val	0.027	1.752955436706543	val	0.028	0.22387194633483887	val	0.021	0.23388886451721191	val	0.025	2048	ukn	2048	2048	ukn	2048	0.20088648796081543
zeroconf_dl.1000-1-true-50.deadline_max	mdp	prism	P	19072	0.13196992874145508	ukn	0.004	2048	ukn	2048	0.39756226539611816	val	0.193	0.239060640335083	inval	0.027	2.220170497894287	val	0.025	2.387155055999756	val	0.027	0.27567625045776367	val	0.035	2.135707139968872	val	0.033	2.2954704761505127	val	0.032	2.4512689113616943	val	0.039	1.711273431777954	val	0.032	0.24065208435058594	val	0.032	0.24011754989624023	val	0.031	0.24059557914733887	val	0.033	2.2150206565856934	val	0.033	0.2832949161529541	val	0.038	2.270676612854004	val	0.032	2.2624151706695557	val	0.033	0.2765071392059326	val	0.032	0.2701609134674072	val	0.032	2048	ukn	2048	2048	ukn	2048	0.13196992874145508
zeroconf_dl.1000-1-false-10.deadline_max	mdp	prism	P	8613	0.11553311347961426	ukn	0.002	2048	ukn	2048	0.14743900299072266	val	0.011	1.5261845588684082	val	0.011	0.18090176582336426	val	0.01	0.18150544166564941	val	0.01	0.1834263801574707	val	0.01	0.14316844940185547	val	0.01	0.14173674583435059	val	0.01	0.17888307571411133	val	0.011	0.17123150825500488	val	0.011	0.17281866073608398	val	0.011	0.17527174949645996	val	0.011	0.19469118118286133	val	0.015	0.14512205123901367	val	0.01	0.20191359519958496	val	0.017	0.1475071907043457	val	0.01	0.16079354286193848	val	0.01	0.16193222999572754	val	0.01	0.16716623306274414	val	0.011	2048	ukn	2048	2048	ukn	2048	0.11553311347961426
zeroconf_dl.1000-1-false-20.deadline_max	mdp	prism	P	43947	0.21528267860412598	ukn	0.021	2048	ukn	2048	5.575206279754639	val	0.175	0.5870571136474609	inval	0.086	0.7078673839569092	val	0.096	0.7042450904846191	val	0.099	0.5186514854431152	val	0.093	0.48334193229675293	val	0.083	0.5107126235961914	val	0.091	0.5038714408874512	val	0.083	0.5045008659362793	val	0.088	0.5088262557983398	val	0.088	0.5132229328155518	val	0.088	0.8070540428161621	val	0.102	0.5386521816253662	val	0.092	0.8067238330841064	val	0.102	0.5401971340179443	val	0.092	0.5246837139129639	val	0.086	0.5710656642913818	val	0.112	0.5585997104644775	val	0.091	2048	ukn	2048	2048	ukn	2048	0.21528267860412598
zeroconf_dl.1000-1-false-30.deadline_max	mdp	prism	P	116470	1.0323333740234375	ukn	0.238	2048	ukn	2048	1.5048942565917969	val	0.5	1.5686264038085938	inval	0.289	1.2575128078460693	val	0.307	1.2670788764953613	val	0.315	1.478226900100708	val	0.377	1.4788503646850586	val	0.379	1.5300474166870117	val	0.428	2.9543333053588867	val	0.291	2.8755943775177	val	0.3	3.006847381591797	val	0.326	2.9195759296417236	val	0.306	1.3035085201263428	val	0.305	1.5111722946166992	val	0.505	1.2720749378204346	val	0.297	1.3464109897613525	val	0.362	1.3463945388793945	val	0.366	1.4635465145111084	val	0.311	1.4754738807678223	val	0.322	2048	ukn	2048	2048	ukn	2048	1.0323333740234375
zeroconf_dl.1000-1-false-40.deadline_max	mdp	prism	P	228424	1.4558122158050537	ukn	0.473	2048	ukn	2048	4.874731063842773	val	1.439	2.2754387855529785	inval	0.645	2.5182437896728516	val	0.697	2.6623363494873047	val	0.838	2.6522088050842285	val	0.839	2.6363933086395264	val	0.829	2.6563141345977783	val	0.837	3.0570976734161377	val	0.881	3.0480406284332275	val	0.875	3.0567779541015625	val	0.888	3.0674848556518555	val	0.913	3.101475477218628	val	0.933	2.659454584121704	val	0.842	5.376617193222046	val	0.904	2.6593430042266846	val	0.842	3.275136947631836	val	0.999	3.311311960220337	val	0.819	3.3281872272491455	val	0.841	2048	ukn	2048	2048	ukn	2048	1.4558122158050537
zeroconf_dl.1000-1-false-50.deadline_max	mdp	prism	P	380681	1.780315637588501	ukn	0.601	2048	ukn	2048	6.307982683181763	val	2.863	4.109686851501465	inval	1.361	4.556631565093994	val	1.364	4.803475618362427	val	1.579	4.828944683074951	val	1.585	4.616663217544556	val	1.495	4.6065802574157715	val	1.497	5.773911714553833	val	1.778	5.749433994293213	val	1.768	5.230333566665649	val	1.701	5.230790853500366	val	1.703	7.185856819152832	val	2.14	4.5809454917907715	val	1.461	4.910330295562744	val	1.517	4.709053039550781	val	1.533	4.68639612197876	val	1.534	5.057134389877319	val	1.327	5.155637264251709	val	1.38	2048	ukn	2048	2048	ukn	2048	1.780315637588501
zeroconf_dl.1000-1-true-10.deadline_min	mdp	prism	P	3252	0.21614503860473633	ukn	1e-05	0.21843743324279785	ukn	0.002	1.6190214157104492	val	0.008	0.11856961250305176	val	0.002	0.12428116798400879	val	0.002	0.11315679550170898	val	0.002	0.11958456039428711	val	0.002	0.09814786911010742	val	0.002	0.13954663276672363	val	0.002	0.25978660583496094	val	0.002	0.09558367729187012	val	0.002	0.1091151237487793	val	0.002	0.0956575870513916	val	0.002	1.2588648796081543	val	0.003	0.1469886302947998	val	0.002	1.2809081077575684	val	0.003	0.14471125602722168	val	0.002	0.14465737342834473	val	0.002	0.07204270362854004	val	0.002	0.07293009757995605	val	0.003	2048	ukn	2048	2048	ukn	2048	0.07204270362854004
zeroconf_dl.1000-1-true-20.deadline_min	mdp	prism	P	7057	0.10132765769958496	ukn	1e-05	0.13802456855773926	ukn	0.005	1.1503486633300781	val	0.037	0.1404433250427246	val	0.006	0.15598344802856445	val	0.006	0.15223050117492676	val	0.007	0.1481776237487793	val	0.007	0.17508959770202637	val	0.007	0.17619729042053223	val	0.007	0.19887590408325195	val	0.007	0.1970672607421875	val	0.007	0.19726800918579102	val	0.007	0.18964052200317383	val	0.007	0.19395184516906738	val	0.007	0.19297456741333008	val	0.008	0.19995498657226562	val	0.007	0.19001507759094238	val	0.008	0.1841437816619873	val	0.008	0.1550896167755127	val	0.007	0.15726828575134277	val	0.008	2048	ukn	2048	2048	ukn	2048	0.10132765769958496
zeroconf_dl.1000-1-true-30.deadline_min	mdp	prism	P	10962	0.12884283065795898	ukn	0.001	0.15516424179077148	ukn	0.011	2.644333600997925	val	0.081	0.16319966316223145	val	0.008	0.19550228118896484	val	0.012	0.19562911987304688	val	0.016	0.1966996192932129	val	0.016	0.196258544921875	val	0.016	0.19579505920410156	val	0.016	0.1736769676208496	val	0.016	0.5522456169128418	val	0.018	0.46887922286987305	val	0.016	1.7579877376556396	val	0.021	0.19583845138549805	val	0.018	0.18327951431274414	val	0.018	0.19602322578430176	val	0.018	0.17648839950561523	val	0.016	0.1802656650543213	val	0.015	0.20119142532348633	val	0.012	0.20866608619689941	val	0.016	2048	ukn	2048	2048	ukn	2048	0.12884283065795898
zeroconf_dl.1000-1-true-40.deadline_min	mdp	prism	P	14967	0.1357591152191162	ukn	0.002	0.2121574878692627	ukn	0.019	0.31182432174682617	val	0.102	0.1882772445678711	inval	0.014	0.2723963260650635	val	0.02	0.27388477325439453	val	0.028	0.27216339111328125	val	0.028	0.25469398498535156	val	0.031	0.25759387016296387	val	0.03	0.28999900817871094	val	0.026	0.2810802459716797	val	0.027	0.28838515281677246	val	0.027	0.28456950187683105	val	0.027	0.2894730567932129	val	0.027	0.2430257797241211	val	0.033	0.29227733612060547	val	0.026	0.2792069911956787	val	0.029	0.28196191787719727	val	0.029	0.2795727252960205	val	0.02	0.27420687675476074	val	0.026	2048	ukn	2048	2048	ukn	2048	0.1357591152191162
zeroconf_dl.1000-1-true-50.deadline_min	mdp	prism	P	19072	0.1391773223876953	ukn	0.002	0.22867059707641602	ukn	0.03	4.304175138473511	val	0.149	1.6437935829162598	inval	0.021	0.3109719753265381	val	0.032	0.39350390434265137	val	0.04	0.3262660503387451	val	0.044	0.37748122215270996	val	0.041	0.3143301010131836	val	0.048	0.4404468536376953	val	0.054	0.3858160972595215	val	0.044	0.990170955657959	val	0.054	0.9677321910858154	val	0.055	0.9075615406036377	val	0.048	0.3137204647064209	val	0.044	0.9213471412658691	val	0.049	0.2965660095214844	val	0.043	0.35936927795410156	val	0.042	0.3225095272064209	val	0.029	0.3346676826477051	val	0.041	2048	ukn	2048	2048	ukn	2048	0.1391773223876953
zeroconf_dl.1000-1-false-10.deadline_min	mdp	prism	P	8613	0.12112927436828613	ukn	1e-05	0.1482090950012207	ukn	0.005	0.30893826484680176	val	0.014	0.1675713062286377	val	0.007	2.3610291481018066	val	0.006	2.397170066833496	val	0.006	3.385741949081421	val	0.008	3.199389696121216	val	0.007	3.419210433959961	val	0.007	0.19120311737060547	val	0.007	0.18803000450134277	val	0.007	0.19459176063537598	val	0.007	0.18247389793395996	val	0.007	0.18521451950073242	val	0.007	3.6536576747894287	val	0.007	0.1444706916809082	val	0.006	3.6880908012390137	val	0.007	1.7631971836090088	val	0.008	0.1279296875	val	0.006	0.12810373306274414	val	0.006	2048	ukn	2048	2048	ukn	2048	0.12112927436828613
zeroconf_dl.1000-1-false-20.deadline_min	mdp	prism	P	43947	1.913686752319336	ukn	0.006	2.1573431491851807	ukn	0.049	9.133804082870483	val	6.649	0.5263333320617676	val	0.052	0.5083751678466797	val	0.075	0.49205970764160156	val	0.063	0.49064183235168457	val	0.063	1.8719027042388916	val	0.066	1.8792359828948975	val	0.064	0.6928584575653076	val	0.069	0.6613767147064209	val	0.064	0.6124508380889893	val	0.102	0.6513042449951172	val	0.09	2.153810501098633	val	0.062	0.5516018867492676	val	0.071	0.47362184524536133	val	0.058	0.5554900169372559	val	0.07	0.5575685501098633	val	0.068	0.545527458190918	val	0.053	0.5500364303588867	val	0.06	2048	ukn	2048	2048	ukn	2048	0.47362184524536133
zeroconf_dl.1000-1-false-30.deadline_min	mdp	prism	P	116470	0.4081912040710449	ukn	0.015	0.9938623905181885	ukn	0.153	58.957759857177734	val	57.92	1.1929357051849365	val	0.145	1.2251877784729004	val	0.188	1.2468175888061523	val	0.218	1.3535780906677246	val	0.231	1.3747422695159912	val	0.237	1.3568737506866455	val	0.233	1.2239108085632324	val	0.212	1.2154581546783447	val	0.209	1.249358892440796	val	0.226	1.259282112121582	val	0.227	1.251664638519287	val	0.228	1.3486382961273193	val	0.237	1.2116761207580566	val	0.208	1.3386216163635254	val	0.223	1.342191219329834	val	0.224	3.8871517181396484	val	0.205	1.5074689388275146	val	0.213	2048	ukn	2048	2048	ukn	2048	0.4081912040710449
zeroconf_dl.1000-1-false-40.deadline_min	mdp	prism	P	228424	1.2911524772644043	ukn	0.052	2.8502469062805176	ukn	0.478	204.31336402893066	val	202.196	2.2640907764434814	inval	0.378	2.450714111328125	val	0.418	2.6867594718933105	val	0.584	4.321595907211304	val	0.604	3.173089027404785	val	0.601	5.107938289642334	val	0.548	3.1573309898376465	val	0.573	3.155985116958618	val	0.572	5.4296464920043945	val	0.594	5.5893776416778564	val	0.589	5.337511777877808	val	0.618	5.160666227340698	val	0.55	5.473628997802734	val	0.611	3.4151413440704346	val	0.592	3.3854191303253174	val	0.615	3.100314140319824	val	0.428	3.217128276824951	val	0.518	2048	ukn	2048	2048	ukn	2048	1.2911524772644043
zeroconf_dl.1000-1-false-50.deadline_min	mdp	prism	P	380681	3.4208178520202637	ukn	0.072	5.063944578170776	ukn	0.765	360	val	360	3.5988237857818604	inval	0.543	6.4704790115356445	val	0.922	6.810974597930908	val	1.143	10.135733842849731	val	3.404	10.231245040893555	val	1.89	9.96911072731018	val	1.644	5.29925799369812	val	1.106	5.094674587249756	val	1.105	5.058216094970703	val	1.097	5.09526515007019	val	1.113	5.532596111297607	val	1.361	21.023700952529907	val	1.018	7.425661563873291	val	1.319	7.464353561401367	val	1.163	7.499292850494385	val	1.15	5.558802127838135	val	0.802	5.786146402359009	val	0.985	2048	ukn	2048	2048	ukn	2048	3.4208178520202637
brp-pta.16-2-1-64.P_1	pta	modest	P	2319	0.09304523468017578	ukn	0.001	2048	ukn	2048	0.14142417907714844	val	0.028	0.12649011611938477	val	0.004	0.0967702865600586	val	0.004	0.08639907836914062	val	0.005	0.10888862609863281	val	0.005	0.11733508110046387	val	0.005	0.0827188491821289	val	0.006	1.5333213806152344	val	0.006	0.17299985885620117	val	0.005	0.1731119155883789	val	0.005	0.18415069580078125	val	0.005	0.2299942970275879	val	0.006	0.1195826530456543	val	0.005	0.21672320365905762	val	0.005	0.1206045150756836	val	0.006	0.07388830184936523	val	0.006	0.16981720924377441	val	0.005	0.16392040252685547	val	0.006	0.05323600769042969	val	0.009	0.05313730239868164	val	0.009	0.05313730239868164
brp-pta.64-12-32-256.P_1	pta	modest	P	21572157	245.38897442817688	ukn	154.283	2048	ukn	2048	724	ukn	724	360	inval	293.277	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	245.38897442817688
brp-pta.16-2-1-64.P_2	pta	modest	P	3878	1.4118287563323975	ukn	1e-05	2048	ukn	2048	5.006680727005005	val	0.028	1.3087859153747559	val	0.004	0.10929608345031738	val	0.004	0.3342270851135254	val	0.006	0.10546398162841797	val	0.005	0.13792872428894043	val	0.005	0.20903301239013672	val	0.006	0.23108386993408203	val	0.005	0.23108410835266113	val	0.005	0.2047104835510254	val	0.006	1.7383918762207031	val	0.006	1.4808645248413086	val	0.006	0.21631121635437012	val	0.005	5.127772092819214	val	0.005	0.2139296531677246	val	0.005	0.12929058074951172	val	0.005	0.1313328742980957	val	0.004	0.08583974838256836	val	0.005	0.053708791732788086	val	0.009	0.05345296859741211	val	0.008	0.05345296859741211
brp-pta.64-12-32-256.P_2	pta	modest	P	56234808	266.69772386550903	ukn	14.567	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	266.69772386550903
brp-pta.16-2-1-64.P_3	pta	modest	P	3259	1.481835126876831	ukn	0.001	2048	ukn	2048	0.16283559799194336	val	0.025	0.11608767509460449	val	0.004	0.13930583000183105	val	0.004	0.1437671184539795	val	0.005	0.16722440719604492	val	0.004	0.1323399543762207	val	0.005	0.1720271110534668	val	0.004	0.24718356132507324	val	0.006	0.23654842376708984	val	0.005	0.27936697006225586	val	0.005	4.160785436630249	val	0.004	4.203582286834717	val	0.004	0.12554407119750977	val	0.005	4.182072162628174	val	0.004	0.12936019897460938	val	0.005	0.10660648345947266	val	0.004	0.12090849876403809	val	0.004	0.12564992904663086	val	0.005	0.057358741760253906	val	0.01	0.05384254455566406	val	0.009	0.05384254455566406
brp-pta.64-12-32-256.P_3	pta	modest	P	26503204	216.0736174583435	ukn	109.19	2048	ukn	2048	724	ukn	724	360	inval	253.993	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	216.0736174583435
brp-pta.16-2-1-64.P_4	pta	modest	P	3970	0.10155963897705078	ukn	1e-05	2048	ukn	2048	1.7971885204315186	val	0.002	0.11440277099609375	inval	0.002	0.14142394065856934	val	0.002	0.14816665649414062	val	0.002	0.31766462326049805	val	0.002	0.2957417964935303	val	0.002	0.13944578170776367	val	0.002	0.1023709774017334	val	0.002	0.1236567497253418	val	0.002	0.07159781455993652	val	0.002	1.9152061939239502	val	0.002	1.9150114059448242	val	0.002	0.14148449897766113	val	0.002	1.672515869140625	val	0.002	0.13811230659484863	val	0.002	0.13811516761779785	val	0.002	0.10779285430908203	val	0.002	0.1687450408935547	val	0.002	0.03679347038269043	val	0.003	0.03747248649597168	val	0.003	0.03679347038269043
brp-pta.64-12-32-256.P_4	pta	modest	P	56784161	229.72496461868286	ukn	1.928	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	229.72496461868286
brp-pta.16-2-1-64.Emax	pta	modest	E	3969	0.1918177604675293	ukn	0.001	0.2176835536956787	ukn	0.005	0.16201257705688477	val	0.049	724	ukn	724	0.10249066352844238	val	0.005	0.1667799949645996	val	0.007	0.1851043701171875	val	0.006	0.18681550025939941	val	0.007	0.18683838844299316	val	0.007	2.6318957805633545	val	0.006	2.6940295696258545	val	0.006	3.086168050765991	val	0.006	2.913213014602661	val	0.006	2.9402263164520264	val	0.006	0.14839434623718262	val	0.006	1.563338041305542	val	0.006	0.10308480262756348	val	0.007	0.11986756324768066	val	0.009	0.1260678768157959	val	0.005	0.14177417755126953	val	0.006	0.053571224212646484	val	0.008	0.05377554893493652	val	0.008	0.053571224212646484
brp-pta.64-12-32-256.Emax	pta	modest	E	56784160	292.085244178772	ukn	39.51	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	292.085244178772
brp-pta.16-2-1-64.Emin	pta	modest	E	3969	0.06579232215881348	ukn	0.001	0.14732098579406738	ukn	0.007	2.5115063190460205	val	0.064	724	ukn	724	1.556413173675537	val	0.007	1.569016456604004	val	0.008	0.20979666709899902	val	0.008	0.19019079208374023	val	0.007	0.1642606258392334	val	0.007	1.5961298942565918	val	0.008	2.3506667613983154	val	0.01	2.3840746879577637	val	0.01	2.113865375518799	val	0.008	2.08532977104187	val	0.008	0.1341235637664795	val	0.009	1.3588998317718506	val	0.007	0.135667085647583	val	0.009	0.13303041458129883	val	0.008	0.1350266933441162	val	0.006	0.14532470703125	val	0.008	0.05674886703491211	val	0.01	0.04804348945617676	val	0.008	0.04804348945617676
brp-pta.64-12-32-256.Emin	pta	modest	E	56784160	357.64572262763977	ukn	74.003	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	357.64572262763977
wlan-large.2.P_min	pta	modest	P	761958	2.519981861114502	ukn	0.078	7.567556858062744	ukn	0.548	10.119659900665283	val	2.179	8.28744626045227	val	0.872	8.444901943206787	val	0.686	8.54386568069458	val	0.751	9.767043113708496	val	0.943	10.18401837348938	val	0.841	10.096946239471436	val	0.803	8.835286855697632	val	0.724	9.068068981170654	val	0.76	9.089898586273193	val	0.757	8.80087399482727	val	0.76	8.794909954071045	val	0.751	8.035962104797363	val	0.726	8.80829644203186	val	0.754	7.998963117599487	val	0.714	8.044667482376099	val	0.695	9.116987943649292	val	0.672	9.138997793197632	val	0.705	16.89652419090271	val	1.087	17.435003757476807	val	1.039	2.519981861114502
wlan-large.2.P_max	pta	modest	P	761958	2.6284146308898926	ukn	0.102	2048	ukn	2048	12.979976177215576	val	3.333	8.611013650894165	val	1.147	10.274168252944946	val	0.944	10.036863803863525	val	0.983	10.305760145187378	val	1.022	11.243839025497437	val	1.089	11.289214134216309	val	1.094	10.284166812896729	val	0.995	10.306706190109253	val	1.0	10.717033624649048	val	0.985	10.704171180725098	val	0.983	10.082916021347046	val	1.213	11.288753986358643	val	1.101	8.32004690170288	val	0.976	11.018199443817139	val	1.196	11.081603288650513	val	1.238	9.457972526550293	val	0.936	9.511969327926636	val	0.967	10.445895910263062	val	1.384	10.720452785491943	val	1.364	2.6284146308898926
wlan-large.2.E_and	pta	modest	E	3283371	17.290828943252563	ukn	5.327	52.404016733169556	ukn	10.134	724	ukn	724	724	ukn	724	58.243711709976196	val	11.759	53.312517166137695	inval	11.411	74.10895419120789	val	21.081	130.21591186523438	inval	85.102	251.9495599269867	val	202.959	360	val	360	724	ukn	724	724	ukn	724	61.50731301307678	val	12.386	63.4563353061676	val	14.392	64.31830787658691	val	17.291	85.31147050857544	val	27.096	114.17063808441162	val	65.652	243.20777010917664	val	197.299	61.399142265319824	val	10.048	67.17746567726135	val	14.379	724	ukn	724	724	ukn	724	17.290828943252563
wlan-large.2.E_or	pta	modest	E	3189783	14.434875965118408	ukn	3.072	56.23935580253601	ukn	12.011	724	ukn	724	724	ukn	724	58.078500270843506	val	10.214	59.494930267333984	inval	13.468	70.75282669067383	val	20.887	140.8999228477478	inval	88.066	277.08901619911194	val	222.35	360	val	360	724	ukn	724	724	ukn	724	53.90929889678955	val	10.335	56.38631463050842	val	12.718	72.88416266441345	val	18.087	65.39709043502808	val	21.783	130.53971242904663	val	75.916	280.19555950164795	val	225.555	61.68236255645752	val	10.581	63.520697355270386	val	12.666	724	ukn	724	724	ukn	724	14.434875965118408
wlan-large.2.E_1	pta	modest	E	3236578	22.742127418518066	ukn	8.137	58.84581732749939	ukn	12.183	724	ukn	724	724	ukn	724	59.02458381652832	val	13.811	54.85499954223633	inval	13.468	63.922412395477295	inval	19.988	108.54808044433594	inval	66.94	222.03338885307312	inval	178.66	360	val	360	724	ukn	724	724	ukn	724	56.797598123550415	val	12.05	62.25926852226257	val	14.593	65.09084725379944	val	17.128	70.0417628288269	val	22.576	108.03290486335754	val	59.021	245.68865060806274	val	198.663	61.01569700241089	val	10.037	63.972158908843994	val	12.231	724	ukn	724	724	ukn	724	22.742127418518066
zeroconf-pta.100.incorrect	pta	prism	P	498	0.07351493835449219	ukn	1e-05	2048	ukn	2048	2.433126926422119	val	0.003	1.1827244758605957	val	0.001	0.14777851104736328	val	0.004	0.08134222030639648	inval	1e-05	0.05490374565124512	val	0.001	0.14471077919006348	val	0.001	0.11892080307006836	val	0.004	3.8868653774261475	val	0.008	4.349125623703003	val	0.017	4.177198171615601	val	0.089	4.357085227966309	inval	1e-05	4.34248948097229	val	1e-05	1.7247414588928223	val	1e-05	1.6750047206878662	val	0.001	1.574040412902832	val	0.001	1.6837444305419922	val	0.004	0.05602693557739258	val	0.003	0.04198098182678223	val	1e-05	0.010623693466186523	val	1e-05	0.009332895278930664	val	1e-05	0.009332895278930664
zeroconf-pta.150.incorrect	pta	prism	P	498	0.0786736011505127	ukn	1e-05	2048	ukn	2048	0.1276390552520752	val	0.004	0.08420228958129883	val	1e-05	0.10328030586242676	val	0.004	0.5477070808410645	inval	1e-05	0.8167819976806641	val	1e-05	0.09662866592407227	val	0.001	0.11175823211669922	val	0.005	5.176895618438721	val	0.009	4.875488519668579	val	0.018	0.27081847190856934	val	0.104	1.781520128250122	inval	0.001	1.6777317523956299	val	0.001	0.10728836059570312	val	1e-05	1.5063281059265137	val	0.001	0.10337519645690918	val	0.001	0.038352251052856445	val	0.004	0.14520263671875	val	0.003	0.12653660774230957	val	1e-05	0.0091094970703125	val	1e-05	0.010985851287841797	val	1e-05	0.0091094970703125
zeroconf-pta.200.incorrect	pta	prism	P	498	0.08226203918457031	ukn	1e-05	2048	ukn	2048	0.08340620994567871	val	0.004	0.09254097938537598	val	1e-05	0.10151886940002441	val	0.004	0.09895706176757812	inval	1e-05	0.1048574447631836	val	1e-05	0.10457253456115723	val	0.001	0.10117387771606445	val	0.004	0.2193913459777832	val	0.008	1.5402147769927979	val	0.017	1.789924144744873	val	0.089	1.2786176204681396	inval	0.001	1.278568983078003	val	0.001	0.0766136646270752	val	1e-05	0.15807390213012695	val	0.001	0.07632756233215332	val	0.001	0.10318231582641602	val	0.004	0.14988398551940918	val	0.004	0.14076471328735352	val	1e-05	0.01123809814453125	val	1e-05	0.009984970092773438	val	1e-05	0.009984970092773438
sensor.1.max_success	mdp	prism	P	462	0.10609221458435059	ukn	1e-05	2048	ukn	2048	0.10065889358520508	val	0.004	0.11109614372253418	inval	0.001	0.042321205139160156	val	0.004	0.08690261840820312	inval	0.001	0.2101144790649414	inval	0.001	0.22099614143371582	inval	0.001	0.23157858848571777	inval	0.001	0.08706831932067871	inval	0.001	0.08187127113342285	inval	0.001	0.08559799194335938	inval	0.001	0.08339929580688477	inval	0.001	0.09461045265197754	inval	0.002	0.09362673759460449	inval	0.001	0.0859982967376709	inval	0.001	0.09046530723571777	inval	0.001	0.09032964706420898	inval	0.001	0.10728573799133301	val	0.005	0.09908819198608398	inval	0.001	0.013041257858276367	val	1e-05	0.013024568557739258	inval	1e-05	0.013024568557739258
sensor.2.max_success	mdp	prism	P	7222	0.14884448051452637	ukn	0.022	2048	ukn	2048	0.2070004940032959	val	0.097	0.17509078979492188	inval	0.041	0.21692585945129395	val	0.074	0.3263969421386719	inval	0.026	0.15171432495117188	inval	0.026	0.2365720272064209	inval	0.026	0.15552663803100586	inval	0.026	0.18504595756530762	inval	0.026	0.1862654685974121	inval	0.026	0.18258070945739746	inval	0.026	0.18534326553344727	inval	0.026	0.20438218116760254	inval	0.026	0.19034814834594727	inval	0.032	0.19578981399536133	inval	0.027	0.1858656406402588	inval	0.037	0.15848469734191895	inval	0.027	0.38663673400878906	val	0.078	0.3260769844055176	inval	0.026	0.13657188415527344	val	0.007	0.15596532821655273	inval	0.006	0.13657188415527344
sensor.3.max_success	mdp	prism	P	66051	3.5728096961975098	ukn	1.614	2048	ukn	2048	3.1791324615478516	val	2.307	2.5912153720855713	inval	1.803	1.6188194751739502	val	0.733	1.1840548515319824	inval	0.427	1.220400094985962	inval	0.436	1.241175889968872	inval	0.451	1.2504587173461914	inval	0.453	3.000152587890625	inval	0.469	3.052502393722534	inval	0.468	3.0457215309143066	inval	0.467	1.1583364009857178	inval	0.41	1.1603608131408691	inval	0.408	1.140554666519165	inval	0.391	1.155665636062622	inval	0.408	2.3816020488739014	inval	0.457	1.3664004802703857	inval	0.452	1.7174313068389893	val	0.718	1.3036904335021973	inval	0.403	1.7736420631408691	val	0.143	1.8559153079986572	inval	0.097	1.140554666519165
sensor.4.max_success	mdp	prism	P	462056	97.39448523521423	ukn	94.148	2048	ukn	2048	91.65439677238464	val	84.517	90.27953124046326	inval	83.463	14.267169952392578	val	7.626	11.852810621261597	inval	5.995	11.611931085586548	inval	5.887	14.406619787216187	inval	7.502	13.287343263626099	inval	6.758	14.861741304397583	inval	7.124	14.876163721084595	inval	7.122	15.776640892028809	inval	6.967	16.021225690841675	inval	6.991	15.998572826385498	inval	6.991	11.930826902389526	inval	6.088	15.64915657043457	inval	6.897	11.913612365722656	inval	6.099	11.562805414199829	inval	5.891	16.909968614578247	val	8.372	13.817461490631104	inval	6.412	724	ukn	724	724	ukn	724	11.562805414199829
sensor.5.max_success	mdp	prism	P	2781085	724	ukn	724	2048	ukn	2048	724	ukn	724	724	ukn	724	195.12257528305054	val	143.73	180.96158409118652	inval	135.511	164.85074973106384	inval	119.644	224.22095704078674	inval	172.515	176.46645164489746	inval	135.5	179.54094696044922	inval	135.758	180.7501037120819	inval	136.192	179.69668436050415	inval	135.049	173.89252376556396	inval	129.253	193.55591344833374	inval	146.897	153.5918571949005	inval	113.336	197.97201466560364	inval	149.52	232.97839379310608	inval	181.129	231.04509711265564	inval	179.469	247.52651810646057	val	188.975	172.51534271240234	inval	120.242	724	ukn	724	724	ukn	724	153.5918571949005
sensor.6.max_success	mdp	prism	P	15244176	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
refuel-mdp.50-25.reach_max	mdp	prism	P	39760	724	ukn	724	2048	ukn	2048	5.610940933227539	val	4.474	724	ukn	724	7.361228942871094	val	4.789	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	5.352906942367554	val	4.238	724	ukn	724	1.430535078048706	val	0.252	2048	ukn	2048	1.430535078048706
refuel-mdp.80-40.reach_max	mdp	prism	P	161070	724	ukn	724	2048	ukn	2048	63.51962661743164	val	59.011	724	ukn	724	58.124714374542236	val	53.911	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	72.00646233558655	val	62.676	724	ukn	724	7.52493953704834	val	1.632	2048	ukn	2048	7.52493953704834
refuel-mdp.120-60.reach_max	mdp	prism	P	541438	724	ukn	724	2048	ukn	2048	360	val	360	724	ukn	724	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	360
refuel-mdp.180-90.reach_max	mdp	prism	P	1818158	724	ukn	724	2048	ukn	2048	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
refuel-mdp.220-110.reach_max	mdp	prism	P	3308906	724	ukn	724	2048	ukn	2048	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
obstacle-mdp.400.steps_min	mdp	prism	E	160001	2.0268726348876953	ukn	1.367	46.16400194168091	ukn	43.958	19.26916265487671	val	9.821	6.107224225997925	val	2.885	16.11734700202942	val	9.302	5.2562339305877686	inval	3.173	5.900711536407471	inval	3.852	6.889751195907593	inval	4.822	11.241499185562134	val	8.371	20.41420269012451	inval	18.322	39.797083377838135	inval	37.687	153.65673565864563	inval	151.503	4.792882680892944	inval	2.767	5.970780611038208	val	3.114	6.026967525482178	val	3.129	7.537256479263306	val	3.058	8.561211824417114	val	5.675	10.924179315567017	inval	8.835	16.67340660095215	val	8.82	6.0404181480407715	val	2.553	724	ukn	724	8.939065217971802	val	1.743	2.0268726348876953
obstacle-mdp.800.steps_min	mdp	prism	E	640001	21.979939937591553	ukn	19.324	348.2372283935547	ukn	339.773	107.5995090007782	val	62.334	29.943121910095215	val	18.78	108.55340719223022	val	63.374	30.246033430099487	inval	22.222	33.969746589660645	inval	25.92	45.2408561706543	inval	37.208	90.45801734924316	val	79.188	150.1114273071289	inval	142.123	340.23960161209106	inval	332.202	724	ukn	724	30.988791704177856	inval	22.913	33.03915619850159	val	21.727	36.3012261390686	val	24.992	35.940216302871704	val	24.63	53.6795551776886	val	42.28	92.03001809120178	inval	84.044	114.6450731754303	val	60.623	35.28747010231018	val	21.528	724	ukn	724	724	ukn	724	21.979939937591553
obstacle-mdp.1200.steps_min	mdp	prism	E	1440001	48.97257471084595	ukn	43.722	724	ukn	724	724	ukn	724	92.62250065803528	val	65.812	724	ukn	724	107.8764967918396	inval	86.288	125.26828622817993	inval	103.117	139.27955842018127	inval	119.35	277.94531989097595	val	250.829	360	inval	360	724	ukn	724	724	ukn	724	96.85862970352173	inval	76.674	98.42632460594177	val	72.101	114.79266238212585	val	81.727	107.71136379241943	val	81.537	161.94932579994202	val	129.235	329.5185923576355	inval	309.79	724	ukn	724	103.63537335395813	val	65.442	724	ukn	724	724	ukn	724	48.97257471084595
obstacle-mdp.1600.steps_min	mdp	prism	E	2560001	123.81088185310364	ukn	114.234	724	ukn	724	724	ukn	724	190.4408438205719	val	141.037	724	ukn	724	196.35090947151184	inval	154.745	222.64069080352783	inval	185.293	360	inval	329.75	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	182.5804569721222	inval	144.486	211.2551085948944	val	161.771	235.25441241264343	val	180.049	224.0067653656006	val	176.446	343.9828336238861	val	289.502	360	inval	360	724	ukn	724	211.26538181304932	val	148.888	724	ukn	724	724	ukn	724	123.81088185310364
obstacle-mdp.2000.steps_min	mdp	prism	E	4000001	229.21268272399902	ukn	214.123	724	ukn	724	724	ukn	724	358.1275725364685	val	287.2	724	ukn	724	360	inval	360	360	inval	360	360	inval	360	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	360	inval	313.931	360	val	327.51	360	val	339.468	360	val	360	360	val	360	724	ukn	724	724	ukn	724	353.91243386268616	val	268.035	724	ukn	724	724	ukn	724	229.21268272399902
avoid-mdp.15-0.2.goal_max	mdp	prism	P	272701	5.202803611755371	ukn	2.538	2048	ukn	2048	18.065532445907593	val	11.526	5.278530597686768	val	1.994	12.89457392692566	val	9.407	5.025083541870117	inval	2.311	6.223501920700073	inval	2.163	6.2932658195495605	inval	2.113	6.008811950683594	val	2.544	8.22685694694519	val	2.966	9.095415830612183	val	5.105	28.790839195251465	val	24.283	5.5085289478302	inval	2.481	6.030222654342651	val	2.248	5.783423900604248	val	2.362	6.062466144561768	val	2.283	5.7179248332977295	val	2.259	6.180180788040161	val	2.708	15.368534326553345	val	11.033	6.71731972694397	val	2.377	2048	ukn	2048	2048	ukn	2048	5.025083541870117
avoid-mdp.20-0.2.goal_max	mdp	prism	P	776721	204.6225826740265	ukn	202.225	2048	ukn	2048	69.28931665420532	val	52.891	23.285918951034546	val	6.914	57.579679012298584	val	47.811	16.722278118133545	inval	9.04	18.174904823303223	inval	8.119	16.89501118659973	inval	7.471	20.296106576919556	val	9.273	18.627341270446777	val	9.173	23.20753812789917	val	13.55	42.956693172454834	val	33.375	15.045713424682617	inval	7.63	15.711203336715698	inval	7.269	20.259194135665894	inval	8.654	15.714913845062256	inval	7.311	19.18722939491272	inval	8.806	21.837869882583618	val	9.765	61.33137536048889	val	49.019	18.22877836227417	inval	7.381	724	ukn	724	724	ukn	724	15.045713424682617
avoid-mdp.25-0.2.goal_max	mdp	prism	P	2049851	19.604867935180664	ukn	12.847	2048	ukn	2048	278.1751699447632	val	246.716	53.07177972793579	val	25.395	258.27680349349976	val	229.06	47.706366777420044	inval	26.181	44.95150136947632	inval	24.185	47.198209047317505	inval	25.056	52.34821629524231	val	25.888	64.38949131965637	val	35.376	72.51126718521118	val	43.786	134.98014187812805	val	106.221	48.04485535621643	inval	24.722	50.68019485473633	inval	25.128	45.586244344711304	inval	22.967	46.4752459526062	inval	23.299	50.8784818649292	inval	27.627	56.18283534049988	val	29.766	258.6041269302368	val	223.631	52.62227177619934	inval	23.945	724	ukn	724	724	ukn	724	19.604867935180664
avoid-mdp.35-0.2.goal_max	mdp	prism	P	8510251	164.7132706642151	ukn	136.006	2048	ukn	2048	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	164.7132706642151
avoid-mdp.40-0.2.goal_max	mdp	prism	P	13803441	193.30951642990112	ukn	147.173	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	193.30951642990112
avoid-mdp.15-0.2.time_min	mdp	prism	E	404101	1.998833179473877	ukn	0.643	724	ukn	724	724	ukn	724	8.550228357315063	val	2.614	724	ukn	724	8.267610311508179	inval	3.194	10.185188055038452	val	3.4	8.399754762649536	inval	3.44	11.55267071723938	val	5.608	13.669671535491943	val	7.95	19.048656225204468	val	13.33	55.48757982254028	val	49.786	7.095524311065674	inval	2.823	8.606362342834473	val	2.893	8.766169786453247	val	3.024	10.131453037261963	val	3.57	9.151976823806763	val	3.415	13.587099075317383	val	5.421	724	ukn	724	12.627380132675171	val	3.031	2048	ukn	2048	724	ukn	724	1.998833179473877
avoid-mdp.20-0.2.time_min	mdp	prism	E	1278401	6.575044631958008	ukn	2.506	724	ukn	724	724	ukn	724	26.978745222091675	val	8.988	724	ukn	724	22.79437232017517	inval	9.637	24.910593271255493	inval	11.296	31.484200477600098	val	13.511	39.682156562805176	val	21.82	53.28215670585632	val	35.217	77.04834008216858	val	59.053	296.96252059936523	val	279.008	27.507982969284058	inval	11.571	33.30350947380066	val	11.82	29.142505884170532	val	11.055	33.7200083732605	val	12.322	31.56295895576477	val	13.516	38.689353466033936	val	20.745	724	ukn	724	32.9715096950531	val	10.147	724	ukn	724	724	ukn	724	6.575044631958008
avoid-mdp.25-0.2.time_min	mdp	prism	E	3122501	17.31177806854248	ukn	7.286	724	ukn	724	724	ukn	724	84.32865595817566	val	27.471	724	ukn	724	59.71865224838257	inval	25.695	63.32301592826843	inval	28.122	71.17311143875122	inval	36.497	105.13508820533752	val	60.004	167.9211835861206	val	121.132	248.97031378746033	val	202.797	360	val	360	59.96523714065552	inval	25.475	75.32726812362671	val	27.497	73.67187595367432	val	28.154	77.02058219909668	val	29.263	80.75169563293457	val	35.387	117.88646388053894	val	65.592	724	ukn	724	80.16883158683777	val	25.501	724	ukn	724	724	ukn	724	17.31177806854248
avoid-mdp.35-0.0.time_min	mdp	prism	E	12000101	80.73667812347412	ukn	34.062	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	80.73667812347412
avoid-mdp.35-0.2.time_min	mdp	prism	E	12000101	81.02930760383606	ukn	37.661	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	81.02930760383606
avoid-mdp.40-0.0.time_min	mdp	prism	E	20473601	111.45204877853394	ukn	47.099	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	111.45204877853394
avoid-mdp.40-0.2.time_min	mdp	prism	E	20473601	134.00670766830444	ukn	65.369	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	134.00670766830444
evade-mdp.4-0.7.prob_max	mdp	prism	P	4463	1.3583564758300781	ukn	0.011	2048	ukn	2048	360	val	360	0.2154250144958496	val	0.041	360	val	360	0.2083432674407959	inval	0.041	0.22152137756347656	inval	0.044	0.27874231338500977	inval	0.058	0.2949862480163574	inval	0.077	0.27809929847717285	val	0.096	0.31679749488830566	val	0.148	0.7799198627471924	val	0.574	0.1920313835144043	inval	0.042	0.22420597076416016	val	0.043	0.2736976146697998	val	0.056	0.2246391773223877	val	0.044	0.2690856456756592	val	0.053	0.4101142883300781	val	0.067	360	val	360	0.23984813690185547	val	0.042	2048	ukn	2048	2048	ukn	2048	0.1920313835144043
evade-mdp.6-0.7.prob_max	mdp	prism	P	63899	0.7478580474853516	ukn	0.413	2048	ukn	2048	724	ukn	724	2.890911102294922	val	1.1	724	ukn	724	2.4490206241607666	inval	1.099	2.731621026992798	inval	1.194	3.7008752822875977	inval	1.925	5.226551532745361	inval	3.45	9.895075798034668	val	6.265	15.011699438095093	val	12.911	59.642277240753174	val	57.534	2.8675711154937744	inval	1.328	2.946298599243164	val	1.149	3.4885475635528564	val	1.399	3.6537933349609375	val	1.588	4.0157790184021	val	1.953	5.424978971481323	val	3.541	724	ukn	724	5.344347238540649	val	1.35	2048	ukn	2048	2048	ukn	2048	0.7478580474853516
evade-mdp.8-0.7.prob_max	mdp	prism	P	398271	20.60507082939148	ukn	18.645	2048	ukn	2048	724	ukn	724	35.53762888908386	val	24.108	724	ukn	724	38.210593461990356	inval	29.111	43.527960538864136	inval	33.088	70.85410809516907	inval	60.46	158.39622902870178	inval	147.925	306.25665736198425	val	294.426	360	val	360	724	ukn	724	38.10125756263733	inval	29.165	40.33621954917908	val	28.507	44.55198669433594	val	32.493	45.63365983963013	val	33.848	80.23894476890564	val	68.128	181.89978408813477	val	169.848	724	ukn	724	45.81911611557007	val	27.602	724	ukn	724	724	ukn	724	20.60507082939148
evade-mdp.10-0.7.prob_max	mdp	prism	P	1611899	360	ukn	360	2048	ukn	2048	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	360
evade-mdp.12-0.7.prob_max	mdp	prism	P	5000687	724	ukn	724	2048	ukn	2048	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
intercept-mdp.10-0.0.time_min	mdp	prism	E	19981	0.16022253036499023	ukn	0.02	332.99534130096436	ukn	332.738	0.5529708862304688	val	0.272	0.3898618221282959	val	0.085	0.5339899063110352	val	0.236	0.34572362899780273	inval	0.085	0.34171199798583984	val	0.08	0.6858539581298828	val	0.098	0.6410322189331055	val	0.106	0.37050390243530273	val	0.099	0.3863823413848877	val	0.117	0.5610766410827637	val	0.291	0.34080934524536133	val	0.077	0.3405435085296631	val	0.078	0.8471345901489258	val	0.087	0.36717844009399414	val	0.081	0.8457052707672119	val	0.089	0.8377459049224854	val	0.092	0.5473582744598389	val	0.231	0.38611698150634766	val	0.076	0.4447154998779297	val	0.056	0.43418407440185547	val	0.047	0.16022253036499023
intercept-mdp.20-0.0.time_min	mdp	prism	E	319961	2.3859846591949463	ukn	1.253	724	ukn	724	223.1261875629425	val	218.116	6.260236024856567	val	2.912	165.64307975769043	val	160.62	5.707196950912476	inval	2.722	9.43905258178711	inval	3.201	9.175561428070068	inval	3.108	10.243054628372192	val	3.302	7.614009857177734	val	4.029	7.160838842391968	val	3.743	12.54807734489441	val	9.029	6.7485511302948	val	3.452	6.350431203842163	val	3.048	10.153980016708374	val	3.082	5.927953243255615	val	2.673	10.11340880393982	val	3.11	10.607238531112671	val	3.324	157.86762166023254	val	152.089	6.503686904907227	val	2.516	724	ukn	724	9.240253686904907	val	1.441	2.3859846591949463
intercept-mdp.30-0.0.time_min	mdp	prism	E	1619941	24.217670440673828	ukn	16.585	724	ukn	724	724	ukn	724	45.05997943878174	val	26.768	724	ukn	724	35.65141177177429	inval	20.843	36.47869658470154	inval	21.653	36.230562925338745	inval	21.536	39.21342921257019	val	22.849	51.929837465286255	val	32.886	60.03160881996155	val	40.899	142.50686502456665	val	120.559	44.83300042152405	val	23.306	44.67945599555969	val	23.077	46.330180168151855	val	24.903	39.485217571258545	val	19.899	38.99607276916504	val	22.439	40.84573149681091	val	24.279	724	ukn	724	43.10929083824158	val	21.524	724	ukn	724	724	ukn	724	24.217670440673828
intercept-mdp.40-0.0.time_min	mdp	prism	E	5119921	145.88005685806274	ukn	129.261	724	ukn	724	724	ukn	724	175.49544286727905	val	117.743	724	ukn	724	205.5760395526886	inval	145.747	191.3050103187561	inval	132.008	148.14825749397278	inval	92.968	156.02969884872437	val	103.385	187.5781226158142	val	133.471	221.29007720947266	val	167.322	360	val	360	148.55039954185486	val	94.356	147.90742707252502	val	93.457	146.2229723930359	val	92.974	142.28898549079895	val	88.664	145.34236216545105	val	92.392	171.5027620792389	val	108.366	724	ukn	724	150.64067602157593	val	87.444	724	ukn	724	724	ukn	724	142.28898549079895
intercept-mdp.50-0.0.time_min	mdp	prism	E	12499901	212.4630057811737	ukn	176.66	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	212.4630057811737
airport-mdp.100-100.time_min	mdp	prism	E	294392	2.882887601852417	ukn	1.672	12.383483409881592	ukn	6.431	186.4767825603485	val	171.412	15.740005493164062	inval	8.814	41.423967361450195	val	28.231	22.92731022834778	inval	16.861	22.067307472229004	inval	16.068	22.09829068183899	inval	16.122	22.093250513076782	inval	16.099	30.234553813934326	inval	17.409	30.340421199798584	inval	17.661	32.60512161254883	inval	19.837	25.568976640701294	inval	18.386	25.629411458969116	inval	18.738	22.176928520202637	inval	16.194	25.573408603668213	inval	18.685	21.984529972076416	inval	15.981	22.09057068824768	inval	16.085	41.01149010658264	val	26.43	22.24047589302063	inval	15.361	724	ukn	724	724	ukn	724	2.882887601852417
airport-mdp.130-130.time_min	mdp	prism	E	499712	6.473017692565918	ukn	4.476	26.258504390716553	ukn	16.303	360	val	360	26.20178508758545	val	13.662	111.37696099281311	val	81.378	52.60302948951721	inval	42.724	57.52647089958191	inval	47.653	60.853654623031616	inval	50.837	54.302990198135376	inval	44.449	51.97361755371094	inval	42.191	71.90354871749878	inval	60.647	87.19501996040344	inval	75.756	58.974244832992554	inval	47.747	54.43024754524231	inval	43.835	54.26731586456299	inval	44.458	57.467982053756714	inval	46.544	54.12417650222778	inval	44.303	57.009103775024414	inval	47.074	99.75269341468811	val	67.664	53.25858283042908	inval	41.725	724	ukn	724	724	ukn	724	6.473017692565918
airport-mdp.160-160.time_min	mdp	prism	E	759032	13.973081350326538	ukn	10.524	56.39091777801514	ukn	39.407	724	ukn	724	43.240234375	inval	23.205	320.5448281764984	val	251.671	213.82000541687012	inval	193.753	151.5356752872467	inval	131.438	211.9955632686615	inval	191.762	167.72510814666748	inval	146.368	158.00947618484497	inval	136.147	158.87038111686707	inval	136.486	164.22988295555115	inval	142.131	146.34366297721863	inval	123.719	146.73323440551758	inval	123.893	165.03211665153503	inval	142.63	147.21623158454895	inval	124.305	165.2184829711914	inval	142.945	151.80893850326538	inval	131.708	225.64565253257751	val	165.656	121.14289402961731	inval	103.525	724	ukn	724	724	ukn	724	13.973081350326538
airport-mdp.200-200.time_min	mdp	prism	E	1188792	53.99601364135742	ukn	47.949	114.71459794044495	ukn	87.416	724	ukn	724	62.371057987213135	inval	32.865	360	val	360	303.1693913936615	inval	273.054	343.30565214157104	inval	319.29	359.8213484287262	inval	335.647	360	inval	336.924	320.2876944541931	inval	293.008	317.59298276901245	inval	293.053	360	inval	360	360	inval	360	360	inval	360	320.53369092941284	inval	296.449	360	inval	360	274.447546005249	inval	250.559	348.9414143562317	inval	324.433	360	val	360	289.13398003578186	inval	261.224	724	ukn	724	724	ukn	724	53.99601364135742
airport-mdp.250-250.time_min	mdp	prism	E	1860992	99.06683588027954	ukn	90.848	240.71783900260925	ukn	194.058	724	ukn	724	112.19641613960266	inval	62.436	724	ukn	724	360	inval	360	360	inval	360	360	inval	360	360	inval	360	360	inval	360	360	inval	360	360	inval	360	360	inval	360	360	inval	360	360	inval	360	360	inval	360	360	inval	360	360	inval	360	724	ukn	724	360	inval	360	724	ukn	724	724	ukn	724	99.06683588027954
random-grid.40-0.3-0.3.prob_max	mdp	prism	P	63960	1.8557205200195312	ukn	0.092	2048	ukn	2048	6.654024839401245	val	1.239	2.9990358352661133	val	0.914	3.566976547241211	val	1.458	2.866837978363037	inval	1.021	5.286460638046265	val	1.16	4.080892086029053	val	1.162	4.000073194503784	val	1.154	3.0870609283447266	val	0.977	3.1065430641174316	val	0.991	3.176311492919922	val	1.04	3.0837748050689697	val	0.969	3.1592586040496826	val	1.007	5.2017786502838135	val	1.197	3.0284202098846436	val	0.963	3.4831955432891846	val	1.14	3.4934988021850586	val	1.137	3.526524782180786	val	1.182	3.490817070007324	val	0.972	2048	ukn	2048	2048	ukn	2048	1.8557205200195312
random-grid.80-0.3-0.3.prob_max	mdp	prism	P	511920	2.748208999633789	ukn	0.852	2048	ukn	2048	30.653664112091064	val	10.723	32.12248492240906	val	8.755	33.687156438827515	val	14.034	46.56880855560303	inval	17.713	33.01404309272766	val	10.301	32.97906684875488	val	10.274	31.187713384628296	val	9.479	28.08151388168335	val	9.335	28.146668910980225	val	9.387	29.090797662734985	val	9.277	28.17508602142334	val	8.951	30.821590900421143	val	9.52	28.48984956741333	val	9.421	29.64519715309143	val	9.182	28.404834508895874	val	9.555	27.582602500915527	val	8.956	31.92662286758423	val	11.238	31.325737237930298	val	9.006	724	ukn	724	724	ukn	724	2.748208999633789
random-grid.140-0.3-0.3.prob_max	mdp	prism	P	2743860	15.039613246917725	ukn	4.818	2048	ukn	2048	724	ukn	724	140.31906056404114	val	46.961	724	ukn	724	128.28481221199036	inval	52.073	145.51662373542786	val	51.239	164.10499382019043	val	63.671	163.24685192108154	val	55.489	141.06665468215942	val	49.339	146.01527500152588	val	53.675	146.5861566066742	val	53.747	144.16455554962158	val	52.162	154.4452838897705	val	55.089	141.96187353134155	val	50.127	152.93242526054382	val	55.081	145.77261900901794	val	54.076	145.0284767150879	val	52.994	724	ukn	724	170.92102360725403	val	51.806	724	ukn	724	724	ukn	724	15.039613246917725
random-grid.180-0.3-0.3.prob_max	mdp	prism	P	5831820	38.374858140945435	ukn	11.737	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	38.374858140945435
random-grid.200-0.3-0.3.prob_max	mdp	prism	P	7999800	57.74247360229492	ukn	17.905	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	57.74247360229492
random-grid.40-0.3-0.3.time_min	mdp	prism	E	64000	0.5831828117370605	ukn	0.301	16.339772701263428	ukn	14.737	8.02360224723816	val	5.539	4.060558080673218	inval	1.363	8.236875057220459	val	5.708	2.994131088256836	inval	1.394	3.2514517307281494	inval	1.484	3.687824249267578	inval	1.899	5.063108205795288	inval	2.628	8.868896961212158	inval	6.413	10.827666759490967	inval	8.388	36.401845932006836	inval	33.976	3.9202322959899902	inval	1.499	3.7879884243011475	inval	1.39	3.872917652130127	inval	1.47	3.9061319828033447	inval	1.5	4.094018936157227	inval	1.689	4.979351043701172	inval	2.492	8.606956243515015	val	5.611	4.19384765625	inval	1.344	5.831554651260376	val	0.778	5.3691370487213135	inval	0.362	0.5831828117370605
random-grid.80-0.3-0.3.time_min	mdp	prism	E	512000	7.543823957443237	ukn	5.333	360	ukn	360	274.36824345588684	val	245.478	38.694621086120605	inval	18.017	294.956258058548	val	264.493	30.314595699310303	inval	15.976	32.45927977561951	inval	16.881	41.21735954284668	inval	25.831	69.19126868247986	inval	48.505	98.29036664962769	inval	79.342	196.3480224609375	inval	174.871	360	inval	360	38.8075954914093	inval	17.028	38.96759080886841	inval	17.175	38.16746187210083	inval	17.273	38.94556427001953	inval	16.252	45.206517457962036	inval	24.204	68.95772552490234	inval	49.782	329.69228649139404	val	289.159	37.18725872039795	inval	14.294	724	ukn	724	724	ukn	724	7.543823957443237
random-grid.140-0.3-0.3.time_min	mdp	prism	E	2744000	65.60167741775513	ukn	50.211	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	65.60167741775513
random-grid.180-0.3-0.3.time_min	mdp	prism	E	5832000	171.15728640556335	ukn	142.71	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	171.15728640556335
random-grid.200-0.3-0.3.time_min	mdp	prism	E	8000000	208.44007420539856	ukn	176.569	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	208.44007420539856
bigmec.10000.prob_max	mdp	prism	P	20003	0.10712242126464844	ukn	0.005	2048	ukn	2048	0.20809030532836914	val	0.05	0.20934581756591797	val	0.045	6.1531853675842285	val	0.125	6.679657220840454	val	0.047	6.251562595367432	val	0.043	7.189145088195801	val	0.043	0.2245631217956543	val	0.045	0.19868111610412598	val	0.046	0.2446887493133545	val	0.056	0.2564735412597656	val	0.06	0.25415921211242676	val	0.054	0.22478437423706055	val	0.05	0.22276973724365234	val	0.044	0.22643375396728516	val	0.05	0.21624064445495605	val	0.059	0.2244553565979004	val	0.046	0.23967933654785156	val	0.052	0.2260875701904297	val	0.042	0.23540854454040527	val	0.02	0.2684471607208252	val	0.04	0.10712242126464844
bigmec.100000.prob_max	mdp	prism	P	200003	0.4155700206756592	ukn	0.072	2048	ukn	2048	1.3903567790985107	val	0.513	1.314483880996704	val	0.432	1.4170103073120117	val	0.547	1.3389811515808105	val	0.462	1.3907458782196045	val	0.488	1.5148389339447021	val	0.538	1.5204551219940186	val	0.542	1.3041117191314697	val	0.447	1.618833065032959	val	0.508	1.6129887104034424	val	0.511	1.5084998607635498	val	0.462	1.5523097515106201	val	0.486	1.3366143703460693	val	0.473	1.5571913719177246	val	0.483	2.5362093448638916	val	0.503	2.451206922531128	val	0.461	4.569776296615601	val	0.601	4.600541114807129	val	0.524	2.365450859069824	val	0.234	2.940211772918701	val	0.408	0.4155700206756592
bigmec.1000000.prob_max	mdp	prism	P	2000003	3.1105799674987793	ukn	0.634	2048	ukn	2048	16.183968544006348	val	6.152	13.967559576034546	val	5.09	13.000452041625977	val	5.226	12.209193706512451	val	4.374	14.81540822982788	val	5.409	13.779276847839355	val	5.164	12.894707202911377	val	4.659	12.760726690292358	val	4.642	12.864421367645264	val	4.663	12.964637279510498	val	4.87	12.437665939331055	val	4.507	12.83258056640625	val	4.765	13.025624752044678	val	4.794	12.631133556365967	val	4.616	13.051259279251099	val	4.8	13.041090488433838	val	4.819	22.117899894714355	val	6.576	21.393208742141724	val	5.862	724	ukn	724	724	ukn	724	3.1105799674987793
bigmec.10000000.prob_max	mdp	prism	P	20000003	37.1022846698761	ukn	7.585	2048	ukn	2048	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	37.1022846698761
bigmec.100000000.prob_max	mdp	prism	P	200000003	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
manymecs.1000.prob_max	mdp	prism	P	3002	0.20587825775146484	ukn	0.009	2048	ukn	2048	0.14874529838562012	val	0.042	0.12694358825683594	val	0.029	0.21773433685302734	val	0.124	0.19743800163269043	val	0.012	0.12063741683959961	val	0.014	0.11883401870727539	val	0.014	0.10454154014587402	val	0.012	0.10815691947937012	val	0.013	0.1285083293914795	val	0.013	0.12822866439819336	val	0.014	0.11564421653747559	val	0.012	0.11632227897644043	val	0.013	1.5578556060791016	val	0.013	0.10563945770263672	val	0.013	1.5470507144927979	inval	0.013	0.10123491287231445	inval	0.013	0.23177099227905273	val	0.131	0.1591343879699707	val	0.015	0.046947479248046875	val	0.003	0.0482940673828125	val	0.005	0.046947479248046875
manymecs.10000.prob_max	mdp	prism	P	30002	0.8583781719207764	ukn	0.755	2048	ukn	2048	2.184018135070801	val	1.94	8.215668678283691	val	1.708	2.815598726272583	val	1.366	2.408522844314575	val	0.249	2.3337173461914062	val	0.256	2.333862066268921	val	0.257	2.7014875411987305	val	0.258	0.49045872688293457	val	0.251	0.6985843181610107	inval	0.314	2.0040414333343506	val	0.289	0.4819939136505127	val	0.242	0.49795055389404297	val	0.252	2.626680374145508	val	0.259	0.49457430839538574	val	0.25	2.55631160736084	val	0.258	1.9413902759552002	val	0.271	1.6726436614990234	val	1.369	0.5739810466766357	val	0.26	0.836503267288208	val	0.062	0.8694264888763428	val	0.085	0.4819939136505127
manymecs.100000.prob_max	mdp	prism	P	300002	74.0132246017456	ukn	73.55	2048	ukn	2048	335.8523066043854	val	333.89	178.11194705963135	val	174.457	27.297943592071533	val	25.453	16.496793508529663	val	14.677	16.61734938621521	val	14.694	16.530064821243286	val	14.698	16.272257566452026	inval	14.721	16.548621892929077	val	14.723	20.044154167175293	val	16.555	21.00968623161316	inval	17.553	19.403077840805054	val	15.664	19.569405794143677	val	15.823	16.610520362854004	val	14.761	19.454166173934937	val	15.643	16.55474877357483	val	14.725	16.5164852142334	val	14.681	27.840311288833618	val	25.392	17.18522357940674	val	14.742	5.814288377761841	val	0.688	5.700809955596924	val	0.799	5.700809955596924
manymecs.1000000.prob_max	mdp	prism	P	3000002	724	ukn	724	2048	ukn	2048	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
mer.100-0.1.prob_max	mdp	prism	P	223542	25.717148065567017	ukn	24.709	2048	ukn	2048	33.41466188430786	val	30.373	31.546794891357422	val	28.62	7.665838241577148	val	2.414	3.607999086380005	inval	1.4	5.79868221282959	inval	1.645	5.855539321899414	inval	1.508	5.8370373249053955	inval	1.543	4.013350248336792	inval	1.521	4.2008585929870605	inval	1.705	5.584736347198486	inval	3.103	4.045448541641235	inval	1.444	5.493314027786255	inval	1.425	4.357088565826416	inval	1.374	5.81352972984314	inval	1.444	4.333338975906372	inval	1.39	3.9900574684143066	inval	1.422	5.7838263511657715	val	2.538	4.239221811294556	inval	1.293	12.138287782669067	val	0.82	8.205790281295776	inval	0.285	3.607999086380005
mer.250-0.1.prob_max	mdp	prism	P	555642	175.4646863937378	ukn	172.417	2048	ukn	2048	184.63365292549133	val	175.05	154.57931566238403	val	148.237	17.188743352890015	val	10.139	10.788739442825317	inval	4.974	10.74718713760376	inval	4.736	10.78014087677002	inval	4.778	10.418029546737671	inval	4.822	12.0329110622406	inval	5.572	12.452584743499756	inval	6.181	17.09815812110901	inval	10.29	12.127586603164673	inval	5.313	10.354537963867188	inval	4.554	10.768421411514282	inval	4.634	10.310523986816406	inval	4.549	10.81868839263916	inval	4.681	10.57791256904602	inval	4.814	16.438417434692383	val	8.112	11.840687990188599	inval	4.591	724	ukn	724	724	ukn	724	10.310523986816406
mer.500-0.1.prob_max	mdp	prism	P	1109142	360	ukn	360	2048	ukn	2048	360	val	360	360	val	360	43.29605793952942	val	28.555	24.96601963043213	inval	13.934	25.486533403396606	inval	13.872	25.793126344680786	inval	14.192	25.23936367034912	inval	14.365	28.075095176696777	inval	15.069	28.238940477371216	inval	16.666	35.157418727874756	inval	22.5	26.521517038345337	inval	13.836	27.103176593780518	inval	13.791	30.03311276435852	inval	16.332	27.79474449157715	inval	15.169	26.261947870254517	inval	14.343	27.836963176727295	inval	15.844	43.78311777114868	val	24.25	28.49489188194275	inval	13.86	724	ukn	724	724	ukn	724	24.96601963043213
mer.1000-0.1.prob_max	mdp	prism	P	2216142	724	ukn	724	2048	ukn	2048	724	ukn	724	724	ukn	724	145.4549424648285	val	101.497	85.03701162338257	inval	58.952	84.7830102443695	inval	61.462	84.97328996658325	inval	61.559	78.94518065452576	inval	57.18	83.33430027961731	inval	57.854	86.15796446800232	inval	60.575	724	ukn	724	77.04984545707703	inval	51.885	77.60458588600159	inval	50.875	79.44615960121155	inval	56.162	74.43312358856201	inval	48.404	84.99234533309937	inval	61.772	75.46382069587708	inval	53.663	138.5319995880127	val	86.322	78.36979675292969	inval	49.044	724	ukn	724	724	ukn	724	74.43312358856201
mer.1500-0.1.prob_max	mdp	prism	P	3323142	724	ukn	724	2048	ukn	2048	724	ukn	724	724	ukn	724	292.0479600429535	val	223.26	360	inval	360	176.98597598075867	inval	141.012	180.51063227653503	inval	144.685	158.07084727287292	inval	124.627	173.65985369682312	inval	133.978	174.1777365207672	inval	133.456	724	ukn	724	181.85013508796692	inval	149.233	183.20367813110352	inval	148.467	154.63343620300293	inval	120.206	184.97631978988647	inval	150.283	152.72499704360962	inval	118.381	133.8139042854309	inval	101.772	285.36147451400757	val	185.364	152.92608952522278	inval	109.63	724	ukn	724	724	ukn	724	133.8139042854309
mer.3000-0.1.prob_max	mdp	prism	P	6644142	724	ukn	724	2048	ukn	2048	724	ukn	724	724	ukn	724	724	ukn	724	360	inval	360	360	inval	360	360	inval	360	360	inval	360	360	inval	360	724	ukn	724	724	ukn	724	360	inval	360	360	inval	360	360	inval	360	360	inval	360	360	inval	360	360	inval	360	724	ukn	724	360	inval	360	724	ukn	724	724	ukn	724	360
consensus-mec.4-2.disagree	mdp	prism	P	226560	10.22926640510559	ukn	7.636	2048	ukn	2048	11.571928262710571	val	9.069	14.65943455696106	val	9.99	8.37212872505188	val	3.873	5.4649786949157715	inval	3.231	5.372546911239624	inval	3.072	6.631932258605957	inval	4.315	10.705129384994507	inval	8.388	15.398844718933105	inval	13.404	27.395321130752563	val	24.907	120.15247058868408	inval	118.16	4.848224878311157	inval	2.844	4.72050404548645	inval	2.728	5.2015979290008545	inval	2.909	5.127565860748291	inval	2.909	6.222158908843994	inval	3.938	9.242424011230469	inval	7.285	6.696069240570068	val	3.503	6.0715906620025635	inval	3.239	6.837387323379517	val	0.81	6.820236921310425	inval	0.482	4.72050404548645
consensus-mec.4-6.disagree	mdp	prism	P	636160	82.58746314048767	ukn	80.91	2048	ukn	2048	145.48028564453125	val	138.541	127.4272186756134	val	119.471	59.351616859436035	val	52.392	35.4340295791626	inval	30.109	40.2102735042572	inval	34.307	79.53251719474792	inval	73.636	217.19800925254822	val	209.699	360	inval	360	360	inval	360	724	ukn	724	35.97276592254639	inval	30.48	35.129886865615845	inval	29.653	40.30898833274841	inval	34.44	42.81360864639282	inval	37.332	73.19851565361023	inval	67.618	237.0209197998047	inval	229.685	62.19374084472656	val	53.236	45.0001118183136	inval	36.948	724	ukn	724	724	ukn	724	35.129886865615845
consensus-mec.4-8.disagree	mdp	prism	P	840960	202.4804449081421	ukn	197.861	2048	ukn	2048	334.6186456680298	val	322.739	236.50669121742249	val	226.737	56.557114601135254	val	46.306	81.064208984375	inval	73.205	84.0858805179596	inval	76.342	175.83925437927246	inval	167.279	360	inval	360	724	ukn	724	724	ukn	724	724	ukn	724	76.08629417419434	inval	68.291	79.55479884147644	inval	71.853	83.20078897476196	inval	75.722	104.50469517707825	val	94.607	184.8302526473999	inval	177.32	360	inval	360	110.18803930282593	val	95.349	82.60822939872742	inval	69.647	724	ukn	724	724	ukn	724	56.557114601135254
consensus-mec.4-10.disagree	mdp	prism	P	57310720	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
consensus-mec.6-2.disagree	mdp	prism	P	12582400	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
wlan-mec.2-0.cost_min	mdp	prism	E	8625	0.13273143768310547	ukn	0.005	0.19672489166259766	ukn	0.038	0.29592466354370117	val	0.14	0.20302915573120117	val	0.023	0.19725775718688965	val	0.041	0.178619384765625	val	0.022	0.1781153678894043	inval	0.024	0.18873286247253418	inval	0.025	0.19864487648010254	val	0.027	0.1687784194946289	val	0.026	0.17433834075927734	val	0.032	0.22858881950378418	val	0.083	0.16959381103515625	val	0.02	0.16574478149414062	val	0.02	0.18793821334838867	val	0.024	0.16538643836975098	val	0.02	0.22910785675048828	val	0.021	0.21608996391296387	val	0.023	0.22574543952941895	val	0.046	0.21802854537963867	val	0.024	0.13450002670288086	val	0.008	0.13410067558288574	val	0.008	0.13273143768310547
wlan-mec.3-0.cost_min	mdp	prism	E	963020	236.01360845565796	ukn	232.238	249.35227513313293	ukn	239.127	264.3199636936188	val	248.644	272.1904685497284	val	256.972	360	val	360	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	236.01360845565796
wlan-mec.4-0.cost_min	mdp	prism	E	3450000	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
wlan-mec.5-0.cost_min	mdp	prism	E	12952180	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
wlan-mec.2-0.time_min	mdp	prism	E	8625	0.16118907928466797	ukn	0.004	0.2134246826171875	ukn	0.031	0.3235335350036621	val	0.177	0.2027888298034668	val	0.025	0.21424436569213867	val	0.045	0.19345450401306152	val	0.024	0.18519806861877441	inval	0.023	0.1844193935394287	inval	0.023	0.18172025680541992	val	0.023	0.21602940559387207	val	0.027	0.18967390060424805	val	0.037	0.23734760284423828	val	0.085	0.20511889457702637	val	0.021	0.19843482971191406	val	0.02	0.19496774673461914	val	0.02	0.1813347339630127	val	0.023	0.19890785217285156	val	0.021	0.1989288330078125	val	0.022	0.21022391319274902	val	0.038	1.7080554962158203	val	0.026	0.12824511528015137	val	0.008	0.12859559059143066	val	0.008	0.12824511528015137
wlan-mec.3-0.time_min	mdp	prism	E	963020	232.79926872253418	ukn	229.206	244.37694835662842	ukn	234.471	250.5778510570526	val	237.862	264.91481852531433	val	246.975	360	val	360	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	232.79926872253418
wlan-mec.4-0.time_min	mdp	prism	E	3450000	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
wlan-mec.5-0.time_min	mdp	prism	E	12952180	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048


==> plotdata/scatter.csv <==
benchmark	Type	Orig	Prop	States	logs.Storm.fpiinocert	logs.Storm.fpiinocertvalidity	logs.Storm.fpiinocertveriftime	logs.Storm.expinocert	logs.Storm.expinocertvalidity	logs.Storm.expinocertveriftime	logs.Storm.expi	logs.Storm.expivalidity	logs.Storm.expiveriftime	logs.Storm.fproundii05	logs.Storm.fproundii05validity	logs.Storm.fproundii05veriftime	logs.Storm.topoexpi	logs.Storm.topoexpivalidity	logs.Storm.topoexpiveriftime	logs.Storm.topofpii	logs.Storm.topofpiivalidity	logs.Storm.topofpiiveriftime	logs.Storm.topofpsmoothii10	logs.Storm.topofpsmoothii10validity	logs.Storm.topofpsmoothii10veriftime	logs.Storm.topofpsmoothii50	logs.Storm.topofpsmoothii50validity	logs.Storm.topofpsmoothii50veriftime	logs.Storm.topofpsmoothii80	logs.Storm.topofpsmoothii80validity	logs.Storm.topofpsmoothii80veriftime	logs.Storm.topofpsmoothii90	logs.Storm.topofpsmoothii90validity	logs.Storm.topofpsmoothii90veriftime	logs.Storm.topofpsmoothii95	logs.Storm.topofpsmoothii95validity	logs.Storm.topofpsmoothii95veriftime	logs.Storm.topofpsmoothii99	logs.Storm.topofpsmoothii99validity	logs.Storm.topofpsmoothii99veriftime	logs.Storm.topofproundii00	logs.Storm.topofproundii00validity	logs.Storm.topofproundii00veriftime	logs.Storm.topofproundii05	logs.Storm.topofproundii05validity	logs.Storm.topofproundii05veriftime	logs.Storm.topofproundii10	logs.Storm.topofproundii10validity	logs.Storm.topofproundii10veriftime	logs.Storm.topofproundii20	logs.Storm.topofproundii20validity	logs.Storm.topofproundii20veriftime	logs.Storm.topofproundii50	logs.Storm.topofproundii50validity	logs.Storm.topofproundii50veriftime	logs.Storm.topofproundii80	logs.Storm.topofproundii80validity	logs.Storm.topofproundii80veriftime	logs.Storm.exprt-topoexpi	logs.Storm.exprt-topoexpivalidity	logs.Storm.exprt-topoexpiveriftime	logs.Storm.exprt-topofproundii05	logs.Storm.exprt-topofproundii05validity	logs.Storm.exprt-topofproundii05veriftime	logs.cert.topoexpi	logs.cert.topoexpivalidity	logs.cert.topoexpiveriftime	logs.cert.topofproundii05	logs.cert.topofproundii05validity	logs.cert.topofproundii05veriftime	best
bitcoin-attack.20-6.T_MWinMin	ma	modest	E	177	0.07374143600463867	ukn	0.001	0.07462143898010254	ukn	0.005	0.056819915771484375	val	0.003	0.07203865051269531	val	0.001	1.6736774444580078	val	0.003	512	inval	0.001	1.461549997329712	val	0.003	1.6226119995117188	val	0.011	1.302858829498291	val	0.031	0.11052536964416504	val	0.066	0.20646929740905762	val	0.136	0.8941335678100586	val	0.812	512	inval	0.001	0.1947026252746582	val	0.002	0.08757734298706055	val	0.002	0.08267450332641602	val	0.003	0.09221792221069336	val	0.008	0.1096034049987793	val	0.028	0.08194422721862793	val	0.002	0.07619047164916992	val	0.001	0.007964372634887695	val	1e-05	0.007078886032104492	val	1e-05	0.007078886032104492
breakdown-queues.8.Min	ma	modest	P	20583	0.09781837463378906	ukn	0.002	0.2671060562133789	ukn	0.056	0.39026618003845215	val	0.12	1.6847572326660156	val	0.018	0.24174928665161133	val	0.044	512	inval	0.02	0.20664715766906738	val	0.02	0.25678277015686035	val	0.022	0.2085423469543457	val	0.021	1.6692726612091064	val	0.03	0.21395254135131836	val	0.03	0.24871373176574707	val	0.064	512	inval	0.02	0.2064647674560547	val	0.02	0.2597503662109375	val	0.037	0.20510578155517578	val	0.02	0.26061439514160156	val	0.038	0.21311235427856445	val	0.022	0.26575756072998047	val	0.042	0.23418188095092773	val	0.02	0.26523494720458984	val	0.038	0.2414097785949707	val	0.031	0.09781837463378906
breakdown-queues.16.Min	ma	modest	P	41463	0.1591033935546875	ukn	0.007	0.39823436737060547	ukn	0.105	0.7778763771057129	val	0.322	0.3801290988922119	val	0.04	0.4931645393371582	val	0.114	512	inval	0.047	0.4117882251739502	val	0.053	0.41353750228881836	val	0.053	0.43260812759399414	val	0.063	0.3595466613769531	val	0.061	0.3729875087738037	val	0.077	0.4961400032043457	val	0.203	512	inval	0.043	0.343005895614624	val	0.045	0.4124789237976074	val	0.053	0.34189295768737793	val	0.046	0.44051432609558105	val	0.056	0.43771982192993164	val	0.063	0.520331621170044	val	0.094	0.4012269973754883	val	0.042	0.7464375495910645	val	0.097	0.5346841812133789	val	0.038	0.1591033935546875
breakdown-queues.32.Min	ma	modest	P	83223	0.2500877380371094	ukn	0.019	0.7771415710449219	ukn	0.268	2.104510545730591	val	1.286	512	inval	0.092	2.501559257507324	val	0.322	512	inval	0.103	512	inval	0.106	512	inval	0.12	512	inval	0.143	0.7343072891235352	val	0.16	0.882359504699707	val	0.249	1.487865686416626	val	0.817	512	inval	0.128	2.824092149734497	val	0.128	512	inval	0.124	512	inval	0.104	512	inval	0.13	0.7284953594207764	val	0.176	1.3074710369110107	val	0.275	0.7575700283050537	val	0.098	1.798232078552246	val	0.379	1.175351619720459	val	0.166	0.2500877380371094
breakdown-queues.64.Min	ma	modest	P	166743	0.34686946868896484	ukn	0.03	1.667353868484497	ukn	0.79	8.008869886398315	val	5.787	512	inval	0.202	3.0121853351593018	val	0.837	512	inval	0.247	512	inval	0.26	512	inval	0.287	512	inval	0.359	1.5229213237762451	val	0.471	1.7341797351837158	val	0.663	3.3568010330200195	val	2.32	512	inval	0.3	512	inval	0.304	512	inval	0.258	512	inval	0.295	512	inval	0.274	1.420335054397583	val	0.353	3.8227007389068604	val	0.838	512	inval	0.237	6.284564018249512	val	1.684	512	inval	0.26	0.34686946868896484
breakdown-queues.8.Max	ma	modest	P	20583	0.11853384971618652	ukn	0.003	2048	ukn	2048	2.293370246887207	val	0.136	1.6139204502105713	val	0.024	0.2616419792175293	val	0.055	512	inval	0.029	0.22429299354553223	val	0.029	0.19773101806640625	val	0.032	0.25588488578796387	val	0.035	1.6851472854614258	val	0.039	0.22925353050231934	val	0.036	0.30394554138183594	val	0.081	512	inval	0.037	0.2117619514465332	val	0.028	0.24660205841064453	val	0.034	0.2123255729675293	val	0.028	0.2504734992980957	val	0.034	0.24492120742797852	val	0.03	2.3562517166137695	val	0.058	2.330322265625	val	0.029	0.23698854446411133	val	0.039	0.24246430397033691	val	0.04	0.11853384971618652
breakdown-queues.16.Max	ma	modest	P	41463	0.14046645164489746	ukn	0.006	2048	ukn	2048	0.6888372898101807	val	0.346	0.48253703117370605	val	0.05	7.036117792129517	val	0.128	512	inval	0.065	0.4810762405395508	val	0.07	0.4666125774383545	val	0.088	0.46930551528930664	val	0.085	0.3765549659729004	val	0.08	2.689966917037964	val	0.12	2.4662861824035645	val	0.262	512	inval	0.083	2.7614316940307617	val	0.082	0.4857795238494873	val	0.068	2.522465944290161	val	0.084	0.4708747863769531	val	0.071	0.4802052974700928	val	0.075	0.5399031639099121	val	0.127	0.432145357131958	val	0.065	0.6172590255737305	val	0.109	0.5931291580200195	val	0.087	0.14046645164489746
breakdown-queues.32.Max	ma	modest	P	83223	0.2998676300048828	ukn	0.016	2048	ukn	2048	2.1011414527893066	val	1.315	512	inval	0.115	6.2318809032440186	val	0.404	512	inval	0.167	512	inval	0.17	512	inval	0.179	6.052319765090942	val	0.199	0.9241485595703125	val	0.257	0.8940703868865967	val	0.313	1.3422324657440186	val	0.738	512	inval	0.173	0.750246524810791	val	0.177	7.365790843963623	val	0.171	512	inval	0.176	512	inval	0.174	0.7766289710998535	val	0.192	1.3442325592041016	val	0.384	0.8690950870513916	val	0.164	1.7455291748046875	val	0.501	1.2286381721496582	val	0.245	0.2998676300048828
breakdown-queues.64.Max	ma	modest	P	166743	0.3229331970214844	ukn	0.03	2048	ukn	2048	8.082269668579102	val	5.987	512	inval	0.274	3.404144763946533	val	1.361	512	inval	0.479	512	inval	0.488	512	inval	0.527	1.7474982738494873	val	0.586	1.8250136375427246	val	0.68	2.0543723106384277	val	0.893	3.657684087753296	val	2.521	512	inval	0.477	512	inval	0.478	512	inval	0.484	512	inval	0.483	512	inval	0.504	1.725705623626709	val	0.576	4.159074306488037	val	1.373	512	inval	0.49	5.828773498535156	val	2.043	512	inval	0.634	0.3229331970214844
dpm.4-4-5.PminQueuesFull	ma	modest	P	34570	0.17127609252929688	ukn	0.009	724	ukn	724	164.58592414855957	val	162.845	0.3892500400543213	val	0.049	196.1024694442749	val	193.923	512	inval	0.053	512	inval	0.057	512	inval	0.069	0.4720773696899414	val	0.113	0.4917469024658203	val	0.168	0.6289846897125244	val	0.297	1.6432926654815674	val	1.297	512	inval	0.049	0.3754761219024658	val	0.05	0.44804811477661133	val	0.055	0.38168954849243164	val	0.056	0.43941330909729004	val	0.064	0.4593527317047119	val	0.101	164.0502381324768	val	161.782	0.42157888412475586	val	0.045	4.667771816253662	val	1.794	0.48180198669433594	val	0.062	0.17127609252929688
dpm.4-4-25.PminQueuesFull	ma	modest	P	34570	0.1312580108642578	ukn	0.008	724	ukn	724	162.9563331604004	val	161.259	0.3514425754547119	val	0.04	170.27745032310486	val	162.157	512	inval	0.046	512	inval	0.05	512	inval	0.063	0.4622507095336914	val	0.105	0.5129642486572266	val	0.174	0.6048686504364014	val	0.283	1.590531826019287	val	1.276	512	inval	0.045	0.3669092655181885	val	0.049	0.4002861976623535	val	0.05	0.3661351203918457	val	0.051	0.4344048500061035	val	0.064	5.955637216567993	val	0.09	169.80848288536072	val	167.431	1.8870742321014404	val	0.052	4.9514806270599365	val	1.878	0.5015394687652588	val	0.066	0.1312580108642578
dpm.4-6-25.PminQueuesFull	ma	modest	P	131314	0.3051619529724121	ukn	0.039	724	ukn	724	724	ukn	724	1.2197296619415283	val	0.214	724	ukn	724	512	inval	0.229	512	inval	0.251	512	inval	0.313	512	inval	0.498	3.661923885345459	val	0.99	2.4623260498046875	val	1.465	7.592153072357178	val	6.597	512	inval	0.211	1.2304441928863525	val	0.223	1.2441298961639404	val	0.232	1.2438671588897705	val	0.236	1.2948100566864014	val	0.287	1.4635815620422363	val	0.448	724	ukn	724	1.4645345211029053	val	0.219	2048	ukn	2048	1.5822076797485352	val	0.284	0.3051619529724121
dpm.4-6-50.PminQueuesFull	ma	modest	P	131314	0.2628324031829834	ukn	0.039	724	ukn	724	724	ukn	724	1.3973443508148193	val	0.219	724	ukn	724	512	inval	0.223	512	inval	0.243	512	inval	0.337	512	inval	0.547	2.360593557357788	val	0.959	3.1282875537872314	val	1.734	9.24540662765503	val	7.888	512	inval	0.265	1.5506463050842285	val	0.263	1.236555576324463	val	0.235	1.5667173862457275	val	0.276	1.2821683883666992	val	0.284	1.5399692058563232	val	0.458	724	ukn	724	1.465881109237671	val	0.219	2048	ukn	2048	1.5926146507263184	val	0.31	0.2628324031829834
dpm.4-6-100.PminQueuesFull	ma	modest	P	131314	0.29055261611938477	ukn	0.039	724	ukn	724	724	ukn	724	1.192033290863037	val	0.19	724	ukn	724	512	inval	0.216	512	inval	0.24	512	inval	0.311	512	inval	0.489	1.906956672668457	val	0.876	2.6140410900115967	val	1.533	7.71196174621582	val	6.685	512	inval	0.253	1.3926830291748047	val	0.26	1.2474615573883057	val	0.235	1.3416955471038818	val	0.242	1.2922425270080566	val	0.284	1.4665131568908691	val	0.455	724	ukn	724	1.4549503326416016	val	0.219	2048	ukn	2048	1.4890146255493164	val	0.289	0.29055261611938477
dpm.4-8-5.PminQueuesFull	ma	modest	P	356426	0.8579301834106445	ukn	0.172	724	ukn	724	724	ukn	724	3.817659854888916	val	0.596	724	ukn	724	512	inval	0.642	512	inval	0.784	512	inval	1.094	512	inval	1.638	5.881155014038086	val	3.116	8.037132024765015	val	5.323	28.233800649642944	val	25.524	512	inval	0.638	3.38917875289917	val	0.683	9.517655849456787	val	0.768	3.4440269470214844	val	0.734	9.480943441390991	val	0.908	10.302464962005615	val	1.645	724	ukn	724	3.9229300022125244	val	0.634	2048	ukn	2048	5.3945653438568115	val	0.897	0.8579301834106445
dpm.4-8-25.PminQueuesFull	ma	modest	P	356426	0.7513163089752197	ukn	0.165	724	ukn	724	724	ukn	724	4.203185796737671	val	0.81	724	ukn	724	512	inval	0.647	512	inval	0.667	512	inval	1.064	512	inval	1.83	6.563904523849487	val	3.842	9.06448221206665	val	6.398	26.89543604850769	val	24.25	512	inval	0.642	3.3212544918060303	val	0.678	3.5361552238464355	val	0.689	3.371452569961548	val	0.732	5.333224534988403	val	0.85	5.395686388015747	val	2.299	724	ukn	724	3.9452102184295654	val	0.654	2048	ukn	2048	5.841756820678711	val	1.001	0.7513163089752197
dpm.4-8-100.PminQueuesFull	ma	modest	P	356426	0.8093645572662354	ukn	0.143	724	ukn	724	724	ukn	724	4.084466218948364	val	0.745	724	ukn	724	512	inval	0.61	512	inval	0.751	512	inval	1.042	512	inval	1.729	6.309776306152344	val	3.415	8.748640775680542	val	5.873	43.259464263916016	val	39.045	512	inval	0.652	4.7987060546875	val	0.671	3.3219141960144043	val	0.66	5.330474853515625	val	0.768	3.512930393218994	val	0.863	4.117067575454712	val	1.452	724	ukn	724	3.9991228580474854	val	0.677	2048	ukn	2048	5.522608041763306	val	0.914	0.8093645572662354
dpm.6-4-5.PminQueuesFull	ma	modest	P	1415532	4.339465379714966	ukn	0.612	724	ukn	724	724	ukn	724	512	inval	2.714	724	ukn	724	512	inval	2.787	512	inval	3.277	512	inval	4.517	512	inval	7.281	24.937870740890503	val	13.742	34.0705509185791	val	23.001	104.91757130622864	val	93.886	512	inval	2.94	512	inval	3.069	512	inval	2.907	512	inval	3.41	512	inval	3.758	20.559937477111816	val	9.084	724	ukn	724	512	inval	2.688	724	ukn	724	724	ukn	724	4.339465379714966
dpm.6-6-5.PminQueuesFull	ma	modest	P	10537896	26.29181957244873	ukn	7.442	724	ukn	724	724	ukn	724	512	inval	22.452	724	ukn	724	512	inval	22.657	512	inval	26.141	512	inval	40.252	512	inval	76.888	220.1901981830597	val	138.372	360	val	309.58	724	ukn	724	512	inval	24.94	512	inval	22.826	512	inval	28.497	512	inval	27.974	512	inval	35.76	179.19574689865112	val	93.534	724	ukn	724	512	inval	23.252	724	ukn	724	724	ukn	724	26.29181957244873
dpm.6-8-5.PminQueuesFull	ma	modest	P	47298156	118.50646829605103	ukn	36.685	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	118.50646829605103
dpm.8-4-5.PminQueuesFull	ma	modest	P	52265486	121.7736120223999	ukn	29.75	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	121.7736120223999
dpm.4-4-5.PminQueue1Full	ma	modest	P	28650	0.12663507461547852	ukn	0.007	290.08374667167664	ukn	289.828	11.290969610214233	val	10.453	0.3629462718963623	val	0.045	10.662895202636719	val	9.863	512	inval	0.041	0.33478832244873047	val	0.042	512	inval	0.052	0.3708152770996094	val	0.078	0.517704963684082	val	0.118	0.5908093452453613	val	0.204	1.1624701023101807	val	0.793	512	inval	0.048	0.8861684799194336	val	0.05	0.3289787769317627	val	0.042	0.7534985542297363	val	0.046	0.306394100189209	val	0.049	0.38869214057922363	val	0.078	10.995367288589478	val	9.907	0.34687232971191406	val	0.038	2.090952157974243	val	0.625	0.6613843441009521	val	0.042	0.12663507461547852
dpm.4-4-25.PminQueue1Full	ma	modest	P	28650	0.15610980987548828	ukn	0.006	289.7509925365448	ukn	289.513	10.616138696670532	val	9.848	1.9961845874786377	val	0.04	11.03419804573059	val	10.229	512	inval	0.041	0.35623908042907715	val	0.047	512	inval	0.051	0.37421154975891113	val	0.076	0.8349246978759766	val	0.126	0.4410221576690674	val	0.176	1.0248987674713135	val	0.762	512	inval	0.042	0.31339454650878906	val	0.038	0.3126647472381592	val	0.042	0.32398080825805664	val	0.047	0.36132025718688965	val	0.05	0.4270961284637451	val	0.075	14.34520173072815	val	11.403	0.38892078399658203	val	0.044	2.155834436416626	val	0.612	0.6513783931732178	val	0.043	0.15610980987548828
dpm.4-6-25.PminQueue1Full	ma	modest	P	115150	0.3843202590942383	ukn	0.049	724	ukn	724	724	ukn	724	3.8818390369415283	val	0.186	724	ukn	724	512	inval	0.186	512	inval	0.19	512	inval	0.238	512	inval	0.359	1.4756641387939453	val	0.583	2.1421051025390625	val	1.109	5.142286539077759	val	4.22	512	inval	0.18	2.848705530166626	val	0.215	1.0606043338775635	val	0.194	512	inval	0.221	1.3003342151641846	val	0.255	1.5075511932373047	val	0.35	724	ukn	724	1.2520620822906494	val	0.187	2048	ukn	2048	2.754923105239868	val	0.199	0.3843202590942383
dpm.4-6-50.PminQueue1Full	ma	modest	P	115150	0.2566955089569092	ukn	0.03	724	ukn	724	724	ukn	724	2.368356704711914	val	0.762	724	ukn	724	512	inval	0.179	512	inval	0.219	512	inval	0.272	512	inval	0.348	1.3709077835083008	val	0.527	1.7840368747711182	val	0.93	4.928612947463989	val	4.077	512	inval	0.181	1.2568919658660889	val	0.224	3.8017759323120117	val	0.199	512	inval	0.233	3.6969168186187744	val	0.227	3.7091026306152344	val	0.332	724	ukn	724	1.2239294052124023	val	0.177	2048	ukn	2048	2.808497667312622	val	0.221	0.2566955089569092
dpm.4-6-100.PminQueue1Full	ma	modest	P	115150	0.3423480987548828	ukn	0.033	724	ukn	724	724	ukn	724	1.2149674892425537	val	0.164	724	ukn	724	512	inval	0.189	512	inval	0.206	512	inval	0.241	512	inval	0.376	3.2249011993408203	val	0.621	3.1085026264190674	val	0.934	6.425107955932617	val	4.121	512	inval	0.188	2.713792085647583	val	0.222	1.1324052810668945	val	0.187	512	inval	0.229	1.1416652202606201	val	0.233	1.2697677612304688	val	0.331	724	ukn	724	1.2406108379364014	val	0.18	2048	ukn	2048	2.8690133094787598	val	0.222	0.3423480987548828
dpm.4-8-5.PminQueue1Full	ma	modest	P	322218	0.5987622737884521	ukn	0.101	724	ukn	724	724	ukn	724	3.112560272216797	val	0.489	724	ukn	724	512	inval	0.601	512	inval	0.63	512	inval	0.77	512	inval	1.121	4.789214611053467	val	2.454	6.304061412811279	val	3.993	16.789982318878174	val	14.453	512	inval	0.551	2.923825979232788	val	0.577	2.9964592456817627	val	0.588	2.9522976875305176	val	0.607	3.119006633758545	val	0.697	3.4268832206726074	val	1.041	724	ukn	724	3.49045729637146	val	0.564	2048	ukn	2048	15.75098705291748	val	0.656	0.5987622737884521
dpm.4-8-25.PminQueue1Full	ma	modest	P	322218	0.6237866878509521	ukn	0.109	724	ukn	724	724	ukn	724	5.055171012878418	val	0.57	724	ukn	724	512	inval	0.766	512	inval	0.712	512	inval	0.771	512	inval	1.184	4.230014085769653	val	1.835	5.767021179199219	val	3.364	19.471222400665283	val	16.664	512	inval	0.674	4.840454816818237	val	0.65	3.107797861099243	val	0.615	4.830560922622681	val	0.671	3.1887855529785156	val	0.706	3.7911956310272217	val	1.247	724	ukn	724	3.5350747108459473	val	0.617	2048	ukn	2048	13.361506938934326	val	0.624	0.6237866878509521
dpm.4-8-100.PminQueue1Full	ma	modest	P	322218	2.8272645473480225	ukn	0.113	724	ukn	724	724	ukn	724	3.529409170150757	val	0.62	724	ukn	724	512	inval	0.598	512	inval	0.881	512	inval	0.712	512	inval	1.228	4.278077125549316	val	1.943	5.588507175445557	val	3.265	21.87182593345642	val	17.313	512	inval	0.665	5.205571174621582	val	0.665	3.3446438312530518	val	0.622	5.0379533767700195	val	0.601	3.60893177986145	val	0.777	3.899831533432007	val	1.15	724	ukn	724	3.4475936889648438	val	0.541	2048	ukn	2048	13.262855052947998	val	0.629	2.8272645473480225
dpm.6-4-5.PminQueue1Full	ma	modest	P	1162500	2.633528709411621	ukn	0.593	724	ukn	724	724	ukn	724	14.301614046096802	val	2.043	724	ukn	724	512	inval	2.36	512	inval	2.596	512	inval	3.174	512	inval	4.811	15.647254228591919	val	6.871	20.779252767562866	val	12.218	62.766820430755615	val	54.035	512	inval	2.274	11.083485126495361	val	2.351	16.815290689468384	val	2.324	11.046166896820068	val	2.267	17.886729955673218	val	3.019	19.510794162750244	val	4.631	724	ukn	724	13.034061670303345	val	2.111	2048	ukn	2048	724	ukn	724	2.633528709411621
dpm.6-6-5.PminQueue1Full	ma	modest	P	9191028	18.66811490058899	ukn	4.876	724	ukn	724	724	ukn	724	99.62064719200134	val	19.543	724	ukn	724	512	inval	18.458	512	inval	24.026	512	inval	30.206	512	inval	52.088	175.30067539215088	val	105.353	262.50705122947693	val	192.754	724	ukn	724	512	inval	19.252	90.04515933990479	val	20.38	112.21423625946045	val	24.71	89.73393988609314	val	20.418	124.74998331069946	val	36.096	156.13169956207275	val	67.356	724	ukn	724	103.15744042396545	val	18.413	724	ukn	724	724	ukn	724	18.66811490058899
dpm.6-8-5.PminQueue1Full	ma	modest	P	42594012	90.67670512199402	ukn	25.244	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	90.67670512199402
dpm.8-4-5.PminQueue1Full	ma	modest	P	42718750	90.63678979873657	ukn	22.439	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	90.63678979873657
dpm.4-4-5.TminQueuesFull	ma	modest	E	34570	0.15511035919189453	ukn	0.032	724	ukn	724	119.6426510810852	val	117.627	4.98626184463501	val	0.114	124.12033104896545	val	122.02	512	inval	0.114	1.4913179874420166	val	0.144	512	inval	0.216	0.872307300567627	val	0.45	3.0669798851013184	val	0.824	3.8236749172210693	val	1.574	9.073005437850952	val	6.783	512	inval	0.109	1.8615500926971436	val	0.114	0.5774595737457275	val	0.152	0.5545210838317871	val	0.143	1.8104257583618164	val	0.169	2.247051954269409	val	0.396	121.5742540359497	val	118.806	0.505363941192627	val	0.109	6.1453118324279785	val	2.798	0.4644815921783447	val	0.068	0.15511035919189453
dpm.4-4-25.TminQueuesFull	ma	modest	E	34570	0.15881013870239258	ukn	0.034	724	ukn	724	131.2105371952057	val	125.708	0.4558413028717041	val	0.109	127.12582874298096	val	124.717	512	inval	0.115	0.6797468662261963	val	0.141	512	inval	0.206	0.9132077693939209	val	0.419	2.656057596206665	val	0.818	3.583383083343506	val	1.566	8.489448070526123	val	6.758	512	inval	0.11	1.6691772937774658	val	0.112	0.6465904712677002	val	0.129	0.5016191005706787	val	0.138	0.7132482528686523	val	0.193	0.8762834072113037	val	0.377	119.7125494480133	val	116.945	0.4676048755645752	val	0.109	6.09417200088501	val	2.799	0.47127223014831543	val	0.068	0.15881013870239258
dpm.4-6-25.TminQueuesFull	ma	modest	E	131314	1.8385472297668457	ukn	0.196	724	ukn	724	724	ukn	724	1.6656579971313477	val	0.469	724	ukn	724	512	inval	0.477	512	inval	0.554	512	inval	0.834	4.317595958709717	val	1.778	6.936523914337158	val	4.03	10.510204553604126	val	7.6	36.23947215080261	val	33.246	512	inval	0.467	3.1772236824035645	val	0.508	3.276552677154541	val	0.543	1.849198579788208	val	0.616	2.190129518508911	val	0.867	2.766902446746826	val	1.616	724	ukn	724	1.7654235363006592	val	0.478	2048	ukn	2048	1.5375449657440186	val	0.16	1.5375449657440186
dpm.4-6-50.TminQueuesFull	ma	modest	E	131314	0.4250929355621338	ukn	0.16	724	ukn	724	724	ukn	724	3.3611598014831543	val	0.537	724	ukn	724	512	inval	0.502	512	inval	0.54	512	inval	0.788	2.9474754333496094	val	1.697	7.182141542434692	val	3.799	10.753482580184937	val	7.389	35.25446033477783	val	31.786	512	inval	0.479	4.153892517089844	val	0.496	1.6356828212738037	val	0.515	2.0466744899749756	val	0.711	1.8718469142913818	val	0.77	2.620828628540039	val	1.529	724	ukn	724	1.7549769878387451	val	0.477	2048	ukn	2048	1.4013404846191406	val	0.154	0.4250929355621338
dpm.4-6-100.TminQueuesFull	ma	modest	E	131314	0.3970177173614502	ukn	0.145	724	ukn	724	724	ukn	724	1.5197467803955078	val	0.455	724	ukn	724	512	inval	0.496	512	inval	0.56	512	inval	0.797	4.301053762435913	val	1.7	6.310690402984619	val	3.573	9.550971508026123	val	6.905	39.013951539993286	val	33.695	512	inval	0.532	5.869333982467651	val	0.545	4.261239767074585	val	0.589	6.306591987609863	val	0.616	3.8980541229248047	val	0.732	5.122108221054077	val	1.56	724	ukn	724	1.7927420139312744	val	0.495	2048	ukn	2048	1.4155912399291992	val	0.155	0.3970177173614502
dpm.4-8-5.TminQueuesFull	ma	modest	E	356426	1.3137574195861816	ukn	0.569	724	ukn	724	724	ukn	724	6.491730690002441	val	1.477	724	ukn	724	512	inval	1.521	512	inval	1.708	512	inval	2.805	8.825445175170898	val	6.033	15.139456748962402	val	12.365	27.351338624954224	val	24.601	111.94299817085266	val	109.148	512	inval	1.359	4.287881851196289	val	1.489	5.0947558879852295	val	1.874	4.342077732086182	val	1.588	5.912167072296143	val	2.775	9.251969814300537	val	6.094	724	ukn	724	4.775701999664307	val	1.413	2048	ukn	2048	5.395859479904175	val	0.81	1.3137574195861816
dpm.4-8-25.TminQueuesFull	ma	modest	E	356426	1.1409516334533691	ukn	0.519	724	ukn	724	724	ukn	724	4.074667692184448	val	1.332	724	ukn	724	512	inval	1.438	512	inval	1.606	512	inval	2.83	10.191711664199829	val	5.733	20.40538763999939	val	17.577	31.483211040496826	val	28.67	118.12930703163147	val	115.35	512	inval	1.366	4.252248525619507	val	1.475	4.934992074966431	val	1.618	4.491835117340088	val	1.725	8.289965867996216	val	3.404	11.879834651947021	val	6.841	724	ukn	724	4.834439277648926	val	1.493	2048	ukn	2048	5.863039255142212	val	0.907	1.1409516334533691
dpm.4-8-100.TminQueuesFull	ma	modest	E	356426	2.6451354026794434	ukn	0.498	724	ukn	724	724	ukn	724	4.129211664199829	val	1.366	724	ukn	724	512	inval	1.535	512	inval	1.617	512	inval	3.477	10.489665985107422	val	7.268	15.871634483337402	val	12.931	27.16605567932129	val	24.298	133.24288296699524	val	130.392	512	inval	1.397	4.420080661773682	val	1.601	5.575026035308838	val	2.068	4.6279425621032715	val	1.82	6.18583083152771	val	2.682	14.495561122894287	val	9.123	724	ukn	724	4.7458655834198	val	1.399	2048	ukn	2048	5.4318013191223145	val	0.82	2.6451354026794434
dpm.6-4-5.TminQueuesFull	ma	modest	E	1415532	5.953537225723267	ukn	3.805	724	ukn	724	724	ukn	724	24.491739749908447	val	8.496	724	ukn	724	512	inval	8.136	512	inval	10.287	512	inval	17.014	62.15127730369568	val	47.187	103.68801832199097	val	92.194	217.50265908241272	val	205.922	724	ukn	724	512	inval	10.58	24.334699153900146	val	9.936	20.849384784698486	val	8.784	26.165887594223022	val	11.825	35.14482259750366	val	21.428	67.47377276420593	val	53.685	724	ukn	724	25.52933144569397	val	11.186	724	ukn	724	724	ukn	724	5.953537225723267
dpm.6-6-5.TminQueuesFull	ma	modest	E	10537896	70.19423961639404	ukn	49.548	724	ukn	724	724	ukn	724	360	val	356.765	724	ukn	724	512	inval	82.425	512	inval	360	512	inval	222.438	512	inval	360	724	ukn	724	724	ukn	724	724	ukn	724	512	inval	81.048	191.8823845386505	val	98.285	185.89353203773499	val	95.761	217.8441526889801	val	124.546	308.47219038009644	val	217.194	360	val	360	724	ukn	724	191.07193851470947	val	85.258	724	ukn	724	724	ukn	724	70.19423961639404
dpm.6-8-5.TminQueuesFull	ma	modest	E	47298156	309.6277050971985	ukn	235.945	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	309.6277050971985
dpm.8-4-5.TminQueuesFull	ma	modest	E	52265486	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
erlang.10-10-5.PminReach	ma	modest	P	31	0.16348981857299805	ukn	1e-05	0.1522519588470459	ukn	1e-05	0.18486237525939941	val	1e-05	0.07579493522644043	val	1e-05	2.1652579307556152	val	1e-05	3.4246931076049805	val	1e-05	0.2044050693511963	val	1e-05	0.13403606414794922	val	1e-05	0.17604780197143555	val	1e-05	0.0637810230255127	val	1e-05	0.10663151741027832	val	1e-05	0.10867857933044434	val	1e-05	0.10723209381103516	val	1e-05	0.10788226127624512	val	1e-05	0.14241242408752441	val	1e-05	0.12095236778259277	val	1e-05	0.12718462944030762	val	1e-05	0.1337895393371582	val	1e-05	0.06834101676940918	val	1e-05	0.0691995620727539	val	1e-05	0.00437617301940918	val	1e-05	0.0042951107025146484	val	1e-05	0.0042951107025146484
erlang.5000-10-5.PminReach	ma	modest	P	10011	0.16582989692687988	ukn	1e-05	0.1803288459777832	ukn	0.003	0.9581217765808105	val	0.004	0.12702703475952148	val	0.004	0.11847233772277832	val	0.004	0.08692002296447754	val	0.004	0.1239924430847168	val	0.003	0.1342453956604004	val	0.003	1.5565598011016846	val	0.003	0.06258702278137207	val	0.003	0.09494733810424805	val	0.003	0.11215806007385254	val	0.004	0.11053776741027832	val	0.004	0.09171819686889648	val	0.003	0.13111424446105957	val	0.003	0.09674668312072754	val	0.003	0.22031712532043457	val	0.003	0.10931110382080078	val	0.003	0.11803078651428223	val	0.003	0.1155710220336914	val	0.003	0.07732701301574707	val	0.005	0.08049249649047852	val	0.005	0.06258702278137207
erlang.5000-100-5.PminReach	ma	modest	P	10011	0.07844352722167969	ukn	1e-05	1.838759422302246	ukn	0.003	0.09744715690612793	val	0.003	0.16921091079711914	val	0.004	0.15222954750061035	val	0.003	0.14279818534851074	val	0.003	0.14110231399536133	val	0.003	0.14727425575256348	val	0.003	2.0338923931121826	val	0.003	0.1168053150177002	val	0.003	0.11139583587646484	val	0.003	0.11441683769226074	val	0.003	0.1153402328491211	val	0.003	0.09919977188110352	val	0.003	2.0318517684936523	val	0.003	0.10001921653747559	val	0.003	0.10766339302062988	val	0.003	1.6298341751098633	val	0.003	0.11210155487060547	val	0.003	1.628462553024292	val	0.004	0.0749046802520752	val	0.005	0.07541108131408691	val	0.004	0.0749046802520752
erlang.5000-100-50.PminReach	ma	modest	P	10011	0.12489962577819824	ukn	1e-05	0.15281939506530762	ukn	0.003	0.11067056655883789	val	0.003	0.12306594848632812	val	0.005	0.10242223739624023	val	0.003	0.09781336784362793	val	0.003	0.38951563835144043	val	0.004	0.1249244213104248	val	0.004	0.15050935745239258	val	0.004	0.08869647979736328	val	0.003	0.08906745910644531	val	0.003	0.08422327041625977	val	0.003	0.0975339412689209	val	0.003	0.08474946022033691	val	0.003	0.12891936302185059	val	0.003	0.10692572593688965	val	0.004	0.12361717224121094	val	0.004	0.12649774551391602	val	0.003	0.16195201873779297	val	0.003	1.7589075565338135	val	0.003	0.06307101249694824	val	0.004	0.0713644027709961	val	0.004	0.06307101249694824
erlang.10-10-5.TminReach	ma	modest	E	31	0.07776975631713867	ukn	1e-05	1.4444820880889893	ukn	1e-05	0.07635068893432617	val	1e-05	512	inval	1e-05	0.1570441722869873	val	1e-05	0.1800098419189453	val	1e-05	0.048933982849121094	val	1e-05	0.0489344596862793	val	1e-05	0.04889273643493652	val	1e-05	0.07247781753540039	val	1e-05	0.07500386238098145	val	1e-05	0.06772994995117188	val	1e-05	0.08424019813537598	val	1e-05	0.37633490562438965	val	1e-05	0.08027267456054688	val	1e-05	0.3873555660247803	val	1e-05	1.3944203853607178	val	1e-05	0.08920121192932129	val	1e-05	0.07217717170715332	val	1e-05	0.07331562042236328	val	1e-05	0.004148960113525391	val	1e-05	0.005366325378417969	val	1e-05	0.004148960113525391
erlang.5000-10-5.TminReach	ma	modest	E	10011	0.046793460845947266	ukn	0.003	0.1027529239654541	ukn	0.015	0.21488332748413086	val	0.118	512	inval	0.045	0.11405253410339355	val	0.014	0.11492776870727539	val	0.016	0.11932182312011719	val	0.016	1.6226017475128174	val	0.022	0.9937484264373779	val	0.02	0.8389692306518555	val	0.016	0.8312535285949707	val	0.016	1.6171252727508545	val	0.016	1.6431994438171387	val	0.016	1.7775335311889648	val	0.016	1.5738794803619385	val	0.019	1.3093230724334717	val	0.019	1.59061598777771	val	0.019	0.2999088764190674	val	0.046	0.1360926628112793	val	0.014	0.1332988739013672	val	0.016	0.09586095809936523	val	0.008	0.07907891273498535	val	0.007	0.046793460845947266
erlang.5000-100-5.TminReach	ma	modest	E	10011	0.0908348560333252	ukn	0.003	0.19971632957458496	ukn	0.018	0.21954059600830078	val	0.121	512	inval	0.043	1.6539645195007324	val	0.018	1.6244544982910156	val	0.02	0.14956045150756836	val	0.016	0.15143942832946777	val	0.016	0.14707684516906738	val	0.016	0.1356198787689209	val	0.019	0.11109757423400879	val	0.017	1.735672950744629	val	0.017	1.3845980167388916	val	0.017	0.12591290473937988	val	0.017	0.16431856155395508	val	0.023	0.13739418983459473	val	0.019	0.1448650360107422	val	0.02	0.18369340896606445	val	0.019	0.12627887725830078	val	0.014	0.12774276733398438	val	0.016	0.08056044578552246	val	0.008	0.09016656875610352	val	0.009	0.08056044578552246
erlang.5000-100-50.TminReach	ma	modest	E	10011	0.08036065101623535	ukn	0.003	0.10520100593566895	ukn	0.015	0.2301492691040039	val	0.124	512	inval	0.044	0.14932990074157715	val	0.017	0.1574387550354004	val	0.021	1.6471123695373535	val	0.017	1.5153179168701172	val	0.02	0.149245023727417	val	0.016	0.183762788772583	val	0.02	1.6033978462219238	val	0.017	0.13762640953063965	val	0.019	0.11614608764648438	val	0.016	0.07744407653808594	val	0.016	0.1441335678100586	val	0.017	0.0939021110534668	val	0.016	0.14774656295776367	val	0.017	0.15227150917053223	val	0.016	0.12826156616210938	val	0.014	0.13286924362182617	val	0.016	0.08828234672546387	val	0.008	0.08739995956420898	val	0.008	0.07744407653808594
flexible-manufacturing.3-1.M2Fail_E	ma	greatspn	E	1636	259.0181152820587	ukn	258.935	52.94857358932495	ukn	52.83	60.77989625930786	val	60.503	360	val	360	55.406471967697144	val	55.168	512	inval	256.966	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	512	inval	294.198	360	val	360	360	val	360	360	val	360	724	ukn	724	724	ukn	724	55.23036217689514	val	54.894	360	val	360	0.3051784038543701	val	0.139	0.03396916389465332	val	0.003	0.03396916389465332
flexible-manufacturing.9-1.M2Fail_E	ma	greatspn	E	54180	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
flexible-manufacturing.21-1.M2Fail_E	ma	greatspn	E	1220773	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
flexible-manufacturing.3-1.M3Fail_E	ma	greatspn	E	1351	0.10520291328430176	ukn	0.003	16.964887380599976	ukn	16.853	18.108720302581787	val	17.925	0.1474142074584961	val	0.011	19.123859643936157	val	18.931	512	inval	0.007	0.12416529655456543	val	0.014	0.13684797286987305	val	0.038	0.24849438667297363	val	0.11	0.3062856197357178	val	0.198	0.533329963684082	val	0.427	2.1900131702423096	val	2.083	512	inval	0.007	0.14372897148132324	val	0.01	0.11568450927734375	val	0.012	1.985192060470581	val	0.014	0.13318800926208496	val	0.029	0.23916912078857422	val	0.088	20.140995979309082	val	18.427	0.12172937393188477	val	0.008	0.16888833045959473	val	0.068	0.031371355056762695	val	0.002	0.031371355056762695
flexible-manufacturing.9-1.M3Fail_E	ma	greatspn	E	39483	0.27997255325317383	ukn	0.136	724	ukn	724	724	ukn	724	1.8031964302062988	val	0.308	724	ukn	724	512	inval	0.282	5.864700555801392	val	0.441	4.961039066314697	val	1.351	7.964638710021973	val	4.438	9.655905723571777	val	8.16	20.24724268913269	val	17.019	90.03437972068787	val	86.748	512	inval	0.302	2.155008316040039	val	0.38	2.9522411823272705	val	0.901	1.8820881843566895	val	0.454	4.520494222640991	val	1.98	8.512852907180786	val	5.72	724	ukn	724	1.8150839805603027	val	0.299	2048	ukn	2048	1.997096061706543	val	0.102	0.27997255325317383
flexible-manufacturing.21-1.M3Fail_E	ma	greatspn	E	838951	5.0977783203125	ukn	3.079	724	ukn	724	724	ukn	724	36.41316080093384	val	5.832	724	ukn	724	512	inval	7.203	45.61539888381958	val	9.199	58.05984830856323	val	21.773	100.52739119529724	val	64.524	244.18194675445557	val	208.724	360	val	360	724	ukn	724	512	inval	7.98	38.294008016586304	val	7.556	50.71997046470642	val	9.133	45.974783420562744	val	10.661	61.880271434783936	val	30.076	119.4500937461853	val	87.553	724	ukn	724	37.87160778045654	val	5.962	2048	ukn	2048	724	ukn	724	5.0977783203125
ftwc.4-5.TimeMin	ma	modest	E	3259	1.037539005279541	ukn	0.961	58.17971396446228	ukn	58.084	76.17556810379028	val	75.475	7.673274040222168	val	5.807	22.008814096450806	val	21.688	512	inval	1.109	2.9436309337615967	val	2.726	9.287376403808594	val	9.169	30.31429958343506	val	30.17	67.25401711463928	val	62.672	130.87971901893616	val	126.098	360	val	360	512	inval	1.05	1.6795806884765625	val	1.572	2.778532028198242	val	2.168	2.7141482830047607	val	2.607	7.714356899261475	val	7.591	26.647602796554565	val	26.386	20.216350317001343	val	19.887	1.6427793502807617	val	1.532	0.3140738010406494	val	0.127	0.05157613754272461	val	0.007	0.05157613754272461
ftwc.8-5.TimeMin	ma	modest	E	10299	8.628697156906128	ukn	8.525	724	ukn	724	724	ukn	724	40.92593574523926	val	40.736	724	ukn	724	512	inval	8.759	20.13623809814453	val	17.988	65.70489525794983	val	65.418	236.32411074638367	val	236.143	360	val	360	724	ukn	724	724	ukn	724	512	inval	7.9	14.959831237792969	val	14.555	16.953060388565063	val	16.787	24.13945460319519	val	23.666	56.85668182373047	val	56.69	187.2860071659088	val	187.069	724	ukn	724	12.171569585800171	val	11.978	2048	ukn	2048	0.21987128257751465	val	0.03	0.21987128257751465
ftwc.4-5.TimeMax	ma	modest	E	3259	3.894021987915039	ukn	2.264	18.18011474609375	ukn	18.076	64.12461185455322	val	63.913	10.941980838775635	val	9.479	4.8963658809661865	val	4.555	512	inval	2.306	4.419175624847412	val	4.219	16.482619285583496	val	14.829	45.17671799659729	val	43.401	79.41529893875122	val	79.306	164.8737494945526	val	164.777	360	val	360	512	inval	2.488	6.074335813522339	val	2.896	3.8763844966888428	val	3.68	7.79468846321106	val	4.626	13.97271203994751	val	13.014	44.69726920127869	val	43.639	4.356081962585449	val	4.121	2.8214950561523438	val	2.707	0.277972936630249	val	0.089	0.0607755184173584	val	0.007	0.0607755184173584
ftwc.8-5.TimeMax	ma	modest	E	10299	26.53850817680359	ukn	26.444	724	ukn	724	724	ukn	724	127.53420519828796	val	124.829	724	ukn	724	512	inval	32.242	97.29024267196655	val	95.202	248.18499517440796	val	247.823	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	512	inval	30.038	35.7252836227417	val	35.549	53.19101858139038	val	51.033	58.64234781265259	val	58.469	153.73311829566956	val	151.765	360	val	360	360	val	360	35.62149691581726	val	35.425	3.2314906120300293	val	1.455	0.22418713569641113	val	0.023	0.22418713569641113
jobs.5-2.completiontime	ma	prism-ma	E	117	1.4811720848083496	ukn	1e-05	0.18091821670532227	ukn	1e-05	0.058080196380615234	val	0.002	512	inval	1e-05	0.0854799747467041	val	1e-05	0.08197927474975586	val	1e-05	1.5208942890167236	val	1e-05	0.321352481842041	val	1e-05	0.1636357307434082	val	0.001	1.3174867630004883	val	1e-05	1.5826537609100342	val	1e-05	0.08745932579040527	val	1e-05	0.08292388916015625	val	1e-05	0.07851338386535645	val	1e-05	0.18876433372497559	val	1e-05	0.07798433303833008	val	1e-05	0.18868756294250488	val	1e-05	0.18881440162658691	val	1e-05	0.07696914672851562	val	1e-05	0.07658863067626953	val	1e-05	0.006374359130859375	val	1e-05	0.006140470504760742	val	1e-05	0.006140470504760742
jobs.10-3.completiontime	ma	prism-ma	E	16439	0.3642556667327881	ukn	0.014	2.115579128265381	ukn	0.065	2.296170711517334	val	0.433	512	inval	0.072	0.5800788402557373	val	0.083	0.5955004692077637	val	0.099	0.5548295974731445	val	0.092	0.6320726871490479	val	0.105	0.5995790958404541	val	0.104	1.0859313011169434	val	0.096	1.0265657901763916	val	0.096	0.5083355903625488	val	0.083	0.5255172252655029	val	0.091	0.5317986011505127	val	0.091	0.5920412540435791	val	0.098	0.4957897663116455	val	0.078	0.5876970291137695	val	0.101	0.587456226348877	val	0.106	2.278275966644287	val	0.069	2.266909599304199	val	0.092	0.40619611740112305	val	0.036	0.37398576736450195	val	0.03	0.3642556667327881
jobs.15-3.completiontime	ma	prism-ma	E	1896568	78.41277194023132	ukn	3.413	96.24708604812622	ukn	7.992	724	ukn	724	512	inval	9.87	113.42724514007568	val	10.535	119.0350444316864	val	12.297	103.81393599510193	val	10.983	130.34414625167847	val	12.803	130.72184586524963	val	12.805	106.50575184822083	val	11.492	106.49706149101257	val	11.661	106.49929404258728	val	11.626	107.81240797042847	val	11.47	116.7253749370575	val	12.421	104.6401219367981	val	11.064	118.75017380714417	val	12.558	105.49204707145691	val	10.922	105.14206790924072	val	10.96	104.89408040046692	val	9.432	106.5630133152008	val	11.102	724	ukn	724	724	ukn	724	78.41277194023132
jobs.5-2.avgtime	ma	prism-ma	E	117	3.964935779571533	ukn	1e-05	4.332376480102539	ukn	1e-05	0.11839056015014648	val	0.001	0.08089256286621094	val	1e-05	2.4881808757781982	val	1e-05	1.8300774097442627	val	1e-05	0.09428286552429199	val	1e-05	0.08488345146179199	val	1e-05	0.08537650108337402	val	1e-05	2.791764974594116	val	1e-05	2.920053005218506	val	1e-05	3.06072998046875	val	1e-05	3.1100106239318848	val	1e-05	0.07764148712158203	val	1e-05	0.13365983963012695	val	1e-05	0.07663893699645996	val	1e-05	0.13311409950256348	val	1e-05	0.09602975845336914	val	1e-05	0.06458854675292969	val	1e-05	0.08216214179992676	val	1e-05	0.00854039192199707	val	1e-05	0.007577657699584961	val	1e-05	0.007577657699584961
jobs.10-3.avgtime	ma	prism-ma	E	16439	4.595502853393555	ukn	0.009	5.587698459625244	ukn	0.064	0.908273458480835	val	0.363	0.5383119583129883	val	0.049	0.5446662902832031	val	0.06	0.5583608150482178	val	0.073	0.5773828029632568	val	0.073	0.5863049030303955	val	0.079	0.5847148895263672	val	0.078	0.557429313659668	val	0.068	0.5484838485717773	val	0.071	0.5510678291320801	val	0.068	0.551342248916626	val	0.071	0.5462203025817871	val	0.067	0.554046630859375	val	0.073	0.5549483299255371	val	0.071	0.5548801422119141	val	0.072	0.5566132068634033	val	0.073	0.5792489051818848	val	0.053	0.597599983215332	val	0.066	0.4126749038696289	val	0.03	0.4068155288696289	val	0.026	0.4068155288696289
jobs.15-3.avgtime	ma	prism-ma	E	1896568	88.39761805534363	ukn	1.957	107.45214700698853	ukn	7.63	724	ukn	724	111.3336877822876	val	7.7	112.75352263450623	val	8.928	113.6374933719635	val	10.514	113.23454189300537	val	10.312	114.22089672088623	val	10.416	113.34885025024414	val	10.525	113.13077473640442	val	10.469	114.35624241828918	val	10.268	112.94458794593811	val	10.437	112.99031448364258	val	10.14	112.54987335205078	val	10.354	113.72326874732971	val	10.782	115.1260781288147	val	11.134	114.10419344902039	val	10.801	113.08020257949829	val	10.177	116.06733632087708	val	8.496	117.93702459335327	val	10.122	724	ukn	724	724	ukn	724	88.39761805534363
polling-system.3-3-5.TminBothFull	ma	modest	E	10934	0.11796331405639648	ukn	0.018	21.574501276016235	ukn	21.442	0.28492188453674316	val	0.141	0.18135762214660645	val	0.039	0.30541396141052246	val	0.139	512	inval	0.043	512	inval	0.058	512	inval	0.115	0.4037513732910156	val	0.223	0.8058879375457764	val	0.445	1.4825177192687988	val	0.875	4.933307647705078	val	4.522	512	inval	0.044	0.29662013053894043	val	0.047	0.21916937828063965	val	0.047	512	inval	0.049	0.22490954399108887	val	0.083	0.36446666717529297	val	0.19	0.2945826053619385	val	0.125	0.2018594741821289	val	0.038	0.2414557933807373	val	0.013	0.2513010501861572	val	0.015	0.11796331405639648
polling-system.3-3-5.TmaxBothFull	ma	modest	E	10934	724	ukn	724	0.2811565399169922	ukn	0.135	16.61601495742798	val	16.457	724	ukn	724	19.286346435546875	val	13.907	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	11.726635932922363	val	11.545	724	ukn	724	0.28401803970336914	val	0.028	2048	ukn	2048	0.2811565399169922
readers-writers.5.exp_time_many_requests	ma	greatspn	E	830	1.4571056365966797	ukn	0.027	1.1002089977264404	ukn	1.004	1.3189167976379395	val	1.221	724	ukn	724	2.007570743560791	val	1.201	512	inval	0.026	0.1916816234588623	val	0.09	2.0992233753204346	val	0.393	2.8450143337249756	val	1.245	2.8509607315063477	val	2.754	5.719778776168823	val	5.659	29.430489540100098	val	29.37	512	inval	0.025	0.22298526763916016	val	0.048	0.19618916511535645	val	0.075	0.23607110977172852	val	0.095	0.38135361671447754	val	0.309	1.1443405151367188	val	1.038	1.0966250896453857	val	1.02	0.15024232864379883	val	0.054	0.04730987548828125	val	0.012	0.01867198944091797	val	0.001	0.01867198944091797
readers-writers.20.exp_time_many_requests	ma	greatspn	E	137070	1.5143060684204102	ukn	1.158	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	512	inval	1.453	7.864240646362305	val	3.062	15.518120050430298	val	11.154	43.47628307342529	val	39.09	89.42700028419495	val	85.169	180.4809331893921	val	176.229	360	val	360	512	inval	1.406	6.136363983154297	val	2.081	7.046032190322876	val	2.649	7.563378810882568	val	3.488	14.05867314338684	val	9.666	37.773484230041504	val	33.438	724	ukn	724	6.295670032501221	val	1.994	2048	ukn	2048	8.246660232543945	val	0.284	1.5143060684204102
readers-writers.35.exp_time_many_requests	ma	greatspn	E	1128974	9.505783081054688	ukn	6.636	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	512	inval	8.482	49.7038688659668	val	11.103	72.40158009529114	val	33.735	127.01354837417603	val	88.318	227.6847686767578	val	189.332	360	val	360	724	ukn	724	512	inval	8.113	44.929596185684204	val	9.551	49.768701791763306	val	9.826	48.992135763168335	val	13.497	85.93647289276123	val	44.094	170.29149079322815	val	128.699	724	ukn	724	43.453917264938354	val	8.574	2048	ukn	2048	724	ukn	724	9.505783081054688
readers-writers.40.exp_time_many_requests	ma	greatspn	E	1884366	10.173718929290771	ukn	6.897	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	512	inval	15.662	84.1394636631012	val	24.07	118.51726961135864	val	58.996	245.90028738975525	val	186.361	360	val	359.474	360	val	360	724	ukn	724	512	inval	12.592	70.7298321723938	val	13.578	93.94746279716492	val	25.37	81.68965148925781	val	20.969	109.53875064849854	val	42.369	360	val	360	724	ukn	724	71.58962965011597	val	12.763	724	ukn	724	724	ukn	724	10.173718929290771
readers-writers.5.pr_network	ma	greatspn	P	830	0.10481691360473633	ukn	0.026	2048	ukn	2048	1.3372509479522705	val	1.115	0.12918591499328613	val	0.037	1.1158525943756104	val	1.011	512	inval	0.027	0.13490033149719238	val	0.055	0.29374194145202637	val	0.234	0.9765608310699463	val	0.859	1.9525694847106934	val	1.865	4.798529386520386	val	4.61	25.188709497451782	val	23.914	512	inval	0.037	1.677567481994629	val	0.039	0.14278650283813477	val	0.048	0.1789093017578125	val	0.079	0.3341951370239258	val	0.235	0.9375565052032471	val	0.834	1.1160368919372559	val	1.003	0.13686704635620117	val	0.038	2048	ukn	2048	2048	ukn	2048	0.10481691360473633
readers-writers.20.pr_network	ma	greatspn	P	137070	1.155548334121704	ukn	0.797	2048	ukn	2048	724	ukn	724	5.444525480270386	val	1.423	724	ukn	724	512	inval	3.197	9.37462067604065	val	2.199	14.624319791793823	val	7.562	31.454073667526245	val	25.382	58.912999391555786	val	52.791	104.98740196228027	val	101.013	360	val	360	512	inval	1.304	5.320699453353882	val	1.375	5.684357404708862	val	1.732	6.273653745651245	val	2.295	10.155219793319702	val	6.183	24.172318696975708	val	20.207	724	ukn	724	5.482743501663208	val	1.335	2048	ukn	2048	2048	ukn	2048	1.155548334121704
readers-writers.35.pr_network	ma	greatspn	P	1128974	7.729108810424805	ukn	4.206	2048	ukn	2048	724	ukn	724	51.293267488479614	val	12.452	724	ukn	724	512	inval	8.566	43.89353108406067	val	10.374	55.43480062484741	val	21.967	99.72996640205383	val	58.578	167.38718557357788	val	134.32	360	val	328.585	724	ukn	724	512	inval	9.235	43.12412357330322	val	10.119	47.95092415809631	val	11.316	49.54874634742737	val	11.672	58.98389959335327	val	22.337	122.63302063941956	val	85.84	724	ukn	724	43.116796016693115	val	8.169	2048	ukn	2048	2048	ukn	2048	7.729108810424805
readers-writers.40.pr_network	ma	greatspn	P	1884366	11.233947038650513	ukn	7.992	2048	ukn	2048	724	ukn	724	83.41008615493774	val	15.837	724	ukn	724	512	inval	15.901	512	inval	19.904	512	inval	36.737	203.9953374862671	val	133.672	249.87438344955444	val	191.976	360	val	360	724	ukn	724	512	inval	16.778	79.10552740097046	val	18.115	73.04302787780762	val	17.89	91.82119750976562	val	26.304	91.99375891685486	val	36.719	149.27374649047852	val	94.493	724	ukn	724	74.96928524971008	val	15.143	724	ukn	724	724	ukn	724	11.233947038650513
reentrant-queues.3-3-3-5.TminBothQueuesFull	ma	modest	E	77937	0.24608755111694336	ukn	0.054	724	ukn	724	2.272948980331421	val	1.423	2.9081029891967773	val	0.274	2.2073614597320557	val	1.355	512	inval	0.23	2.4564759731292725	val	0.263	3.6016199588775635	val	0.381	4.039545059204102	val	0.686	1.772475242614746	val	1.046	2.5001540184020996	val	1.811	8.696368932723999	val	8.026	512	inval	0.252	0.8916721343994141	val	0.238	2.468604564666748	val	0.28	0.9054915904998779	val	0.252	2.4396848678588867	val	0.33	2.8248953819274902	val	0.636	2.254164457321167	val	1.282	1.0355019569396973	val	0.235	7.699350118637085	val	0.313	7.255146503448486	val	0.139	0.24608755111694336
reentrant-queues.3-3-3-5.TmaxBothQueuesFull	ma	modest	E	77937	0.37046313285827637	ukn	0.175	3.9957375526428223	ukn	3.439	14.526642799377441	val	13.19	724	ukn	724	7.616633892059326	val	6.258	512	inval	0.374	1.2481036186218262	val	0.446	1.8732538223266602	val	1.043	4.095419406890869	val	3.164	6.417357921600342	val	5.756	12.538306474685669	val	11.88	61.503230571746826	val	60.838	512	inval	0.333	1.0590784549713135	val	0.356	2.8492298126220703	val	0.447	1.174619436264038	val	0.48	3.2902023792266846	val	1.062	5.419204235076904	val	3.133	7.161268711090088	val	5.524	1.1058499813079834	val	0.336	14.51180624961853	val	0.598	7.133399724960327	val	0.122	0.37046313285827637
stream.10.exp_buffertime	ma	prism-ma	E	176	0.07497382164001465	ukn	1e-05	0.5412323474884033	ukn	0.006	3.031856060028076	val	0.003	0.28447723388671875	val	1e-05	0.09642577171325684	val	1e-05	0.09648919105529785	val	1e-05	0.2144184112548828	val	1e-05	0.18430757522583008	val	1e-05	0.20878195762634277	val	1e-05	0.04715371131896973	val	1e-05	0.06664228439331055	val	1e-05	0.08455228805541992	val	1e-05	0.042192697525024414	val	1e-05	0.0821685791015625	val	1e-05	0.20904159545898438	val	1e-05	0.0873258113861084	val	1e-05	0.2242891788482666	val	1e-05	0.19861960411071777	val	1e-05	0.07212662696838379	val	1e-05	0.08664703369140625	val	1e-05	0.007730007171630859	val	1e-05	0.007737398147583008	val	1e-05	0.007730007171630859
stream.100.exp_buffertime	ma	prism-ma	E	15251	0.10326409339904785	ukn	0.007	0.18648457527160645	ukn	0.047	0.4980204105377197	val	0.324	512	inval	0.046	0.2660698890686035	val	0.043	0.27164292335510254	val	0.054	0.24858570098876953	val	0.052	0.32324862480163574	val	0.053	0.31722331047058105	val	0.054	0.20858073234558105	val	0.053	0.2076418399810791	val	0.052	0.21044707298278809	val	0.054	0.2395031452178955	val	0.063	0.2050774097442627	val	0.052	0.3133103847503662	val	0.053	0.2053983211517334	val	0.052	0.3198368549346924	val	0.053	0.30717897415161133	val	0.055	0.22765040397644043	val	0.043	0.2338123321533203	val	0.051	0.43755459785461426	val	0.087	0.2452857494354248	val	0.053	0.10326409339904785
stream.500.exp_buffertime	ma	prism-ma	E	376251	2.5172841548919678	ukn	0.311	4.210008382797241	ukn	2.215	10.57462453842163	val	8.183	512	inval	1.539	4.253138780593872	val	1.746	4.777508974075317	val	2.085	4.776862144470215	val	2.1	4.851500511169434	val	2.112	4.771281480789185	val	2.098	5.191712379455566	val	2.268	5.920594692230225	val	2.675	5.930110931396484	val	2.673	4.594293594360352	val	2.054	4.598535060882568	val	2.05	4.842950344085693	val	2.108	4.577831268310547	val	2.044	4.912944793701172	val	2.126	4.874494314193726	val	2.116	5.793797016143799	val	1.789	6.29785680770874	val	2.113	724	ukn	724	724	ukn	724	2.5172841548919678
stream.1000.exp_buffertime	ma	prism-ma	E	1502501	3.8403890132904053	ukn	1.641	13.069844245910645	ukn	6.946	724	ukn	724	512	inval	10.115	23.974902391433716	val	9.803	27.735044240951538	val	12.579	27.71485686302185	val	12.346	35.79484176635742	val	15.582	28.710280418395996	val	12.971	27.459535598754883	val	12.549	29.18302893638611	val	13.218	29.047646284103394	val	13.136	29.28669786453247	val	13.301	29.3017635345459	val	13.676	28.704065799713135	val	12.977	35.34196734428406	val	15.449	28.728901863098145	val	12.998	28.76210618019104	val	12.998	32.03035235404968	val	9.197	35.74319791793823	val	11.614	724	ukn	724	724	ukn	724	3.8403890132904053
stream.10.exp_restarts	ma	prism-ma	E	176	5.063561916351318	ukn	1e-05	1.6977064609527588	ukn	0.006	1.5818936824798584	val	0.002	724	ukn	724	0.11435699462890625	val	1e-05	0.12079000473022461	val	1e-05	0.0966498851776123	val	1e-05	0.10105323791503906	val	1e-05	0.10126662254333496	val	1e-05	0.06719017028808594	val	1e-05	0.0383148193359375	val	1e-05	0.09031105041503906	val	1e-05	0.08916091918945312	val	1e-05	0.07641172409057617	val	1e-05	7.045689582824707	val	0.042	0.07529067993164062	val	1e-05	7.046060085296631	val	0.042	7.111713886260986	val	0.042	0.0885012149810791	val	1e-05	0.08188939094543457	val	1e-05	0.007730960845947266	val	1e-05	0.007359027862548828	val	1e-05	0.007359027862548828
stream.100.exp_restarts	ma	prism-ma	E	15251	4.640874862670898	ukn	0.006	4.557439565658569	ukn	0.035	0.4206993579864502	val	0.265	724	ukn	724	0.21222805976867676	val	0.038	0.2212083339691162	val	0.045	0.2079622745513916	val	0.042	0.2158501148223877	val	0.042	0.2160041332244873	val	0.042	2.8276431560516357	val	0.053	2.7144124507904053	val	0.054	2.4487314224243164	val	0.038	2.4763989448547363	val	0.042	3.2047197818756104	val	0.039	0.6064362525939941	val	0.052	3.243513822555542	val	0.044	0.6074767112731934	val	0.052	0.605231523513794	val	0.055	0.18713021278381348	val	0.03	1.9111850261688232	val	0.046	0.2959775924682617	val	0.054	0.3261384963989258	val	0.059	0.18713021278381348
stream.500.exp_restarts	ma	prism-ma	E	376251	0.7235367298126221	ukn	0.21	4.176874876022339	ukn	1.206	9.927874326705933	val	7.531	724	ukn	724	3.827322483062744	val	1.342	4.841084718704224	val	1.773	4.835583448410034	val	1.764	4.921747922897339	val	1.787	4.908849000930786	val	1.792	4.304720640182495	val	1.658	4.2987143993377686	val	1.661	4.356945037841797	val	1.685	4.323111295700073	val	1.688	4.372551679611206	val	1.687	4.883005857467651	val	1.779	4.214203119277954	val	1.624	4.895498991012573	val	1.775	4.872199773788452	val	1.772	5.3622660636901855	val	1.34	5.8687920570373535	val	1.675	724	ukn	724	724	ukn	724	0.7235367298126221
stream.1000.exp_restarts	ma	prism-ma	E	1502501	6.997597694396973	ukn	1.05	17.04073214530945	ukn	5.955	724	ukn	724	724	ukn	724	27.81724262237549	val	6.824	31.824587106704712	val	9.64	32.20702004432678	val	9.622	32.170655727386475	val	9.589	22.40182876586914	val	8.533	24.60125756263733	val	8.76	24.116345405578613	val	9.024	24.14506697654724	val	9.054	23.650988578796387	val	8.786	23.54911518096924	val	8.788	23.334639072418213	val	8.753	30.398252248764038	val	11.617	24.087629795074463	val	9.041	24.20974349975586	val	9.091	29.847676277160645	val	6.456	33.2773323059082	val	8.816	724	ukn	724	724	ukn	724	6.997597694396973
stream.10.pr_underrun	ma	prism-ma	P	86	0.09068727493286133	ukn	1e-05	0.04205918312072754	ukn	1e-05	0.22456097602844238	val	0.001	0.09757232666015625	val	1e-05	0.08555269241333008	val	1e-05	0.16695499420166016	val	1e-05	0.15344929695129395	val	1e-05	0.16186189651489258	val	1e-05	0.16022658348083496	val	1e-05	0.1777658462524414	val	1e-05	1.8293089866638184	val	1e-05	1.840383768081665	val	1e-05	1.478015661239624	val	1e-05	1.480151653289795	val	1e-05	0.12812018394470215	val	1e-05	0.0803673267364502	val	1e-05	0.08578705787658691	val	1e-05	0.08485126495361328	val	1e-05	0.07251238822937012	val	1e-05	0.07232522964477539	val	1e-05	0.00545501708984375	val	1e-05	0.00554966926574707	val	1e-05	0.00545501708984375
stream.100.pr_underrun	ma	prism-ma	P	5351	2.1904921531677246	ukn	0.001	2.344177484512329	ukn	0.008	0.2147068977355957	val	0.113	0.11621379852294922	val	0.007	0.09656405448913574	val	0.007	0.09841418266296387	val	0.01	0.07369852066040039	val	0.01	0.09943866729736328	val	0.01	0.09967374801635742	val	0.01	0.11157536506652832	val	0.01	0.11439871788024902	val	0.01	0.11610603332519531	val	0.01	0.10678458213806152	val	0.01	0.3464798927307129	val	0.013	3.9687139987945557	val	0.01	0.33890461921691895	val	0.011	3.1213600635528564	val	0.011	2.2232749462127686	val	0.011	0.11368536949157715	val	0.007	0.2025146484375	val	0.01	0.08846545219421387	val	0.012	0.08861851692199707	val	0.013	0.07369852066040039
stream.500.pr_underrun	ma	prism-ma	P	126751	0.40096306800842285	ukn	0.085	1.0763182640075684	ukn	0.412	4.596428632736206	val	3.946	2.615145683288574	val	0.292	2.9686551094055176	val	0.36	3.06612229347229	val	0.46	6.78830885887146	val	0.416	6.810528516769409	val	0.413	6.867332696914673	val	0.409	2.576044797897339	val	0.442	2.543062210083008	val	0.427	2.8260035514831543	val	0.498	2.778496026992798	val	0.472	1.110908031463623	val	0.412	6.4571967124938965	val	0.418	1.1188936233520508	val	0.421	6.752789258956909	val	0.41	6.789734840393066	val	0.415	1.4224379062652588	val	0.308	1.5544495582580566	val	0.401	3.4616456031799316	val	0.574	3.48289155960083	val	0.578	0.40096306800842285
stream.1000.pr_underrun	ma	prism-ma	P	503501	3.665714979171753	ukn	0.223	5.015578031539917	ukn	1.625	26.564974546432495	val	23.48	8.064685821533203	val	4.334	4.55812406539917	val	1.573	5.361640691757202	val	2.2	5.2955238819122314	val	2.18	5.284573793411255	val	2.169	5.262775421142578	val	2.156	5.2320051193237305	val	2.15	5.316125154495239	val	2.182	5.284510850906372	val	2.185	5.361968755722046	val	2.219	5.336517333984375	val	2.208	5.410330772399902	val	2.229	5.356656312942505	val	2.221	5.433300256729126	val	2.247	5.510972738265991	val	2.31	7.6252501010894775	val	1.509	8.446681022644043	val	2.138	724	ukn	724	724	ukn	724	3.665714979171753
beb.3-4-3.LineSeized	mdp	modest	P	4660	0.07783079147338867	ukn	1e-05	2048	ukn	2048	0.18184447288513184	val	0.018	0.11224150657653809	val	0.005	0.10936141014099121	val	0.004	0.11063361167907715	val	0.005	0.11068058013916016	val	0.005	0.11039400100708008	val	0.005	1.5399091243743896	val	0.005	0.41413354873657227	val	0.005	0.4126577377319336	val	0.005	0.10760879516601562	val	0.005	0.1083528995513916	val	0.005	0.10584568977355957	val	0.005	0.1265089511871338	val	0.005	0.10710406303405762	val	0.005	0.12747669219970703	val	0.005	0.12665319442749023	val	0.005	0.10120606422424316	val	0.004	0.10861325263977051	val	0.005	0.04943585395812988	val	0.004	0.04872298240661621	val	0.004	0.04872298240661621
beb.4-8-7.LineSeized	mdp	modest	P	20186888	71.744558095932	ukn	31.587	2048	ukn	2048	724	ukn	724	203.6162030696869	val	64.92	191.35264539718628	val	55.184	195.2468717098236	val	59.312	199.61762380599976	val	62.613	198.69059872627258	val	61.896	201.71952176094055	val	64.148	214.45400166511536	val	65.082	216.33392810821533	val	66.574	217.37378573417664	val	67.386	255.39223885536194	val	89.382	244.19820404052734	val	78.513	188.51509952545166	val	60.072	206.27372980117798	val	63.862	191.16919875144958	val	61.928	189.20570492744446	val	60.625	243.96400260925293	val	62.338	289.5625014305115	val	89.954	724	ukn	724	724	ukn	724	71.744558095932
beb.3-4-3.GaveUp	mdp	modest	P	4632	0.04699587821960449	ukn	1e-05	2048	ukn	2048	0.1043405532836914	val	0.014	0.11396050453186035	val	0.005	1.6925246715545654	val	0.004	1.6942074298858643	val	0.004	0.12870526313781738	val	0.004	0.13500618934631348	val	0.004	0.13386130332946777	val	0.004	0.17963147163391113	val	0.005	0.3056175708770752	val	0.006	0.19614672660827637	val	0.005	1.3380565643310547	val	0.005	0.10018563270568848	val	0.005	2.3246819972991943	val	0.004	0.12673592567443848	val	0.006	2.3620777130126953	val	0.004	2.328809976577759	val	0.004	0.1114656925201416	val	0.004	0.10605335235595703	val	0.005	0.05180978775024414	val	0.004	0.049402475357055664	val	0.004	0.04699587821960449
beb.4-8-7.GaveUp	mdp	modest	P	20175095	43.013824701309204	ukn	6.781	2048	ukn	2048	724	ukn	724	160.9214072227478	val	30.173	153.44619393348694	val	29.725	157.60172629356384	val	33.947	158.36279249191284	val	34.446	158.690669298172	val	35.145	157.46110773086548	val	33.984	157.56060218811035	val	33.736	157.3936150074005	val	33.646	176.407870054245	val	38.574	174.48395991325378	val	36.806	179.2728307247162	val	40.805	159.52683210372925	val	35.284	166.974454164505	val	33.955	157.5927529335022	val	34.083	157.16498398780823	val	33.543	176.75932216644287	val	29.861	182.1869478225708	val	34.866	724	ukn	724	724	ukn	724	43.013824701309204
cdrive.2.goal	mdp	ppddl	P	38	0.07486176490783691	ukn	1e-05	2048	ukn	2048	0.07849884033203125	val	1e-05	0.07027029991149902	val	1e-05	5.686904668807983	val	1e-05	5.658048391342163	val	1e-05	5.847651720046997	val	1e-05	5.932056188583374	val	1e-05	6.162920236587524	val	1e-05	0.0750892162322998	val	1e-05	0.34693408012390137	val	1e-05	0.37134552001953125	val	1e-05	1.5088000297546387	val	1e-05	0.07360219955444336	val	1e-05	6.227883815765381	val	1e-05	0.07269406318664551	val	1e-05	6.798267364501953	val	1e-05	6.7310791015625	val	1e-05	0.09407639503479004	val	1e-05	0.09454059600830078	val	1e-05	0.007366657257080078	val	1e-05	0.008172750473022461	val	1e-05	0.007366657257080078
cdrive.3.goal	mdp	ppddl	P	143	1.58028244972229	ukn	1e-05	2048	ukn	2048	2.005937337875366	val	0.001	512	inval	1e-05	1.4303243160247803	val	0.001	512	inval	1e-05	512	inval	1e-05	512	inval	1e-05	512	inval	1e-05	512	inval	1e-05	512	inval	1e-05	512	inval	0.002	512	inval	1e-05	512	inval	1e-05	512	inval	1e-05	512	inval	1e-05	512	inval	1e-05	512	inval	1e-05	0.10593628883361816	val	0.001	512	inval	1e-05	0.007373332977294922	val	1e-05	512	inval	1e-05	0.007373332977294922
cdrive.6.goal	mdp	ppddl	P	737	0.14242100715637207	ukn	1e-05	2048	ukn	2048	2.2460830211639404	val	0.005	512	inval	0.002	0.14274358749389648	val	0.007	512	inval	0.002	512	inval	0.001	512	inval	0.002	512	inval	0.002	512	inval	0.002	512	inval	0.004	512	inval	0.014	512	inval	0.002	512	inval	0.002	512	inval	0.002	512	inval	0.003	512	inval	0.002	512	inval	0.002	3.7655029296875	val	0.005	512	inval	0.002	0.028827428817749023	val	0.002	512	inval	0.001	0.028827428817749023
cdrive.10.goal	mdp	ppddl	P	2193	0.42583131790161133	ukn	0.001	2048	ukn	2048	3.649657726287842	val	0.019	512	inval	0.005	0.6137802600860596	val	0.019	512	inval	0.006	512	inval	0.005	512	inval	0.006	512	inval	0.008	512	inval	0.009	512	inval	0.015	512	inval	0.053	512	inval	0.005	512	inval	0.006	512	inval	0.005	512	inval	0.005	512	inval	0.006	512	inval	0.008	0.41603636741638184	val	0.018	512	inval	0.005	0.042575836181640625	val	0.006	512	inval	0.004	0.042575836181640625
consensus.2-2.c2	mdp	prism	P	272	1.4680771827697754	ukn	1e-05	1.4714922904968262	ukn	0.004	2.537594795227051	val	0.002	0.09930539131164551	val	1e-05	0.051366567611694336	val	0.002	512	inval	1e-05	0.04838705062866211	val	1e-05	0.12222528457641602	val	0.001	0.08506560325622559	val	0.002	0.20651459693908691	val	0.003	1.6567752361297607	val	0.006	0.21836113929748535	val	0.036	0.10888338088989258	val	1e-05	0.10728573799133301	val	1e-05	0.11524581909179688	val	1e-05	0.1036982536315918	val	1e-05	0.11876869201660156	val	1e-05	0.08479690551757812	val	0.001	0.042984962463378906	val	0.002	0.04264640808105469	val	1e-05	0.009556293487548828	val	1e-05	0.015937089920043945	val	1e-05	0.009556293487548828
consensus.2-4.c2	mdp	prism	P	528	1.531249761581421	ukn	1e-05	1.5522291660308838	ukn	0.007	2.2580764293670654	val	0.005	0.09216976165771484	val	0.001	0.3207542896270752	val	0.005	512	inval	0.001	0.04922008514404297	val	0.001	0.049924373626708984	val	0.004	0.08487915992736816	val	0.012	0.14163470268249512	val	0.031	1.6955645084381104	val	0.063	1.9912357330322266	val	0.325	1.7048544883728027	val	0.001	0.05194973945617676	val	0.001	0.07930326461791992	val	0.001	0.07009696960449219	val	0.001	0.08159661293029785	val	0.004	0.08652329444885254	val	0.011	0.10045409202575684	val	0.004	0.1006937026977539	val	0.001	0.009926557540893555	val	1e-05	0.011666536331176758	val	0.001	0.009926557540893555
consensus.2-8.c2	mdp	prism	P	1040	0.07848358154296875	ukn	0.004	0.09466385841369629	ukn	0.015	0.1787724494934082	val	0.106	0.08866548538208008	val	0.005	0.15964484214782715	val	0.079	512	inval	0.005	0.1608273983001709	val	0.008	0.18167686462402344	val	0.032	0.7243142127990723	val	0.112	0.2906315326690674	val	0.215	0.5235681533813477	val	0.447	2.385547161102295	val	2.314	0.062021732330322266	val	0.004	0.09345006942749023	val	0.006	0.15854239463806152	val	0.009	0.09413337707519531	val	0.011	0.14644813537597656	val	0.028	0.21254277229309082	val	0.104	4.688908576965332	val	0.086	4.6366448402404785	val	0.007	0.01816391944885254	val	0.001	0.018361330032348633	val	0.001	0.01816391944885254
consensus.2-16.c2	mdp	prism	P	2064	1.4902215003967285	ukn	0.042	0.6871466636657715	ukn	0.032	0.6794853210449219	val	0.579	0.14820647239685059	val	0.041	2.040280342102051	val	0.407	512	inval	0.039	1.3955409526824951	val	0.056	1.6604204177856445	val	0.234	1.7109487056732178	val	0.874	1.8877336978912354	val	1.792	3.8907999992370605	val	3.803	20.8128662109375	val	20.605	0.2416391372680664	val	0.038	0.26146841049194336	val	0.047	0.3714783191680908	val	0.059	0.2814638614654541	val	0.081	0.6337370872497559	val	0.243	1.6057991981506348	val	0.789	0.5041255950927734	val	0.409	0.13739752769470215	val	0.04	0.028753280639648438	val	0.002	0.04453778266906738	val	0.003	0.028753280639648438
consensus.4-2.c2	mdp	prism	P	22656	0.1420135498046875	ukn	0.027	0.4139556884765625	ukn	0.216	0.40734171867370605	val	0.171	0.28174400329589844	val	0.053	0.5211038589477539	val	0.161	512	inval	0.057	0.36142730712890625	val	0.081	0.4333937168121338	val	0.199	0.7974576950073242	val	0.559	3.8547186851501465	val	1.208	4.619334697723389	val	2.73	15.88192343711853	val	14.013	0.28700923919677734	val	0.057	0.2869291305541992	val	0.059	0.3062279224395752	val	0.066	0.30385446548461914	val	0.078	0.3987538814544678	val	0.17	0.7101259231567383	val	0.469	0.4433584213256836	val	0.155	0.3289663791656494	val	0.058	0.42866063117980957	val	0.036	0.6213188171386719	val	0.053	0.1420135498046875
consensus.4-4.c2	mdp	prism	P	43136	0.3484842777252197	ukn	0.185	0.7341651916503906	ukn	0.431	1.6990842819213867	val	1.323	0.6676821708679199	val	0.263	1.3130662441253662	val	0.9	512	inval	0.249	0.8147084712982178	val	0.406	1.8573577404022217	val	1.436	5.129615306854248	val	4.724	9.586138486862183	val	9.156	19.541542530059814	val	19.11	98.94448566436768	val	98.535	0.5873374938964844	val	0.229	0.6032118797302246	val	0.244	0.6529710292816162	val	0.29	0.7633934020996094	val	0.401	1.3346188068389893	val	0.974	3.945408582687378	val	3.573	1.2175307273864746	val	0.77	0.7021167278289795	val	0.249	0.9043262004852295	val	0.078	0.9157307147979736	val	0.087	0.3484842777252197
consensus.6-2.c2	mdp	prism	P	1258240	8.401560068130493	ukn	4.201	26.18148636817932	ukn	12.511	35.72415280342102	val	22.188	24.549973964691162	val	9.467	22.539416551589966	val	9.37	512	inval	6.875	21.731262922286987	val	8.367	45.565696716308594	val	27.931	101.57970690727234	val	84.294	172.1415867805481	val	158.37	327.8247745037079	val	314.703	724	ukn	724	19.468761205673218	val	6.344	19.97577977180481	val	6.872	21.22010374069214	val	7.896	22.854117155075073	val	9.768	35.02995443344116	val	21.701	82.12168169021606	val	68.815	25.628960847854614	val	8.957	23.50079321861267	val	6.661	724	ukn	724	724	ukn	724	8.401560068130493
consensus.8-2.c2	mdp	prism	P	61018112	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
consensus.2-2.disagree	mdp	prism	P	272	1.1826860904693604	ukn	0.035	2048	ukn	2048	0.10507035255432129	val	0.003	0.05131196975708008	val	1e-05	1.6899704933166504	val	0.004	512	inval	0.001	1.7504346370697021	val	1e-05	0.1517009735107422	val	0.001	0.1539764404296875	val	0.002	0.22556686401367188	val	0.004	0.09528493881225586	val	0.006	0.11969423294067383	val	0.033	0.237717866897583	val	0.001	0.204420804977417	val	0.001	0.15053391456604004	val	1e-05	0.22791504859924316	val	0.001	0.08218812942504883	val	0.001	0.08407950401306152	val	0.001	0.08044886589050293	val	0.003	0.08013701438903809	val	1e-05	0.00883626937866211	val	1e-05	0.009744644165039062	val	1e-05	0.00883626937866211
consensus.2-4.disagree	mdp	prism	P	528	0.16689562797546387	ukn	0.001	2048	ukn	2048	0.09871172904968262	val	0.008	1.3769195079803467	val	0.001	0.0954732894897461	val	0.006	512	inval	0.001	0.11215758323669434	val	0.002	0.12435483932495117	val	0.006	0.13285136222839355	val	0.016	0.15465736389160156	val	0.036	0.18250131607055664	val	0.073	0.4714772701263428	val	0.374	0.10138583183288574	val	0.002	0.13481545448303223	val	0.002	0.09519720077514648	val	0.002	0.12814974784851074	val	0.003	2.2332541942596436	val	0.005	0.09674644470214844	val	0.014	0.09858989715576172	val	0.007	0.07766342163085938	val	0.001	0.009631633758544922	val	1e-05	0.011581659317016602	val	0.001	0.009631633758544922
consensus.2-8.disagree	mdp	prism	P	1040	0.0768890380859375	ukn	0.006	2048	ukn	2048	0.08794736862182617	val	0.019	0.21738052368164062	val	0.009	0.1062321662902832	val	0.015	512	inval	0.007	0.13503384590148926	val	0.01	0.14751887321472168	val	0.04	0.2201371192932129	val	0.137	0.3416121006011963	val	0.264	0.6324217319488525	val	0.556	4.765893220901489	val	3.182	0.08575010299682617	val	0.007	0.08619046211242676	val	0.008	0.1284787654876709	val	0.01	0.07761430740356445	val	0.013	0.15082693099975586	val	0.037	0.21424078941345215	val	0.129	0.10222601890563965	val	0.016	0.08867931365966797	val	0.008	0.01592731475830078	val	0.001	0.01839900016784668	val	0.001	0.01592731475830078
consensus.2-16.disagree	mdp	prism	P	2064	0.12831711769104004	ukn	0.049	2048	ukn	2048	2.590954542160034	val	0.695	0.15090394020080566	val	0.05	0.5176730155944824	val	0.378	512	inval	0.045	0.286876916885376	val	0.093	0.7630748748779297	val	0.38	1.4101283550262451	val	1.052	2.558302164077759	val	2.357	4.997159957885742	val	4.805	23.463512420654297	val	23.381	0.12276911735534668	val	0.044	0.13188529014587402	val	0.053	0.16097593307495117	val	0.078	0.1789073944091797	val	0.1	0.520787239074707	val	0.303	1.3745903968811035	val	1.0	0.4518697261810303	val	0.369	0.13832545280456543	val	0.053	0.030156373977661133	val	0.002	0.03219461441040039	val	0.003	0.030156373977661133
consensus.4-2.disagree	mdp	prism	P	22656	0.28188562393188477	ukn	0.054	2048	ukn	2048	6.0210676193237305	val	0.358	0.3535573482513428	val	0.113	5.9395716190338135	val	0.273	512	inval	0.117	0.38698744773864746	val	0.122	0.47162866592407227	val	0.239	0.8563728332519531	val	0.627	3.7193236351013184	val	1.533	5.378936290740967	val	3.101	17.46566915512085	val	15.103	0.34020209312438965	val	0.106	1.9408149719238281	val	0.128	0.3492701053619385	val	0.12	1.8918890953063965	val	0.156	0.4689006805419922	val	0.238	0.8578395843505859	val	0.629	0.5143132209777832	val	0.265	0.3739471435546875	val	0.111	0.4122159481048584	val	0.043	0.3790395259857178	val	0.042	0.28188562393188477
consensus.4-4.disagree	mdp	prism	P	43136	1.9459106922149658	ukn	0.347	2048	ukn	2048	18.681065797805786	val	15.318	2.818396806716919	val	0.551	12.132633686065674	val	10.555	512	inval	0.448	2.9687678813934326	val	0.58	3.3669590950012207	val	1.657	6.499740123748779	val	5.267	11.441120624542236	val	11.053	23.348772764205933	val	22.959	117.86693167686462	val	117.484	0.7775595188140869	val	0.394	0.8197956085205078	val	0.438	1.4103765487670898	val	0.607	1.0633325576782227	val	0.679	2.1641180515289307	val	1.729	6.177383899688721	val	5.633	10.082298278808594	val	9.59	2.388240098953247	val	0.469	1.337371587753296	val	0.144	1.0831482410430908	val	0.109	0.7775595188140869
consensus.6-2.disagree	mdp	prism	P	1258240	12.258591413497925	ukn	8.588	2048	ukn	2048	200.11602568626404	val	186.05	35.679807901382446	val	21.361	34.387354373931885	val	20.461	512	inval	14.14	31.128979682922363	val	16.634	55.145780086517334	val	38.279	120.7877905368805	val	103.892	270.055992603302	val	251.497	360	val	360	724	ukn	724	29.54103398323059	val	14.945	31.36371660232544	val	16.442	31.173473119735718	val	16.833	35.25435757637024	val	20.658	51.65365529060364	val	37.271	118.77971911430359	val	104.535	43.74409294128418	val	21.539	38.9966778755188	val	16.377	724	ukn	724	724	ukn	724	12.258591413497925
consensus.8-2.disagree	mdp	prism	P	61018112	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
consensus.2-2.steps_max	mdp	prism	E	272	5.984390497207642	ukn	0.074	0.08440542221069336	ukn	0.004	1.853769302368164	val	0.003	0.11882638931274414	val	1e-05	0.07907867431640625	val	0.003	512	inval	1e-05	0.1080479621887207	val	1e-05	0.10113000869750977	val	0.001	0.11543655395507812	val	0.003	1.7480990886688232	val	0.005	1.7824432849884033	val	0.011	1.9291558265686035	val	0.06	0.0738828182220459	val	1e-05	0.07621026039123535	val	1e-05	0.09621810913085938	val	1e-05	0.03673911094665527	val	1e-05	0.04097771644592285	val	0.001	0.10460972785949707	val	0.002	0.0843498706817627	val	0.003	0.07511377334594727	val	1e-05	0.009479045867919922	val	1e-05	0.010025978088378906	val	1e-05	0.009479045867919922
consensus.2-4.steps_max	mdp	prism	E	528	0.13149285316467285	ukn	0.001	0.12628436088562012	ukn	0.009	0.09151625633239746	val	0.007	0.1199948787689209	val	0.002	0.07867956161499023	val	0.006	512	inval	0.002	0.1294269561767578	val	0.002	0.16280126571655273	val	0.007	0.1849958896636963	val	0.026	0.13487839698791504	val	0.049	0.181380033493042	val	0.104	0.5947678089141846	val	0.517	0.04752635955810547	val	0.002	0.05020284652709961	val	0.002	0.1455240249633789	val	0.002	0.050568342208862305	val	0.003	0.17013978958129883	val	0.007	0.18230509757995605	val	0.024	0.10594010353088379	val	0.006	0.10003137588500977	val	0.002	0.010440587997436523	val	1e-05	0.013067483901977539	val	1e-05	0.010440587997436523
consensus.2-8.steps_max	mdp	prism	E	1040	0.5040774345397949	ukn	0.018	0.0935678482055664	ukn	0.015	0.1047213077545166	val	0.015	0.08898091316223145	val	0.013	0.0885930061340332	val	0.013	512	inval	0.01	0.1389009952545166	val	0.02	0.17821621894836426	val	0.082	0.335618257522583	val	0.248	0.5936908721923828	val	0.519	1.138429880142212	val	1.094	5.750703811645508	val	5.672	0.09552526473999023	val	0.011	0.09818577766418457	val	0.013	0.1264047622680664	val	0.018	0.10912179946899414	val	0.025	0.17693281173706055	val	0.074	0.3147909641265869	val	0.233	0.14589619636535645	val	0.013	0.1390976905822754	val	0.013	0.017242908477783203	val	0.001	0.02330636978149414	val	0.001	0.017242908477783203
consensus.2-16.steps_max	mdp	prism	E	2064	0.26928234100341797	ukn	0.184	0.11684012413024902	ukn	0.031	0.1337137222290039	val	0.04	0.24138212203979492	val	0.154	1.8860833644866943	val	0.044	512	inval	0.114	0.5117390155792236	val	0.295	1.199108600616455	val	1.107	3.706545829772949	val	3.444	7.561907768249512	val	7.449	15.348881721496582	val	15.244	72.86372876167297	val	72.748	0.22547507286071777	val	0.131	0.2666642665863037	val	0.165	0.26705026626586914	val	0.185	0.40997838973999023	val	0.317	2.538687229156494	val	0.876	3.2933504581451416	val	3.021	0.12921833992004395	val	0.038	0.20850372314453125	val	0.153	0.04896283149719238	val	0.002	0.045511722564697266	val	0.002	0.045511722564697266
consensus.4-2.steps_max	mdp	prism	E	22656	1.9692535400390625	ukn	0.129	0.8132779598236084	ukn	0.564	2.692092180252075	val	0.406	0.5597271919250488	val	0.24	0.5495059490203857	val	0.285	512	inval	0.163	0.4864993095397949	val	0.212	0.9251546859741211	val	0.646	2.3742518424987793	val	2.105	4.820141315460205	val	4.552	9.762316226959229	val	9.489	48.95523262023926	val	48.677	0.4284825325012207	val	0.16	0.4547238349914551	val	0.182	0.5366127490997314	val	0.242	0.5774636268615723	val	0.302	0.9697582721710205	val	0.694	2.499282121658325	val	2.223	0.6112391948699951	val	0.28	0.5167591571807861	val	0.179	0.3406195640563965	val	0.022	0.38363146781921387	val	0.035	0.3406195640563965
consensus.4-4.steps_max	mdp	prism	E	43136	1.1322565078735352	ukn	0.971	1.2780258655548096	ukn	0.929	1.2927916049957275	val	0.843	1.8221604824066162	val	1.357	2.8717455863952637	val	0.708	512	inval	0.959	3.8070309162139893	val	1.508	7.620208740234375	val	5.409	18.79316806793213	val	18.293	38.527209520339966	val	38.097	79.88949632644653	val	79.458	360	val	360	1.3812267780303955	val	0.911	1.5254178047180176	val	1.057	1.8480911254882812	val	1.374	2.3820981979370117	val	1.919	5.702882766723633	val	5.229	21.542876482009888	val	19.644	1.2053794860839844	val	0.639	1.637209177017212	val	1.078	0.9690940380096436	val	0.087	0.9760217666625977	val	0.108	0.9690940380096436
consensus.6-2.steps_max	mdp	prism	E	1258240	37.67699408531189	ukn	33.624	53.00308585166931	ukn	37.878	724	ukn	724	116.74888682365417	val	98.091	44.22744393348694	val	23.836	512	inval	32.897	69.42639875411987	val	50.808	209.55925703048706	val	190.341	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	60.513789653778076	val	38.537	60.86726784706116	val	41.159	66.25087237358093	val	47.41	87.3291392326355	val	68.313	192.64520263671875	val	173.775	360	val	360	46.285412549972534	val	23.052	63.012399196624756	val	38.6	724	ukn	724	724	ukn	724	37.67699408531189
consensus.8-2.steps_max	mdp	prism	E	61018112	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
consensus.2-2.steps_min	mdp	prism	E	272	0.23070216178894043	ukn	1e-05	0.22391629219055176	ukn	0.004	0.08063840866088867	val	0.003	0.07866692543029785	val	1e-05	0.13635683059692383	val	0.004	512	inval	0.001	0.13361501693725586	val	0.001	1.7248938083648682	val	0.001	3.6320595741271973	val	0.002	0.08007311820983887	val	0.005	0.08809757232666016	val	0.009	0.10437512397766113	val	0.041	0.11365604400634766	val	1e-05	0.11225748062133789	val	1e-05	3.695007801055908	val	0.001	0.04726386070251465	val	0.001	3.976738214492798	val	0.001	3.970803737640381	val	0.002	0.07862019538879395	val	0.003	0.07377338409423828	val	1e-05	0.009158611297607422	val	1e-05	0.009305953979492188	val	1e-05	0.009158611297607422
consensus.2-4.steps_min	mdp	prism	E	528	0.22054219245910645	ukn	0.001	0.24213767051696777	ukn	0.009	0.1800401210784912	val	0.008	0.09210968017578125	val	0.002	0.14124822616577148	val	0.007	512	inval	0.002	0.1302652359008789	val	0.002	0.13640332221984863	val	0.006	0.14554119110107422	val	0.019	0.12121796607971191	val	0.036	0.14235472679138184	val	0.072	0.436326265335083	val	0.364	0.09352946281433105	val	0.002	0.142578125	val	0.002	0.044895172119140625	val	0.002	0.08510851860046387	val	0.003	0.04563426971435547	val	0.005	0.09136414527893066	val	0.016	0.13537979125976562	val	0.007	0.13225269317626953	val	0.002	0.01189422607421875	val	0.001	0.011974096298217773	val	0.001	0.01189422607421875
consensus.2-8.steps_min	mdp	prism	E	1040	0.08689427375793457	ukn	0.007	0.09039664268493652	ukn	0.015	0.1822643280029297	val	0.018	0.06689167022705078	val	0.011	0.055190086364746094	val	0.014	512	inval	0.008	6.089578151702881	val	0.015	5.588510274887085	val	0.047	5.780675649642944	val	0.166	0.43762755393981934	val	0.356	0.8157260417938232	val	0.735	4.145185947418213	val	4.063	0.05667233467102051	val	0.009	0.09479594230651855	val	0.01	6.1390955448150635	val	0.014	0.09993720054626465	val	0.017	6.483805894851685	val	0.044	6.1555016040802	val	0.166	0.09265732765197754	val	0.014	0.09103655815124512	val	0.01	0.017429113388061523	val	0.001	0.04387307167053223	val	0.001	0.017429113388061523
consensus.2-16.steps_min	mdp	prism	E	2064	5.953021049499512	ukn	0.159	6.028788805007935	ukn	0.117	0.12107205390930176	val	0.04	0.19098782539367676	val	0.097	0.10296368598937988	val	0.046	512	inval	0.091	0.22671937942504883	val	0.144	0.6542415618896484	val	0.571	2.1637325286865234	val	2.079	7.524941444396973	val	4.511	11.724492311477661	val	10.635	53.274383306503296	val	52.146	1.4494857788085938	val	0.086	0.3113222122192383	val	0.111	0.2077474594116211	val	0.126	0.45171213150024414	val	0.213	0.6007685661315918	val	0.518	6.567245244979858	val	1.878	0.12733674049377441	val	0.04	0.18744945526123047	val	0.101	0.0307009220123291	val	0.002	0.0354924201965332	val	0.003	0.0307009220123291
consensus.4-2.steps_min	mdp	prism	E	22656	0.20067739486694336	ukn	0.066	2.291832208633423	ukn	0.65	0.6957235336303711	val	0.425	0.4378395080566406	val	0.154	0.6283104419708252	val	0.351	512	inval	0.146	0.46982574462890625	val	0.181	0.665302038192749	val	0.39	1.3516955375671387	val	1.079	3.12813138961792	val	2.531	4.621613502502441	val	4.35	22.26705265045166	val	21.993	0.40582990646362305	val	0.137	0.4200439453125	val	0.146	0.43532681465148926	val	0.158	0.44386768341064453	val	0.18	0.6243758201599121	val	0.338	1.198693037033081	val	0.91	0.6711318492889404	val	0.34	0.4957449436187744	val	0.15	0.434002161026001	val	0.045	0.4835646152496338	val	0.059	0.20067739486694336
consensus.4-4.steps_min	mdp	prism	E	43136	0.5909299850463867	ukn	0.408	2.047781467437744	ukn	1.655	1.3689606189727783	val	0.92	3.0802085399627686	val	0.8	1.6084027290344238	val	0.899	512	inval	0.511	512	inval	0.791	512	inval	2.462	512	inval	8.306	512	inval	17.755	512	inval	42.375	512	inval	218.869	512	inval	0.616	512	inval	0.675	512	inval	0.681	512	inval	0.864	512	inval	2.169	512	inval	6.759	1.317042350769043	val	0.749	512	inval	0.562	0.9600999355316162	val	0.097	512	inval	0.072	0.5909299850463867
consensus.6-2.steps_min	mdp	prism	E	1258240	15.331511497497559	ukn	11.337	724	ukn	724	724	ukn	724	61.67461705207825	val	36.416	56.35368728637695	val	35.177	512	inval	35.149	61.71543598175049	val	40.37	105.77777624130249	val	84.819	221.83448791503906	val	203.244	360	val	360	724	ukn	724	724	ukn	724	49.26652908325195	val	30.337	49.33919811248779	val	30.417	51.77939558029175	val	32.892	61.24694061279297	val	39.196	86.62574481964111	val	67.671	203.74474930763245	val	184.829	57.202515602111816	val	34.523	51.9335560798645	val	27.928	724	ukn	724	724	ukn	724	15.331511497497559
consensus.8-2.steps_min	mdp	prism	E	61018112	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
csma.2-2.all_before_max	mdp	prism	P	1038	0.4733912944793701	ukn	1e-05	2048	ukn	2048	0.10136103630065918	val	0.001	0.09045219421386719	val	0.001	0.0938260555267334	val	0.001	0.09064912796020508	val	0.001	0.09876728057861328	val	0.001	0.22948074340820312	val	0.001	0.2194526195526123	val	0.001	0.10600042343139648	val	0.001	0.4471588134765625	val	0.001	0.4471583366394043	val	0.001	2.050144910812378	val	0.001	2.076080083847046	val	0.001	0.22901344299316406	val	0.001	2.0563910007476807	val	0.001	0.2156212329864502	val	0.001	1.3545222282409668	val	0.001	0.10653543472290039	val	0.001	0.1026465892791748	val	0.001	2048	ukn	2048	2048	ukn	2048	0.09045219421386719
csma.2-4.all_before_max	mdp	prism	P	7958	0.12127113342285156	ukn	0.001	2048	ukn	2048	0.15844416618347168	val	0.01	0.13856911659240723	val	0.007	0.1289362907409668	val	0.007	0.3219585418701172	val	0.007	0.14540696144104004	val	0.008	0.17447328567504883	val	0.008	0.14566493034362793	val	0.008	0.1393887996673584	val	0.008	0.09981775283813477	val	0.007	0.24341058731079102	val	0.008	0.22982478141784668	val	0.008	1.48490309715271	val	0.009	0.17448902130126953	val	0.008	0.1432347297668457	val	0.009	0.13347601890563965	val	0.007	0.11680173873901367	val	0.008	0.17270493507385254	val	0.007	0.1717395782470703	val	0.007	2048	ukn	2048	2048	ukn	2048	0.09981775283813477
csma.2-6.all_before_max	mdp	prism	P	66718	0.33245229721069336	ukn	0.036	2048	ukn	2048	0.5606937408447266	val	0.091	0.7620818614959717	val	0.11	2.6012837886810303	val	0.103	2.7926957607269287	val	0.122	2.08337664604187	val	0.102	0.5994687080383301	val	0.089	0.5940477848052979	val	0.091	0.673649787902832	val	0.089	0.5723433494567871	val	0.089	0.5733792781829834	val	0.089	0.5690178871154785	val	0.086	0.5851039886474609	val	0.09	0.604625940322876	val	0.093	0.579688549041748	val	0.09	0.6120479106903076	val	0.095	0.6253838539123535	val	0.112	0.6389667987823486	val	0.088	0.6516304016113281	val	0.104	2048	ukn	2048	2048	ukn	2048	0.33245229721069336
csma.3-2.all_before_max	mdp	prism	P	36850	0.3377101421356201	ukn	0.011	2048	ukn	2048	0.7193756103515625	val	0.347	0.40078091621398926	val	0.061	0.48975253105163574	val	0.053	0.4917895793914795	val	0.061	0.494365930557251	val	0.064	0.48969388008117676	val	0.058	0.4856724739074707	val	0.061	1.877157211303711	val	0.066	0.4585282802581787	val	0.082	0.4036695957183838	val	0.062	0.40222692489624023	val	0.062	0.40186643600463867	val	0.062	0.48265790939331055	val	0.058	0.39770007133483887	val	0.063	0.39104533195495605	val	0.061	0.35311245918273926	val	0.061	0.4231851100921631	val	0.051	0.43293213844299316	val	0.06	2048	ukn	2048	2048	ukn	2048	0.3377101421356201
csma.3-4.all_before_max	mdp	prism	P	1460287	5.532842636108398	ukn	0.602	2048	ukn	2048	30.933079481124878	val	19.204	13.76574969291687	val	2.668	15.973734378814697	val	3.063	14.517383575439453	val	3.119	13.77617335319519	val	3.038	13.97400164604187	val	3.096	13.971349477767944	val	3.094	15.364125728607178	val	3.296	15.325411796569824	val	3.277	14.134328603744507	val	3.135	14.042564630508423	val	3.094	14.142610549926758	val	3.129	14.078015089035034	val	3.15	13.949256181716919	val	3.049	14.06662654876709	val	3.146	14.098554611206055	val	3.138	15.54050874710083	val	2.669	15.754659175872803	val	3.006	2048	ukn	2048	2048	ukn	2048	5.532842636108398
csma.4-2.all_before_max	mdp	prism	P	761962	3.7336349487304688	ukn	0.35	2048	ukn	2048	19.659960985183716	val	12.357	9.26431918144226	val	1.802	8.600865840911865	val	1.757	10.242747068405151	val	2.379	10.406962871551514	val	2.509	9.805968284606934	val	2.135	9.751508712768555	val	2.201	8.640180587768555	val	1.971	8.55893611907959	val	2.005	8.546736240386963	val	1.999	8.574941396713257	val	2.011	8.862032413482666	val	2.075	8.55538272857666	val	2.005	8.864815473556519	val	2.062	8.39277195930481	val	1.934	10.28076982498169	val	2.303	9.71406865119934	val	1.693	9.679549932479858	val	1.975	2048	ukn	2048	2048	ukn	2048	3.7336349487304688
csma.2-2.all_before_min	mdp	prism	P	1038	0.08658790588378906	ukn	1e-05	0.08668780326843262	ukn	1e-05	0.06326508522033691	val	0.001	1.4915683269500732	val	1e-05	0.25794553756713867	val	1e-05	0.38591504096984863	val	1e-05	0.08833813667297363	val	1e-05	0.08220529556274414	val	1e-05	0.080841064453125	val	1e-05	0.1275491714477539	val	1e-05	0.15760278701782227	val	1e-05	0.09354686737060547	val	1e-05	0.09409284591674805	val	1e-05	0.34856104850769043	val	1e-05	0.09033584594726562	val	1e-05	0.3028738498687744	val	1e-05	0.09510397911071777	val	1e-05	1.8529026508331299	val	1e-05	0.08369827270507812	val	1e-05	0.09317398071289062	val	1e-05	2048	ukn	2048	2048	ukn	2048	0.06326508522033691
csma.2-4.all_before_min	mdp	prism	P	7958	0.09546613693237305	ukn	1e-05	0.12206125259399414	ukn	0.003	2.5296437740325928	val	0.005	0.13560056686401367	val	0.004	0.14080214500427246	val	0.004	0.1219942569732666	val	0.003	0.12169051170349121	val	0.003	0.13945531845092773	val	0.004	0.13645482063293457	val	0.004	0.12451362609863281	val	0.003	0.12468528747558594	val	0.003	1.723233938217163	val	0.004	1.515906810760498	val	0.005	1.526343822479248	val	0.004	1.6748685836791992	val	0.004	1.4683473110198975	val	0.004	1.675508737564087	val	0.004	0.125396728515625	val	0.004	0.16811299324035645	val	0.004	0.14162325859069824	val	0.004	2048	ukn	2048	2048	ukn	2048	0.09546613693237305
csma.2-6.all_before_min	mdp	prism	P	66718	0.36122655868530273	ukn	0.003	0.5923476219177246	ukn	0.031	0.5460646152496338	val	0.048	0.6301097869873047	val	0.064	0.4941706657409668	val	0.038	0.522730827331543	val	0.047	0.566197395324707	val	0.05	0.5707581043243408	val	0.05	0.5653276443481445	val	0.051	2.080723524093628	val	0.051	2.1455821990966797	val	0.046	1.9263787269592285	val	0.045	2.6429879665374756	val	0.059	2.2085580825805664	val	0.051	0.5191690921783447	val	0.04	2.1970632076263428	val	0.051	0.49579429626464844	val	0.043	0.49533748626708984	val	0.043	0.5719940662384033	val	0.037	0.5662076473236084	val	0.039	2048	ukn	2048	2048	ukn	2048	0.36122655868530273
csma.3-2.all_before_min	mdp	prism	P	36850	0.22107243537902832	ukn	0.007	0.35964536666870117	ukn	0.046	0.6541323661804199	val	0.322	1.976905345916748	val	0.043	0.43961310386657715	val	0.045	0.450472354888916	val	0.055	0.38179826736450195	val	0.041	0.37471723556518555	val	0.041	0.37926721572875977	val	0.047	0.5625450611114502	val	0.05	0.5624749660491943	val	0.05	0.5624814033508301	val	0.051	0.5630152225494385	val	0.052	0.5624446868896484	val	0.051	0.37386322021484375	val	0.042	0.5198125839233398	val	0.057	0.7023468017578125	val	0.166	1.8266923427581787	val	0.07	0.4125401973724365	val	0.037	0.42026495933532715	val	0.045	2048	ukn	2048	2048	ukn	2048	0.22107243537902832
csma.3-4.all_before_min	mdp	prism	P	1460287	5.703551292419434	ukn	0.315	13.447137832641602	ukn	1.892	33.36493444442749	val	18.172	12.53877067565918	val	1.575	13.982065677642822	val	1.916	14.625418186187744	val	2.569	14.280332565307617	val	2.518	13.432363748550415	val	2.287	13.487385034561157	val	2.289	13.142851829528809	val	2.137	13.148160457611084	val	2.15	13.236025094985962	val	2.176	13.196454286575317	val	2.177	13.214538097381592	val	2.183	13.47818636894226	val	2.175	13.024796724319458	val	2.1	15.25943374633789	val	2.67	15.383520603179932	val	2.706	15.151934623718262	val	1.8	15.496490478515625	val	2.168	2048	ukn	2048	2048	ukn	2048	5.703551292419434
csma.4-2.all_before_min	mdp	prism	P	761962	3.256287097930908	ukn	0.206	7.276150941848755	ukn	1.255	19.666650533676147	val	12.849	10.929123878479004	val	1.126	8.029000282287598	val	1.227	8.69955039024353	val	1.545	9.694724321365356	val	2.338	8.116246223449707	val	1.493	8.105295896530151	val	1.495	8.092227935791016	val	1.449	8.091634035110474	val	1.434	8.12598991394043	val	1.467	8.091895818710327	val	1.462	7.996089696884155	val	1.461	8.01698088645935	val	1.485	8.005196571350098	val	1.462	7.9832680225372314	val	1.478	7.99799919128418	val	1.483	8.845660209655762	val	1.174	9.096598625183105	val	1.456	2048	ukn	2048	2048	ukn	2048	3.256287097930908
csma.2-2.some_before	mdp	prism	P	966	0.08887052536010742	ukn	1e-05	0.08906912803649902	ukn	1e-05	3.0440731048583984	val	0.001	1.444136381149292	val	1e-05	0.09238743782043457	val	1e-05	0.0930640697479248	val	1e-05	0.1486682891845703	val	1e-05	0.14162969589233398	val	1e-05	0.15023231506347656	val	1e-05	0.10862016677856445	val	1e-05	0.06126117706298828	val	1e-05	0.0952906608581543	val	1e-05	0.09703850746154785	val	1e-05	0.0964357852935791	val	1e-05	0.08574104309082031	val	1e-05	0.08693528175354004	val	1e-05	0.08359169960021973	val	1e-05	2.180429220199585	val	1e-05	0.0845484733581543	val	1e-05	0.11897706985473633	val	1e-05	0.026121854782104492	val	1e-05	0.01473546028137207	val	1e-05	0.01473546028137207
csma.2-4.some_before	mdp	prism	P	7670	1.8185043334960938	ukn	1e-05	0.1559746265411377	ukn	0.002	2.1700809001922607	val	0.005	0.14810395240783691	val	0.004	0.13547205924987793	val	0.004	0.1322486400604248	val	0.004	0.12573695182800293	val	0.003	0.13604354858398438	val	0.003	0.13680458068847656	val	0.003	0.19902539253234863	val	0.004	0.13974380493164062	val	0.004	0.2059628963470459	val	0.004	0.1672358512878418	val	0.004	0.1630256175994873	val	0.004	0.1359856128692627	val	0.003	0.16415810585021973	val	0.004	0.13583016395568848	val	0.003	0.1373310089111328	val	0.003	3.4270551204681396	val	0.003	3.537912368774414	val	0.003	0.058295488357543945	val	0.002	0.059103965759277344	val	0.002	0.058295488357543945
csma.2-6.some_before	mdp	prism	P	64828	0.24466371536254883	ukn	0.002	2.107001304626465	ukn	0.024	0.471224308013916	val	0.035	0.46570849418640137	val	0.033	2.6074106693267822	val	0.039	2.459207773208618	val	0.037	0.5384871959686279	val	0.038	0.5401949882507324	val	0.038	0.5393393039703369	val	0.038	0.5006287097930908	val	0.04	0.4784572124481201	val	0.033	0.4700291156768799	val	0.033	0.4787726402282715	val	0.039	0.4777865409851074	val	0.038	0.526836633682251	val	0.038	0.47097301483154297	val	0.036	0.462878942489624	val	0.036	0.46355319023132324	val	0.036	0.6983642578125	val	0.037	0.7074215412139893	val	0.039	1.108393669128418	val	0.042	1.1792407035827637	val	0.05	0.24466371536254883
csma.3-2.some_before	mdp	prism	P	33808	1.7113935947418213	ukn	0.001	0.3083336353302002	ukn	0.015	0.41254591941833496	val	0.026	0.3195223808288574	val	0.018	4.007248401641846	val	0.023	3.50793194770813	val	0.018	3.836817741394043	val	0.018	3.496001720428467	val	0.021	0.3068711757659912	val	0.018	2.5306994915008545	val	0.024	2.235156774520874	val	0.024	2.4433276653289795	val	0.021	2.4856748580932617	val	0.021	2.3155877590179443	val	0.021	0.3335096836090088	val	0.019	0.38730382919311523	val	0.022	0.3294672966003418	val	0.022	0.32251644134521484	val	0.019	0.4914703369140625	val	0.019	0.4994668960571289	val	0.02	0.34398841857910156	val	0.031	0.3460566997528076	val	0.031	0.3068711757659912
csma.3-4.some_before	mdp	prism	P	1430119	5.764098167419434	ukn	0.132	11.752349138259888	ukn	0.806	12.61786699295044	val	1.306	15.575721979141235	val	1.125	11.997647523880005	val	1.171	11.815020561218262	val	1.173	11.309218168258667	val	1.02	11.303639888763428	val	1.034	11.61226749420166	val	1.079	11.121145725250244	val	0.976	11.319926261901855	val	1.05	11.32695198059082	val	1.054	11.328313112258911	val	1.05	11.237787008285522	val	1.014	16.133447408676147	val	1.007	11.21174955368042	val	1.009	16.628438711166382	val	1.022	16.699276447296143	val	1.017	12.719514608383179	val	0.948	12.81844973564148	val	0.987	724	ukn	724	724	ukn	724	5.764098167419434
csma.4-2.some_before	mdp	prism	P	608082	2.4571595191955566	ukn	0.031	5.003409147262573	ukn	0.301	5.399601936340332	val	0.4	9.066032648086548	val	0.433	5.488158226013184	val	0.402	5.487383127212524	val	0.397	5.482356786727905	val	0.394	8.827031135559082	val	0.409	8.989686965942383	val	0.404	6.173533916473389	val	0.465	6.16421103477478	val	0.462	6.120629072189331	val	0.457	6.044551134109497	val	0.454	6.02246880531311	val	0.447	9.078064918518066	val	0.407	6.029473304748535	val	0.446	9.110856533050537	val	0.405	9.032427072525024	val	0.408	8.799452543258667	val	0.46	8.929458379745483	val	0.463	25.07672691345215	val	0.608	24.898309230804443	val	0.61	2.4571595191955566
csma.2-2.time_max	mdp	prism	E	1038	0.07718420028686523	ukn	1e-05	3.4507510662078857	ukn	0.046	4.56457781791687	val	0.013	724	ukn	724	0.08406877517700195	val	0.001	512	inval	0.001	0.10662245750427246	val	0.001	0.11041092872619629	val	0.001	0.08977055549621582	val	0.001	0.0861811637878418	val	0.001	0.11673784255981445	val	0.001	0.11891531944274902	val	0.002	0.11547303199768066	val	0.001	0.11536598205566406	val	0.001	1.5697669982910156	val	0.001	0.05965232849121094	val	0.001	1.5741264820098877	val	0.001	1.6166355609893799	val	0.001	0.12364578247070312	val	0.001	0.10510897636413574	val	0.001	0.018440961837768555	val	0.002	0.01423954963684082	val	0.001	0.01423954963684082
csma.2-4.time_max	mdp	prism	E	7958	0.1478109359741211	ukn	0.002	0.18772101402282715	ukn	0.01	0.38144969940185547	val	0.143	724	ukn	724	5.400721788406372	val	0.012	512	inval	0.012	6.193848609924316	val	0.011	7.013085842132568	val	0.011	6.608340740203857	val	0.011	0.15688443183898926	val	0.012	0.1572279930114746	val	0.012	0.15693902969360352	val	0.016	512	inval	0.014	0.1220235824584961	val	0.014	16.555107355117798	val	0.023	0.15740370750427246	val	0.013	1.4695067405700684	val	0.013	0.17014074325561523	val	0.016	0.14929652214050293	val	0.01	0.15190911293029785	val	0.011	0.0848243236541748	val	0.005	0.0839533805847168	val	0.005	0.0839533805847168
csma.2-6.time_max	mdp	prism	E	66718	0.2872130870819092	ukn	0.025	0.5807204246520996	ukn	0.117	3.431638717651367	val	2.315	724	ukn	724	0.6511516571044922	val	0.116	512	inval	0.131	0.6416029930114746	val	0.117	0.6926431655883789	val	0.141	2.5057318210601807	val	0.147	2.56857967376709	val	0.138	0.6539723873138428	val	0.135	0.6914010047912598	val	0.172	512	inval	0.124	0.67584228515625	val	0.123	2.488039970397949	val	0.123	0.6685187816619873	val	0.129	2.757154941558838	val	0.14	2.5083842277526855	val	0.134	0.7208590507507324	val	0.103	0.7506365776062012	val	0.13	0.8009285926818848	val	0.067	0.8135480880737305	val	0.078	0.2872130870819092
csma.3-2.time_max	mdp	prism	E	36850	0.24987101554870605	ukn	0.016	0.43193745613098145	ukn	0.07	1.0923280715942383	val	0.67	724	ukn	724	0.43764376640319824	val	0.08	512	inval	0.086	0.49798583984375	val	0.082	0.4968991279602051	val	0.084	0.5020565986633301	val	0.092	0.4584684371948242	val	0.081	0.460416316986084	val	0.083	0.4765920639038086	val	0.11	512	inval	0.077	0.4366269111633301	val	0.078	0.45406293869018555	val	0.082	0.4313035011291504	val	0.069	0.4536619186401367	val	0.083	0.6004507541656494	val	0.118	0.49500179290771484	val	0.068	0.5128064155578613	val	0.084	0.570659875869751	val	0.058	0.5548217296600342	val	0.07	0.24987101554870605
csma.3-4.time_max	mdp	prism	E	1460287	8.93375825881958	ukn	0.891	34.56475758552551	ukn	20.107	724	ukn	724	724	ukn	724	21.800434112548828	val	8.791	512	inval	3.712	512	inval	5.604	512	inval	4.298	512	inval	4.315	16.755261659622192	val	3.733	20.10025954246521	val	4.094	18.840550661087036	val	4.182	512	inval	3.743	512	inval	3.796	512	inval	3.781	512	inval	3.823	512	inval	3.793	17.1019344329834	val	3.868	25.1880464553833	val	8.724	512	inval	3.669	724	ukn	724	724	ukn	724	8.93375825881958
csma.4-2.time_max	mdp	prism	E	761962	4.191168308258057	ukn	0.453	12.72265625	ukn	3.953	31.11098337173462	val	22.562	724	ukn	724	9.801987171173096	val	2.13	512	inval	2.124	9.811438083648682	val	2.151	9.769708156585693	val	2.149	9.794320583343506	val	2.179	11.075908422470093	val	2.413	11.234941005706787	val	2.526	11.691580295562744	val	3.333	512	inval	2.495	12.338273525238037	val	2.486	9.788961410522461	val	2.131	11.54250955581665	val	2.337	9.757250547409058	val	2.154	9.76090121269226	val	2.164	14.739455223083496	val	2.75	14.080194473266602	val	2.166	724	ukn	724	724	ukn	724	4.191168308258057
csma.2-2.time_min	mdp	prism	E	1038	0.08730745315551758	ukn	1e-05	0.09233713150024414	ukn	0.002	0.1339426040649414	val	0.015	0.14366865158081055	val	0.002	0.2728240489959717	val	0.002	512	inval	0.002	0.1981492042541504	val	0.002	0.13945746421813965	val	0.002	0.19664716720581055	val	0.002	1.6778693199157715	val	0.002	0.09062957763671875	val	0.002	0.09195733070373535	val	0.002	0.09211254119873047	val	0.001	0.083770751953125	val	0.001	0.19872474670410156	val	0.002	0.07256770133972168	val	0.001	0.15769052505493164	val	0.002	0.1877002716064453	val	0.002	0.11894655227661133	val	0.002	0.10958671569824219	val	0.001	0.012780904769897461	val	0.001	0.011912107467651367	val	0.001	0.011912107467651367
csma.2-4.time_min	mdp	prism	E	7958	0.1453719139099121	ukn	0.002	0.18677330017089844	ukn	0.014	0.27698707580566406	val	0.125	512	inval	0.017	4.597052097320557	val	0.014	512	inval	0.015	0.16738319396972656	val	0.021	0.15439271926879883	val	0.014	0.11480259895324707	val	0.016	0.1445298194885254	val	0.014	0.1461319923400879	val	0.015	0.15143871307373047	val	0.018	512	inval	0.014	0.14063000679016113	val	0.014	0.13908123970031738	val	0.014	0.13548541069030762	val	0.014	0.1396336555480957	val	0.014	1.4449493885040283	val	0.015	0.15009713172912598	val	0.014	0.1529073715209961	val	0.015	0.11497759819030762	val	0.009	0.1202843189239502	val	0.01	0.11480259895324707
csma.2-6.time_min	mdp	prism	E	66718	0.4200425148010254	ukn	0.031	0.704946756362915	ukn	0.13	9.333618879318237	val	8.134	512	inval	0.181	3.536771059036255	val	0.147	512	inval	0.156	3.538037061691284	val	0.154	0.8243346214294434	val	0.189	0.8242418766021729	val	0.191	0.6802246570587158	val	0.162	0.6832666397094727	val	0.165	0.7135975360870361	val	0.199	512	inval	0.152	0.6680073738098145	val	0.151	2.7978434562683105	val	0.183	0.698871374130249	val	0.164	2.9074292182922363	val	0.181	2.908522367477417	val	0.185	0.7595603466033936	val	0.142	0.7719287872314453	val	0.155	0.8803198337554932	val	0.109	0.7662427425384521	val	0.081	0.4200425148010254
csma.3-2.time_min	mdp	prism	E	36850	0.22406363487243652	ukn	0.017	0.4162118434906006	ukn	0.083	1.6156179904937744	val	0.733	512	inval	0.088	0.48009729385375977	val	0.099	512	inval	0.107	512	inval	0.103	512	inval	0.101	512	inval	0.133	512	inval	0.112	512	inval	0.116	512	inval	0.132	512	inval	0.11	512	inval	0.107	512	inval	0.104	512	inval	0.105	512	inval	0.105	512	inval	0.089	0.4733586311340332	val	0.085	512	inval	0.099	0.5524072647094727	val	0.079	512	inval	0.034	0.22406363487243652
csma.3-4.time_min	mdp	prism	E	1460287	6.260637283325195	ukn	1.182	21.365339279174805	ukn	9.968	724	ukn	724	512	inval	4.617	23.864766836166382	val	8.008	512	inval	4.673	512	inval	5.483	512	inval	5.579	512	inval	5.048	512	inval	5.266	512	inval	4.76	512	inval	5.14	512	inval	4.612	512	inval	4.689	512	inval	5.395	512	inval	5.492	512	inval	4.897	512	inval	4.883	25.012223720550537	val	7.997	512	inval	4.596	724	ukn	724	724	ukn	724	6.260637283325195
csma.4-2.time_min	mdp	prism	E	761962	4.382922410964966	ukn	0.771	12.381700992584229	ukn	5.285	36.40304660797119	val	24.605	512	inval	2.473	13.20842432975769	val	2.985	512	inval	2.745	512	inval	2.78	512	inval	2.772	512	inval	2.784	512	inval	2.849	512	inval	2.898	512	inval	3.331	512	inval	2.773	512	inval	2.769	512	inval	4.982	512	inval	2.764	512	inval	4.961	512	inval	2.747	11.973443984985352	val	2.666	512	inval	3.027	724	ukn	724	724	ukn	724	4.382922410964966
eajs.2-100-5.ExpUtil	mdp	prism	E	12828	0.41153407096862793	ukn	0.006	0.17558550834655762	ukn	0.017	0.3535020351409912	val	0.185	724	ukn	724	0.22935914993286133	val	0.02	5.937308311462402	val	0.021	6.3385045528411865	val	0.028	5.993601560592651	val	0.023	5.837322235107422	val	0.021	0.1945817470550537	val	0.022	0.19419622421264648	val	0.023	0.19365334510803223	val	0.022	0.19420433044433594	val	0.026	0.21864652633666992	val	0.025	6.046118974685669	val	0.021	0.21800017356872559	val	0.025	6.004331111907959	val	0.021	6.874175786972046	val	0.021	0.19901180267333984	val	0.018	0.20685458183288574	val	0.021	0.1959514617919922	val	0.017	0.22524714469909668	val	0.019	0.17558550834655762
eajs.3-150-7.ExpUtil	mdp	prism	E	143155	0.6210978031158447	ukn	0.063	1.7141523361206055	ukn	0.304	3.816957473754883	val	2.382	724	ukn	724	3.4887304306030273	val	0.394	3.11661696434021	val	0.375	3.6882128715515137	val	0.461	3.306743621826172	val	0.42	2.562037944793701	val	0.411	2.0821104049682617	val	0.388	2.1231863498687744	val	0.404	2.1129493713378906	val	0.405	1.8008360862731934	val	0.382	1.8946268558502197	val	0.413	2.6617681980133057	val	0.501	1.8990240097045898	val	0.413	1.8553354740142822	val	0.402	1.8255321979522705	val	0.386	1.9781863689422607	val	0.321	2.01883864402771	val	0.38	2.316391706466675	val	0.215	2.3266053199768066	val	0.214	0.6210978031158447
eajs.4-200-9.ExpUtil	mdp	prism	E	872410	6.089840412139893	ukn	0.547	14.258509635925293	ukn	3.078	30.0910747051239	val	16.132	724	ukn	724	14.422538995742798	val	2.621	14.738736391067505	val	3.01	15.407480716705322	val	3.298	13.527744770050049	val	2.894	13.585869312286377	val	2.884	14.76412558555603	val	3.151	14.556204319000244	val	3.026	14.556436777114868	val	3.019	14.55807113647461	val	3.037	15.068220853805542	val	3.225	13.593855619430542	val	2.912	15.111249208450317	val	3.259	13.525932788848877	val	2.894	13.563391208648682	val	2.889	14.576021671295166	val	2.335	15.022280216217041	val	2.759	724	ukn	724	724	ukn	724	6.089840412139893
eajs.5-250-11.ExpUtil	mdp	prism	E	3049471	20.840012550354004	ukn	2.211	50.93409276008606	ukn	9.033	724	ukn	724	724	ukn	724	61.971641540527344	val	10.199	64.32235646247864	val	11.986	66.31534385681152	val	12.667	70.47246170043945	val	13.365	66.86139345169067	val	13.045	60.293914794921875	val	11.399	60.400285720825195	val	11.437	58.48030066490173	val	11.382	58.35998201370239	val	11.285	58.95227527618408	val	11.576	66.45490050315857	val	12.585	58.36950635910034	val	11.202	66.413325548172	val	12.657	65.98950600624084	val	12.261	79.20782494544983	val	10.631	65.25287556648254	val	10.762	724	ukn	724	724	ukn	724	20.840012550354004
eajs.6-300-13.ExpUtil	mdp	prism	E	7901694	72.15128755569458	ukn	8.582	176.0410327911377	ukn	29.073	724	ukn	724	724	ukn	724	169.28955364227295	val	25.224	174.6446123123169	val	30.471	175.66301584243774	val	30.928	176.3313181400299	val	30.848	176.29416728019714	val	30.936	193.59914183616638	val	31.899	205.8602864742279	val	33.797	203.3521592617035	val	34.098	205.6450319290161	val	33.657	207.91689538955688	val	35.067	176.46709871292114	val	31.031	175.63328576087952	val	29.999	176.17236495018005	val	30.858	176.28386211395264	val	30.836	189.682452917099	val	25.09	195.3834204673767	val	30.521	724	ukn	724	724	ukn	724	72.15128755569458
echoring.2.MinFailed	mdp	modest	P	104114	0.4769477844238281	ukn	0.009	1.2039566040039062	ukn	0.076	1.5558981895446777	val	0.333	1.33255934715271	val	0.081	1.4621548652648926	val	0.09	1.4594159126281738	val	0.096	1.828279972076416	val	0.122	1.7196853160858154	val	0.101	1.2593390941619873	val	0.091	6.956236839294434	val	0.095	6.940838098526001	val	0.093	7.39061713218689	val	0.098	7.408143043518066	val	0.096	1.5696189403533936	val	0.133	1.2937886714935303	val	0.103	1.6404156684875488	val	0.17	1.349407434463501	val	0.107	1.3468246459960938	val	0.106	1.4120721817016602	val	0.093	1.4124841690063477	val	0.097	1.130533218383789	val	0.124	1.1231348514556885	val	0.125	0.4769477844238281
echoring.50.MinFailed	mdp	modest	P	2237810	8.95386552810669	ukn	0.758	27.831865072250366	ukn	5.061	724	ukn	724	37.47853088378906	val	10.561	33.43447685241699	val	5.156	32.63793635368347	val	6.226	32.51982831954956	val	6.185	33.678046464920044	val	6.341	33.67560362815857	val	6.333	32.64816689491272	val	6.183	32.63750743865967	val	6.194	32.79678273200989	val	6.234	32.74888372421265	val	6.241	32.82690739631653	val	6.237	32.648253440856934	val	6.163	32.5850784778595	val	6.123	32.802406311035156	val	6.255	32.6748423576355	val	6.262	45.29277181625366	val	4.931	47.48078775405884	val	6.421	724	ukn	724	724	ukn	724	8.95386552810669
echoring.100.MinFailed	mdp	modest	P	4460410	21.040774822235107	ukn	3.007	57.20778727531433	ukn	12.49	724	ukn	724	82.21577310562134	val	29.939	69.91268730163574	val	12.325	76.64322638511658	val	17.722	80.69325470924377	val	18.648	78.41326117515564	val	18.142	78.25725793838501	val	18.093	88.8367965221405	val	20.151	86.78599143028259	val	19.839	88.56357169151306	val	20.094	79.83418416976929	val	18.312	80.17073845863342	val	18.382	77.06291770935059	val	17.864	79.78957557678223	val	18.196	77.71249723434448	val	17.986	77.67638564109802	val	17.956	94.27650809288025	val	12.242	102.96884059906006	val	17.779	724	ukn	724	724	ukn	724	21.040774822235107
echoring.2.MinOffline1	mdp	modest	P	105842	2.311123847961426	ukn	0.01	1.2451362609863281	ukn	0.075	1.4944255352020264	val	0.292	3.3996927738189697	val	0.088	1.5481374263763428	val	0.096	1.5088448524475098	val	0.104	1.3557929992675781	val	0.093	1.3749840259552002	val	0.101	1.3510761260986328	val	0.094	1.3462529182434082	val	0.089	1.366438865661621	val	0.095	1.3506200313568115	val	0.096	1.354539394378662	val	0.096	1.3569347858428955	val	0.094	1.5126581192016602	val	0.106	1.3477067947387695	val	0.094	1.5257246494293213	val	0.108	1.529893398284912	val	0.108	1.42106294631958	val	0.083	1.4276986122131348	val	0.091	1.1547884941101074	val	0.13	1.1503446102142334	val	0.131	1.1503446102142334
echoring.50.MinOffline1	mdp	modest	P	2342306	9.430347919464111	ukn	0.741	32.88266062736511	ukn	7.912	724	ukn	724	38.093419790267944	val	10.039	32.548686027526855	val	4.916	34.4076030254364	val	6.329	34.384785652160645	val	6.345	38.820459842681885	val	7.509	39.37175226211548	val	7.741	33.79147243499756	val	6.154	33.92787408828735	val	6.181	33.87121319770813	val	6.243	33.95650577545166	val	6.233	34.007585763931274	val	6.24	37.23325157165527	val	6.653	33.729525327682495	val	6.14	37.11956167221069	val	6.662	35.67691731452942	val	6.389	39.153860330581665	val	4.767	41.121124267578125	val	6.127	724	ukn	724	724	ukn	724	9.430347919464111
echoring.100.MinOffline1	mdp	modest	P	4671956	19.984763860702515	ukn	1.614	64.17346262931824	ukn	13.095	724	ukn	724	81.12541961669922	val	30.316	73.23710346221924	val	13.02	80.57023477554321	val	18.151	80.7344560623169	val	18.089	80.64374470710754	val	18.014	80.90931415557861	val	18.113	100.54706382751465	val	22.381	99.22231698036194	val	21.409	95.76458835601807	val	20.586	95.76574540138245	val	20.532	80.48086333274841	val	17.723	80.6599326133728	val	18.075	80.75480937957764	val	17.715	80.00812816619873	val	17.972	80.08032584190369	val	18.007	100.40705728530884	val	12.501	110.67615628242493	val	18.864	724	ukn	724	724	ukn	724	19.984763860702515
echoring.2.MaxOffline1	mdp	modest	P	105842	2.718179941177368	ukn	0.011	2048	ukn	2048	1.5774314403533936	val	0.338	1.643190622329712	val	0.138	1.6125192642211914	val	0.142	1.5177183151245117	val	0.14	1.5151586532592773	val	0.141	1.5335426330566406	val	0.147	1.4106814861297607	val	0.146	1.3396482467651367	val	0.13	1.5617327690124512	val	0.141	1.4696381092071533	val	0.128	2.961935043334961	val	0.145	2.9955430030822754	val	0.144	1.3496942520141602	val	0.132	1.4776678085327148	val	0.14	1.3544907569885254	val	0.131	1.359137773513794	val	0.131	1.455549955368042	val	0.119	1.4489476680755615	val	0.119	1.143930435180664	val	0.161	1.1435413360595703	val	0.172	1.1435413360595703
echoring.50.MaxOffline1	mdp	modest	P	2342306	9.351667881011963	ukn	1.008	2048	ukn	2048	724	ukn	724	38.17156195640564	val	10.77	34.96372079849243	val	7.25	36.922465562820435	val	8.664	38.15957689285278	val	9.013	37.458470582962036	val	8.641	37.500988483428955	val	8.678	36.70172476768494	val	8.419	36.78744626045227	val	8.441	36.4109570980072	val	8.353	45.462042570114136	val	10.843	43.36785316467285	val	9.695	38.11262917518616	val	9.061	43.370309829711914	val	9.672	37.20810675621033	val	8.525	36.32068920135498	val	8.344	41.56079316139221	val	6.946	43.54602670669556	val	8.366	724	ukn	724	724	ukn	724	9.351667881011963
echoring.100.MaxOffline1	mdp	modest	P	4671956	20.33511519432068	ukn	2.157	2048	ukn	2048	724	ukn	724	86.2574074268341	val	33.355	81.23313570022583	val	19.619	89.11477375030518	val	25.746	89.84448432922363	val	26.117	89.82887625694275	val	26.111	89.77478623390198	val	26.061	110.50025010108948	val	32.354	91.57445454597473	val	26.561	93.7998058795929	val	26.9	91.33725070953369	val	26.801	91.60739660263062	val	26.556	107.64680218696594	val	30.873	91.35672903060913	val	26.351	103.16689467430115	val	29.602	102.93779754638672	val	29.494	106.73413372039795	val	19.847	114.74468493461609	val	25.931	724	ukn	724	724	ukn	724	20.33511519432068
echoring.2.MinOffline2	mdp	modest	P	108115	0.4810822010040283	ukn	0.006	3.120551586151123	ukn	0.063	3.3912761211395264	val	0.131	1.3882026672363281	val	0.073	1.5212068557739258	val	0.087	1.539050579071045	val	0.09	1.356036901473999	val	0.088	1.3144433498382568	val	0.074	2.9519031047821045	val	0.081	1.281541347503662	val	0.071	1.2912850379943848	val	0.075	2.9891350269317627	val	0.086	1.6078929901123047	val	0.085	1.513479232788086	val	0.083	3.0958588123321533	val	0.087	1.502962350845337	val	0.085	3.1617202758789062	val	0.087	2.787592887878418	val	0.122	1.438969373703003	val	0.073	1.437528371810913	val	0.073	1.258528232574463	val	0.132	1.2520225048065186	val	0.13	0.4810822010040283
echoring.50.MinOffline2	mdp	modest	P	2308915	10.457983255386353	ukn	0.789	36.198270320892334	ukn	6.297	724	ukn	724	33.834505796432495	val	8.661	33.92868995666504	val	4.959	36.13956665992737	val	6.438	38.20255947113037	val	6.835	41.35076117515564	val	7.186	38.278839349746704	val	6.843	44.099822759628296	val	7.115	44.15531849861145	val	7.141	38.93127226829529	val	6.946	39.106470584869385	val	6.95	39.03623843193054	val	7.023	38.41179299354553	val	6.813	37.03553748130798	val	6.456	38.14272594451904	val	6.719	39.43124222755432	val	6.921	38.589975118637085	val	4.756	40.20714020729065	val	6.084	724	ukn	724	724	ukn	724	10.457983255386353
echoring.100.MinOffline2	mdp	modest	P	4601415	20.694809675216675	ukn	1.682	59.625009298324585	ukn	12.516	724	ukn	724	90.8389573097229	val	32.447	73.50615406036377	val	13.155	81.57131910324097	val	18.222	81.58264803886414	val	18.303	79.97246026992798	val	17.884	79.85289907455444	val	17.848	78.33004474639893	val	17.411	79.29881453514099	val	17.643	79.21481657028198	val	17.675	78.98865580558777	val	17.541	78.80131196975708	val	17.604	79.62292432785034	val	17.755	78.70046544075012	val	17.547	79.62577748298645	val	17.8	82.0180413722992	val	17.89	95.79600358009338	val	12.046	103.14208269119263	val	17.578	724	ukn	724	724	ukn	724	20.694809675216675
echoring.2.MaxOffline2	mdp	modest	P	108115	0.48938941955566406	ukn	0.006	2048	ukn	2048	7.826881647109985	val	0.155	1.3572344779968262	val	0.1	1.3213348388671875	val	0.097	1.347320556640625	val	0.101	1.3482580184936523	val	0.101	1.3483200073242188	val	0.102	1.555271863937378	val	0.116	2.6679441928863525	val	0.116	3.2920937538146973	val	0.127	3.2710013389587402	val	0.138	1.343778133392334	val	0.106	2.60406231880188	val	0.106	1.5809972286224365	val	0.111	2.57269287109375	val	0.106	1.5857875347137451	val	0.109	1.5713095664978027	val	0.108	5.294845342636108	val	0.098	5.211024284362793	val	0.098	1.1627328395843506	val	0.163	1.1591966152191162	val	0.161	0.48938941955566406
echoring.50.MaxOffline2	mdp	modest	P	2308915	10.88057279586792	ukn	0.985	2048	ukn	2048	724	ukn	724	39.06402635574341	val	10.739	35.138834714889526	val	7.126	36.93509316444397	val	8.562	37.96115493774414	val	8.619	35.55249357223511	val	8.164	35.57687997817993	val	8.19	37.607176303863525	val	8.478	39.57817268371582	val	8.876	39.67672061920166	val	8.926	38.008408308029175	val	8.915	38.0621280670166	val	8.903	41.69765758514404	val	8.946	35.42555570602417	val	8.051	41.88957238197327	val	9.079	41.98891305923462	val	9.039	43.676830530166626	val	7.916	45.767301082611084	val	9.202	724	ukn	724	724	ukn	724	10.88057279586792
echoring.100.MaxOffline2	mdp	modest	P	4601415	18.342877864837646	ukn	2.053	2048	ukn	2048	724	ukn	724	82.88748717308044	val	32.147	81.33311891555786	val	19.814	88.29756450653076	val	25.659	88.53321719169617	val	25.75	90.98757433891296	val	25.798	89.09959936141968	val	25.922	88.74724769592285	val	25.81	88.65074014663696	val	25.729	89.54636359214783	val	26.322	88.9165871143341	val	25.984	89.08742666244507	val	26.066	95.91699314117432	val	28.993	99.71834516525269	val	28.324	98.67285084724426	val	28.498	98.8045506477356	val	28.54	106.21138954162598	val	19.634	114.74299812316895	val	25.318	724	ukn	724	724	ukn	724	18.342877864837646
echoring.2.MinOffline3	mdp	modest	P	109345	0.4856252670288086	ukn	0.007	1.5763320922851562	ukn	0.09	1.5360746383666992	val	0.203	1.3031678199768066	val	0.075	1.5477590560913086	val	0.153	1.545515537261963	val	0.155	1.3378889560699463	val	0.089	1.4303827285766602	val	0.09	1.4255421161651611	val	0.091	1.334852933883667	val	0.086	1.3455843925476074	val	0.082	1.3360905647277832	val	0.086	1.3465290069580078	val	0.084	1.3398971557617188	val	0.084	1.4305412769317627	val	0.091	1.3313055038452148	val	0.085	1.5951423645019531	val	0.085	1.5996215343475342	val	0.084	1.5526001453399658	val	0.096	1.555147409439087	val	0.1	1.183304786682129	val	0.129	1.1981348991394043	val	0.131	0.4856252670288086
echoring.50.MinOffline3	mdp	modest	P	2348401	10.033029556274414	ukn	0.769	31.474464416503906	ukn	5.237	724	ukn	724	34.218045234680176	val	8.588	32.074700117111206	val	4.743	34.30243968963623	val	6.21	33.96812605857849	val	6.197	33.990533113479614	val	6.203	33.84639024734497	val	6.161	37.27029633522034	val	6.561	37.107825756073	val	6.608	39.2333288192749	val	7.824	37.813267946243286	val	7.033	37.82410287857056	val	6.988	33.91977047920227	val	6.197	34.18436789512634	val	6.068	33.72267413139343	val	6.128	33.86703372001648	val	6.114	38.76622676849365	val	4.737	40.86318755149841	val	6.199	724	ukn	724	724	ukn	724	10.033029556274414
echoring.100.MinOffline3	mdp	modest	P	4680751	18.337517499923706	ukn	1.513	59.34842538833618	ukn	12.534	724	ukn	724	81.76288557052612	val	29.933	72.85382914543152	val	12.599	83.08804249763489	val	18.614	87.42371916770935	val	19.004	83.37862372398376	val	18.341	84.81273150444031	val	18.473	85.41721749305725	val	17.681	85.55141639709473	val	17.754	84.88932728767395	val	17.74	85.81400156021118	val	17.698	85.15202260017395	val	17.848	84.84516406059265	val	18.379	85.05609893798828	val	17.603	81.28113889694214	val	18.068	80.96749877929688	val	17.904	97.81254506111145	val	12.231	105.04475975036621	val	17.705	724	ukn	724	724	ukn	724	18.337517499923706
echoring.2.MaxOffline3	mdp	modest	P	109345	0.5733590126037598	ukn	0.008	2048	ukn	2048	1.4714393615722656	val	0.233	1.485496997833252	val	0.117	2.912229061126709	val	0.134	3.3592276573181152	val	0.124	3.360461950302124	val	0.118	3.400928020477295	val	0.132	1.423557996749878	val	0.119	1.3864798545837402	val	0.115	1.387441873550415	val	0.115	1.3811705112457275	val	0.116	1.3469245433807373	val	0.114	1.3833224773406982	val	0.113	1.4261589050292969	val	0.12	1.377960205078125	val	0.115	1.4160089492797852	val	0.118	1.4189269542694092	val	0.118	1.4961018562316895	val	0.109	1.5449118614196777	val	0.123	1.1070680618286133	val	0.141	1.1211879253387451	val	0.159	0.5733590126037598
echoring.50.MaxOffline3	mdp	modest	P	2348401	10.83349609375	ukn	1.64	2048	ukn	2048	724	ukn	724	36.04001593589783	val	10.437	34.77338624000549	val	7.08	36.293378829956055	val	8.311	43.798985719680786	val	9.705	41.37458348274231	val	9.346	41.45591473579407	val	9.336	39.41761827468872	val	8.919	38.52782988548279	val	8.591	42.44715619087219	val	9.156	41.76612448692322	val	9.076	36.55768179893494	val	8.357	41.84847617149353	val	9.635	36.70800590515137	val	8.521	38.35179114341736	val	9.359	36.74368906021118	val	8.458	50.98912310600281	val	8.182	44.04704785346985	val	8.437	724	ukn	724	724	ukn	724	10.83349609375
echoring.100.MaxOffline3	mdp	modest	P	4680751	19.433863162994385	ukn	2.089	2048	ukn	2048	724	ukn	724	86.19762921333313	val	33.396	81.04131960868835	val	19.479	90.66200637817383	val	26.382	90.40425634384155	val	26.314	89.99487972259521	val	26.17	90.28300380706787	val	26.28	95.84091854095459	val	27.336	97.3128457069397	val	27.939	89.60637784004211	val	25.792	89.60368609428406	val	25.783	88.80117774009705	val	25.475	90.33927178382874	val	26.355	92.21014761924744	val	26.701	90.18304657936096	val	26.2	89.98745036125183	val	26.094	107.22634673118591	val	19.591	114.94914841651917	val	25.574	724	ukn	724	724	ukn	724	19.433863162994385
exploding-blocksworld.5.goal	mdp	ppddl	P	81693	0.37809133529663086	ukn	0.007	2048	ukn	2048	0.789644718170166	val	0.096	1.2009234428405762	val	0.097	0.8901684284210205	val	0.2	512	inval	0.114	512	inval	0.111	512	inval	0.138	512	inval	0.136	512	inval	0.108	512	inval	0.11	512	inval	0.131	512	inval	0.161	512	inval	0.187	512	inval	0.131	512	inval	0.139	512	inval	0.11	512	inval	0.132	0.9709527492523193	val	0.192	512	inval	0.106	2.105544328689575	val	0.153	512	inval	0.078	0.37809133529663086
firewire.false-3-200.time_max	mdp	prism	E	4093	0.15830254554748535	ukn	0.002	0.20818209648132324	ukn	0.073	0.1709606647491455	val	0.049	724	ukn	724	0.236191987991333	val	0.034	0.15123677253723145	val	0.007	0.15026283264160156	val	0.009	0.17537212371826172	val	0.03	0.238966703414917	val	0.096	0.3215217590332031	val	0.194	0.5175402164459229	val	0.392	2.107002019882202	val	1.985	0.1452031135559082	val	0.006	0.11603093147277832	val	0.007	0.23715519905090332	val	0.009	0.1476752758026123	val	0.01	0.22979116439819336	val	0.025	0.28725695610046387	val	0.084	0.1544640064239502	val	0.034	0.12864947319030762	val	0.007	0.04044985771179199	val	0.003	0.04240274429321289	val	0.003	0.04044985771179199
firewire.false-3-400.time_max	mdp	prism	E	4093	0.15529656410217285	ukn	0.002	0.22072815895080566	ukn	0.087	0.1655440330505371	val	0.048	724	ukn	724	0.15840697288513184	val	0.033	0.13416361808776855	val	0.006	0.21700429916381836	val	0.01	0.1560521125793457	val	0.027	0.21083664894104004	val	0.091	0.29274415969848633	val	0.18	0.4876439571380615	val	0.373	1.9809277057647705	val	1.897	0.10324835777282715	val	0.007	0.1286156177520752	val	0.007	0.09074020385742188	val	0.008	0.13408374786376953	val	0.012	0.14932918548583984	val	0.026	0.20569872856140137	val	0.085	0.15349721908569336	val	0.03	0.12804007530212402	val	0.008	0.05417990684509277	val	0.003	0.048372745513916016	val	0.004	0.048372745513916016
firewire.false-3-600.time_max	mdp	prism	E	4093	0.10718107223510742	ukn	0.002	0.1947648525238037	ukn	0.077	2.0766055583953857	val	0.059	724	ukn	724	0.18115568161010742	val	0.032	0.17337274551391602	val	0.006	0.16504859924316406	val	0.008	0.1976625919342041	val	0.027	0.22988367080688477	val	0.095	0.29477477073669434	val	0.184	0.48667144775390625	val	0.378	2.063063144683838	val	1.941	0.1248173713684082	val	0.006	0.12653374671936035	val	0.007	0.1198115348815918	val	0.008	0.13329315185546875	val	0.012	0.13434696197509766	val	0.023	0.1929616928100586	val	0.077	0.18068242073059082	val	0.034	0.1744384765625	val	0.008	0.04749560356140137	val	0.005	0.04254603385925293	val	0.004	0.04254603385925293
firewire.false-3-800.time_max	mdp	prism	E	4093	3.4348795413970947	ukn	0.039	0.19853901863098145	ukn	0.074	0.19036293029785156	val	0.056	724	ukn	724	0.16840815544128418	val	0.036	0.15674233436584473	val	0.007	0.14188861846923828	val	0.009	0.15863037109375	val	0.029	0.19797325134277344	val	0.083	0.33585596084594727	val	0.207	0.47785043716430664	val	0.369	3.4774086475372314	val	1.998	2.7084524631500244	val	0.006	1.7765202522277832	val	0.007	0.11999225616455078	val	0.008	1.7231955528259277	val	0.011	0.13425064086914062	val	0.024	0.19519925117492676	val	0.083	0.15474176406860352	val	0.03	2.1975061893463135	val	0.008	0.05612611770629883	val	0.003	0.04436349868774414	val	0.003	0.04436349868774414
firewire.false-36-200.time_max	mdp	prism	E	212268	1.445688009262085	ukn	0.194	5.633716583251953	ukn	3.26	5.726254463195801	val	2.948	724	ukn	724	4.949198007583618	val	1.923	512	inval	0.771	3.9352049827575684	val	1.088	8.483595848083496	val	3.392	15.782082319259644	val	10.767	24.63025712966919	val	21.545	47.35493540763855	val	44.198	211.1188027858734	val	208.278	3.478652000427246	val	0.739	4.546902656555176	val	1.042	4.21962571144104	val	0.979	3.9219486713409424	val	1.195	5.918728828430176	val	2.944	11.68480396270752	val	8.782	4.991632699966431	val	1.839	4.017264366149902	val	0.814	4.763526201248169	val	0.397	5.028266191482544	val	0.484	1.445688009262085
firewire.false-36-400.time_max	mdp	prism	E	212268	3.385594367980957	ukn	0.296	8.18139362335205	ukn	4.221	5.723149299621582	val	2.933	724	ukn	724	4.64201021194458	val	1.87	512	inval	0.759	3.879481554031372	val	1.008	5.959532260894775	val	3.006	14.831010580062866	val	9.748	35.940568923950195	val	33.12	46.52642035484314	val	43.723	209.0108482837677	val	206.21	3.574148654937744	val	0.768	3.6446402072906494	val	0.853	5.756399393081665	val	0.99	4.05086088180542	val	1.23	7.71768593788147	val	3.023	13.891577959060669	val	9.362	9.71315312385559	val	1.888	4.116840362548828	val	0.82	4.012014865875244	val	0.341	4.170727014541626	val	0.393	3.385594367980957
firewire.false-36-600.time_max	mdp	prism	E	212268	1.4561285972595215	ukn	0.195	5.591364145278931	ukn	3.252	5.720607042312622	val	2.924	724	ukn	724	4.822924613952637	val	1.938	512	inval	0.763	3.7006919384002686	val	0.964	7.7675511837005615	val	3.002	14.405370235443115	val	9.689	26.106030464172363	val	22.561	45.829911947250366	val	42.709	225.46067929267883	val	222.323	6.343996286392212	val	0.87	6.48924994468689	val	0.974	3.828381061553955	val	0.996	7.077611923217773	val	1.42	5.46026349067688	val	2.71	18.97161316871643	val	13.108	5.3356828689575195	val	1.966	4.358448505401611	val	0.909	3.726529359817505	val	0.312	3.8696930408477783	val	0.361	1.4561285972595215
firewire.false-36-800.time_max	mdp	prism	E	212268	1.5275256633758545	ukn	0.216	7.34151554107666	ukn	4.393	6.576302528381348	val	3.522	724	ukn	724	4.854018449783325	val	1.982	512	inval	0.754	4.453571081161499	val	1.134	6.418202877044678	val	3.309	13.210789680480957	val	10.046	26.579251766204834	val	23.207	48.81836652755737	val	45.419	217.94034790992737	val	214.616	5.196018934249878	val	0.969	5.295994997024536	val	1.075	4.444506883621216	val	1.139	5.349702596664429	val	1.44	6.137322902679443	val	3.061	12.485456943511963	val	9.57	5.210277557373047	val	1.884	4.277766942977905	val	0.853	3.8844223022460938	val	0.355	3.861973285675049	val	0.39	1.5275256633758545
firewire.true-3-200.time_max	mdp	prism	E	82979	0.6019608974456787	ukn	0.092	1.0098598003387451	ukn	0.218	1.939493179321289	val	1.064	724	ukn	724	3.4900426864624023	val	0.195	512	inval	0.211	3.381603717803955	val	0.215	3.3482015132904053	val	0.24	1.5221219062805176	val	0.353	1.3012843132019043	val	0.415	1.550581693649292	val	0.666	5.010418176651001	val	2.713	3.0587315559387207	val	0.266	2.968413829803467	val	0.206	2.316807270050049	val	0.235	2.967848777770996	val	0.21	2.7013027667999268	val	0.257	2.495896339416504	val	0.322	1.1836822032928467	val	0.184	3.1346864700317383	val	0.206	0.8248693943023682	val	0.071	1.2259464263916016	val	0.171	0.6019608974456787
firewire.true-3-400.time_max	mdp	prism	E	430177	2.3482534885406494	ukn	0.237	7.333307266235352	ukn	1.033	10.703977823257446	val	6.243	724	ukn	724	5.199772834777832	val	0.882	512	inval	1.027	5.3843674659729	val	1.028	5.538140058517456	val	1.101	5.642813205718994	val	1.183	6.50562596321106	val	1.487	6.05443811416626	val	1.568	8.424393653869629	val	3.741	5.826462984085083	val	1.161	6.274985313415527	val	1.149	5.603417158126831	val	1.105	5.45888614654541	val	1.039	5.45501446723938	val	1.051	5.736819744110107	val	1.209	6.067375421524048	val	0.913	6.31574821472168	val	1.083	4.874114513397217	val	0.47	6.063532829284668	val	0.609	2.3482534885406494
firewire.true-3-600.time_max	mdp	prism	E	1078299	5.939661264419556	ukn	0.704	11.811339139938354	ukn	2.092	30.34782910346985	val	18.889	724	ukn	724	13.618890762329102	val	2.487	512	inval	2.901	14.178921461105347	val	2.91	14.226680278778076	val	2.933	19.782689094543457	val	3.618	14.138290882110596	val	3.097	14.336805820465088	val	3.368	16.49493098258972	val	5.561	13.904402732849121	val	2.894	13.93346643447876	val	2.878	18.689581632614136	val	3.125	13.810825824737549	val	2.861	18.776095151901245	val	3.152	17.70265769958496	val	2.917	14.89645767211914	val	2.374	17.31525993347168	val	3.758	724	ukn	724	724	ukn	724	5.939661264419556
firewire.true-3-800.time_max	mdp	prism	E	1887132	13.707834005355835	ukn	1.349	21.374979972839355	ukn	3.943	724	ukn	724	724	ukn	724	23.64187979698181	val	4.162	512	inval	5.034	28.63346242904663	val	5.558	28.787694931030273	val	5.953	28.36126947402954	val	5.644	25.74612069129944	val	5.57	25.569124698638916	val	5.625	27.86056113243103	val	7.92	25.034547090530396	val	5.019	25.700939178466797	val	5.461	29.856384992599487	val	6.481	24.610520362854004	val	4.88	30.05084228515625	val	6.547	32.09328007698059	val	7.12	31.668829202651978	val	4.42	32.91145873069763	val	5.234	724	ukn	724	724	ukn	724	13.707834005355835
firewire.true-36-200.time_max	mdp	prism	E	6931981	57.34973073005676	ukn	7.893	128.3330409526825	ukn	25.852	724	ukn	724	724	ukn	724	128.5069341659546	val	29.437	512	inval	29.506	126.49230575561523	val	29.251	229.51200366020203	val	80.356	231.78184986114502	val	88.732	151.2087652683258	val	53.132	176.65258836746216	val	78.642	360	val	280.619	128.08615112304688	val	29.915	129.13923573493958	val	30.38	130.73057198524475	val	31.212	127.69884061813354	val	29.644	132.96700358390808	val	33.434	139.30394577980042	val	40.102	155.76574635505676	val	30.374	175.1155276298523	val	45.336	724	ukn	724	724	ukn	724	57.34973073005676
firewire.true-36-400.time_max	mdp	prism	E	44578443	311.3391389846802	ukn	40.101	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	311.3391389846802
firewire.false-3-200.time_min	mdp	prism	E	4093	0.11127686500549316	ukn	0.002	0.14752936363220215	ukn	0.019	0.2089378833770752	val	0.064	724	ukn	724	0.15167975425720215	val	0.034	0.1290888786315918	val	0.007	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	0.11815905570983887	val	0.007	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	0.19219636917114258	val	0.031	724	ukn	724	0.06301522254943848	val	0.005	2048	ukn	2048	0.06301522254943848
firewire.false-3-400.time_min	mdp	prism	E	4093	0.17346692085266113	ukn	0.001	0.28821468353271484	ukn	0.017	2.2192869186401367	val	0.062	724	ukn	724	0.2009279727935791	val	0.037	0.16560578346252441	val	0.008	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	1.2840373516082764	val	0.007	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	0.16974163055419922	val	0.034	724	ukn	724	0.04430556297302246	val	0.004	2048	ukn	2048	0.04430556297302246
firewire.false-3-600.time_min	mdp	prism	E	4093	0.12752652168273926	ukn	0.002	0.15887784957885742	ukn	0.018	0.3427848815917969	val	0.059	724	ukn	724	1.5415499210357666	val	0.035	1.4956049919128418	val	0.008	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	0.13818812370300293	val	0.008	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2.229912757873535	val	0.032	724	ukn	724	0.045850276947021484	val	0.004	2048	ukn	2048	0.045850276947021484
firewire.false-3-800.time_min	mdp	prism	E	4093	0.10734081268310547	ukn	0.001	0.133544921875	ukn	0.015	0.1880631446838379	val	0.061	724	ukn	724	0.15132379531860352	val	0.032	0.2563345432281494	val	0.007	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	0.12425875663757324	val	0.008	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	0.16614651679992676	val	0.035	724	ukn	724	0.03689312934875488	val	0.003	2048	ukn	2048	0.03689312934875488
firewire.false-36-200.time_min	mdp	prism	E	212268	1.414839506149292	ukn	0.192	3.5551998615264893	ukn	1.138	6.944391965866089	val	3.719	724	ukn	724	8.46858811378479	val	4.487	5.99855637550354	val	2.062	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	3.6496269702911377	val	0.845	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	5.41834831237793	val	2.043	724	ukn	724	6.951138257980347	val	0.53	2048	ukn	2048	1.414839506149292
firewire.false-36-400.time_min	mdp	prism	E	212268	1.7706050872802734	ukn	0.251	4.41034197807312	ukn	1.456	6.180572986602783	val	3.327	724	ukn	724	5.272528409957886	val	2.217	4.904490232467651	val	1.038	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	3.6486029624938965	val	0.863	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	5.177567958831787	val	1.987	724	ukn	724	5.60522985458374	val	0.615	2048	ukn	2048	1.7706050872802734
firewire.false-36-600.time_min	mdp	prism	E	212268	1.4137308597564697	ukn	0.165	3.7054150104522705	ukn	1.171	5.890475273132324	val	3.131	724	ukn	724	4.744446516036987	val	1.997	3.575829267501831	val	0.845	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	4.960190534591675	val	0.881	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	5.161050319671631	val	2.001	724	ukn	724	3.7728307247161865	val	0.403	2048	ukn	2048	1.4137308597564697
firewire.false-36-800.time_min	mdp	prism	E	212268	1.5260086059570312	ukn	0.172	3.484353542327881	ukn	1.109	7.695645809173584	val	3.67	724	ukn	724	4.8555006980896	val	2.059	3.8814284801483154	val	0.936	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	3.8274130821228027	val	0.86	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	5.315837860107422	val	2.106	724	ukn	724	3.6013729572296143	val	0.368	2048	ukn	2048	1.5260086059570312
firewire.true-3-200.time_min	mdp	prism	E	82979	2.7096962928771973	ukn	0.108	1.091540813446045	ukn	0.226	3.8575973510742188	val	1.327	724	ukn	724	2.9387481212615967	val	0.235	2.7761871814727783	val	0.243	2.5492498874664307	val	0.237	2.570432662963867	val	0.237	1.1317059993743896	val	0.242	1.3961939811706543	val	0.264	2.8509132862091064	val	0.29	2.8354673385620117	val	0.387	2.60357928276062	val	0.214	4.246030330657959	val	0.239	1.1186397075653076	val	0.236	4.045987844467163	val	0.221	1.0921506881713867	val	0.223	1.0843677520751953	val	0.215	5.013104200363159	val	0.214	5.281702280044556	val	0.231	1.0444769859313965	val	0.126	0.9520118236541748	val	0.124	0.9520118236541748
firewire.true-3-400.time_min	mdp	prism	E	430177	2.6174535751342773	ukn	0.435	5.031830549240112	ukn	1.163	10.785614967346191	val	6.294	724	ukn	724	9.568735361099243	val	1.064	6.005176067352295	val	1.36	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	5.596324443817139	val	1.177	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	7.138569116592407	val	1.391	724	ukn	724	5.109205961227417	val	0.561	2048	ukn	2048	2.6174535751342773
firewire.true-3-600.time_min	mdp	prism	E	1078299	7.446609735488892	ukn	1.228	16.196741342544556	ukn	3.352	28.21822690963745	val	16.514	724	ukn	724	16.400429248809814	val	3.158	16.68015170097351	val	3.381	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	16.39618968963623	val	3.174	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	15.382105112075806	val	2.888	724	ukn	724	724	ukn	724	2048	ukn	2048	7.446609735488892
firewire.true-3-800.time_min	mdp	prism	E	1887132	11.47342586517334	ukn	2.147	24.19506573677063	ukn	6.301	724	ukn	724	724	ukn	724	27.47119450569153	val	5.701	28.362925052642822	val	6.225	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	24.8757541179657	val	5.556	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	27.38241672515869	val	4.934	724	ukn	724	724	ukn	724	724	ukn	724	11.47342586517334
firewire.true-36-200.time_min	mdp	prism	E	6931981	59.16422891616821	ukn	14.638	136.6485846042633	ukn	41.949	724	ukn	724	724	ukn	724	126.846022605896	val	30.023	129.59445977210999	val	32.781	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	145.90657949447632	val	34.062	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	140.79434394836426	val	29.509	724	ukn	724	724	ukn	724	724	ukn	724	59.16422891616821
firewire.true-36-400.time_min	mdp	prism	E	44578443	360	ukn	68.613	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	360
firewire.false-3-200.time_sending	mdp	prism	E	4093	0.06332921981811523	ukn	0.002	0.11239218711853027	ukn	0.023	0.1760270595550537	val	0.065	724	ukn	724	0.15308141708374023	val	0.031	0.13183331489562988	val	0.006	0.1304950714111328	val	0.008	0.11320281028747559	val	0.026	0.21970748901367188	val	0.097	0.32815027236938477	val	0.208	0.534874677658081	val	0.42	2.102754592895508	val	1.992	0.11224865913391113	val	0.006	0.15959978103637695	val	0.008	0.12899351119995117	val	0.008	0.16171646118164062	val	0.012	0.1347346305847168	val	0.024	0.1984119415283203	val	0.083	0.18720483779907227	val	0.033	0.18224215507507324	val	0.008	0.04322671890258789	val	0.003	0.06926488876342773	val	0.005	0.04322671890258789
firewire.false-3-400.time_sending	mdp	prism	E	4093	0.16632962226867676	ukn	0.002	0.20090937614440918	ukn	0.023	0.17449235916137695	val	0.051	724	ukn	724	1.638890266418457	val	0.034	0.1193382740020752	val	0.006	1.7202208042144775	val	0.009	1.6482305526733398	val	0.031	4.299926996231079	val	0.093	2.1341023445129395	val	0.186	2.0560920238494873	val	0.462	3.9612722396850586	val	2.357	2.6905879974365234	val	0.006	2.5983188152313232	val	0.007	4.2662034034729	val	0.008	2.639826774597168	val	0.011	4.245028018951416	val	0.026	4.292021036148071	val	0.088	0.1669161319732666	val	0.032	0.15534615516662598	val	0.008	0.034758806228637695	val	0.002	0.04408097267150879	val	0.004	0.034758806228637695
firewire.false-3-600.time_sending	mdp	prism	E	4093	0.11208152770996094	ukn	0.002	0.14049339294433594	ukn	0.025	0.2095780372619629	val	0.057	724	ukn	724	0.1402149200439453	val	0.029	0.11432194709777832	val	0.005	0.12987351417541504	val	0.009	0.15528249740600586	val	0.03	0.20785069465637207	val	0.088	2.2489140033721924	val	0.218	2.5579400062561035	val	0.457	2.5135726928710938	val	2.372	0.1465294361114502	val	0.008	0.14691710472106934	val	0.008	0.13261055946350098	val	0.008	0.1499321460723877	val	0.013	0.14901137351989746	val	0.025	0.19872426986694336	val	0.08	0.14986324310302734	val	0.028	0.13239669799804688	val	0.007	0.03628039360046387	val	0.002	0.042232513427734375	val	0.003	0.03628039360046387
firewire.false-3-800.time_sending	mdp	prism	E	4093	2.7099897861480713	ukn	0.095	2.7468721866607666	ukn	0.132	0.20732522010803223	val	0.058	724	ukn	724	0.2181711196899414	val	0.033	0.20705437660217285	val	0.006	0.19427227973937988	val	0.008	0.212233304977417	val	0.03	0.27098941802978516	val	0.102	0.31123948097229004	val	0.198	0.5026249885559082	val	0.387	2.101696729660034	val	1.985	0.13138413429260254	val	0.006	0.13417315483093262	val	0.007	0.18213367462158203	val	0.008	0.13421988487243652	val	0.011	0.1560192108154297	val	0.024	0.30146336555480957	val	0.081	2.2495429515838623	val	0.03	2.3248515129089355	val	0.008	0.04500317573547363	val	0.003	0.045683860778808594	val	0.004	0.04500317573547363
firewire.false-36-200.time_sending	mdp	prism	E	212268	1.8031725883483887	ukn	0.211	4.16221809387207	ukn	1.251	5.526362180709839	val	2.829	724	ukn	724	7.845439672470093	val	2.323	512	inval	0.933	5.974820137023926	val	1.086	6.849295377731323	val	3.388	14.902587175369263	val	10.634	26.01214289665222	val	21.631	48.23289370536804	val	43.883	253.9410264492035	val	248.028	7.299331188201904	val	1.283	6.889374494552612	val	1.071	3.749825954437256	val	0.963	7.329668045043945	val	1.53	5.545304298400879	val	2.74	11.274597883224487	val	8.554	5.122756481170654	val	1.888	4.0923755168914795	val	0.823	3.764817714691162	val	0.326	3.9343652725219727	val	0.365	1.8031725883483887
firewire.false-36-400.time_sending	mdp	prism	E	212268	1.4232091903686523	ukn	0.175	6.178059339523315	ukn	1.798	6.7966203689575195	val	3.216	724	ukn	724	5.055663585662842	val	1.975	512	inval	0.783	3.768320322036743	val	0.977	6.05276346206665	val	2.951	19.053562879562378	val	15.813	22.474987030029297	val	19.709	44.561177253723145	val	41.715	214.91301226615906	val	211.864	3.697265625	val	0.768	3.7840805053710938	val	0.869	3.865633726119995	val	0.971	4.068852663040161	val	1.228	5.41538667678833	val	2.641	18.197758197784424	val	15.37	5.098707914352417	val	1.863	4.1589672565460205	val	0.843	3.7595090866088867	val	0.316	4.3468756675720215	val	0.387	1.4232091903686523
firewire.false-36-600.time_sending	mdp	prism	E	212268	3.6579020023345947	ukn	0.245	6.016963481903076	ukn	1.269	5.6298277378082275	val	2.911	724	ukn	724	4.628966569900513	val	1.86	512	inval	0.732	3.853773593902588	val	1.015	6.081658363342285	val	3.186	12.599386930465698	val	9.708	26.74795126914978	val	23.153	51.24155259132385	val	46.543	245.63594007492065	val	240.651	3.560725450515747	val	0.742	3.6390912532806396	val	0.843	3.907101631164551	val	1.007	4.003499984741211	val	1.202	5.565443992614746	val	2.741	11.353153705596924	val	8.568	5.149033069610596	val	1.905	4.208993673324585	val	0.847	4.117826461791992	val	0.37	4.294851779937744	val	0.402	3.560725450515747
firewire.false-36-800.time_sending	mdp	prism	E	212268	1.5449235439300537	ukn	0.185	3.5043692588806152	ukn	1.127	6.652254343032837	val	3.366	724	ukn	724	4.689661026000977	val	1.873	512	inval	0.715	3.7727599143981934	val	0.981	5.906939744949341	val	3.001	14.303513765335083	val	10.922	23.77126407623291	val	21.017	43.578619956970215	val	40.844	214.12006163597107	val	211.194	3.6839759349823	val	0.755	3.808763265609741	val	0.869	4.440740585327148	val	1.132	4.137730360031128	val	1.266	6.57831597328186	val	3.375	15.07056713104248	val	11.781	5.102578401565552	val	1.872	4.0807905197143555	val	0.822	4.403707265853882	val	0.418	3.7839534282684326	val	0.368	1.5449235439300537
firewire.true-3-200.time_sending	mdp	prism	E	82979	0.5538742542266846	ukn	0.038	0.9554650783538818	ukn	0.151	2.1019225120544434	val	1.146	724	ukn	724	1.047842264175415	val	0.184	512	inval	0.199	1.0788216590881348	val	0.201	1.2068758010864258	val	0.284	1.138437032699585	val	0.286	1.5675029754638672	val	0.477	1.8495337963104248	val	0.748	3.8933398723602295	val	2.821	1.3577148914337158	val	0.215	1.357715129852295	val	0.216	1.0652892589569092	val	0.196	1.2861216068267822	val	0.202	1.1020610332489014	val	0.218	1.2146267890930176	val	0.29	1.1402690410614014	val	0.176	1.1779983043670654	val	0.194	0.8583369255065918	val	0.087	0.9204490184783936	val	0.095	0.5538742542266846
firewire.true-3-400.time_sending	mdp	prism	E	430177	2.511383295059204	ukn	0.287	4.718084812164307	ukn	0.794	10.500670433044434	val	6.103	724	ukn	724	5.541481018066406	val	0.989	512	inval	1.148	5.651328086853027	val	1.099	5.607414484024048	val	1.107	6.700014591217041	val	1.676	5.605909585952759	val	1.269	6.159577131271362	val	1.565	8.062709093093872	val	3.694	5.401616096496582	val	1.055	5.43123984336853	val	1.061	5.548903226852417	val	1.074	5.35829496383667	val	1.037	8.871156454086304	val	1.131	8.98740553855896	val	1.185	5.9714272022247314	val	0.924	6.223679065704346	val	1.083	4.845778226852417	val	0.442	5.245938539505005	val	0.553	2.511383295059204
firewire.true-3-600.time_sending	mdp	prism	E	1078299	11.754392623901367	ukn	0.721	17.571196794509888	ukn	2.045	35.84676647186279	val	22.074	724	ukn	724	19.205618381500244	val	2.874	512	inval	3.331	17.261234521865845	val	2.851	13.823596715927124	val	2.8	14.085920095443726	val	2.964	15.02599048614502	val	3.277	15.274574756622314	val	3.581	17.673343658447266	val	6.038	15.979294061660767	val	3.649	15.881944179534912	val	3.578	13.972269535064697	val	2.85	16.11090660095215	val	3.699	14.120105981826782	val	2.923	14.172127485275269	val	2.991	14.487105369567871	val	2.321	15.158078670501709	val	2.753	724	ukn	724	724	ukn	724	11.754392623901367
firewire.true-3-800.time_sending	mdp	prism	E	1887132	11.979138851165771	ukn	1.445	23.773422718048096	ukn	4.079	724	ukn	724	724	ukn	724	26.835148572921753	val	4.512	512	inval	5.056	27.74496626853943	val	5.441	30.416105031967163	val	5.676	30.60419249534607	val	5.742	25.943808555603027	val	5.128	24.837586641311646	val	5.475	27.218945741653442	val	7.924	24.313446044921875	val	4.975	24.299535036087036	val	4.98	30.31981611251831	val	5.547	23.73656940460205	val	4.735	29.468129873275757	val	5.482	28.105451107025146	val	5.481	32.155128717422485	val	4.228	33.29124927520752	val	4.952	724	ukn	724	724	ukn	724	11.979138851165771
firewire.true-36-200.time_sending	mdp	prism	E	6931981	49.704564332962036	ukn	6.686	124.3641951084137	ukn	23.352	724	ukn	724	724	ukn	724	127.93197464942932	val	26.072	512	inval	29.064	151.5764045715332	val	33.427	131.12638115882874	val	32.568	138.09595155715942	val	39.963	151.06512212753296	val	52.856	176.1045732498169	val	78.141	360	val	284.946	142.94770622253418	val	33.427	147.9835968017578	val	34.197	129.44338130950928	val	30.76	135.48404264450073	val	30.527	134.3790464401245	val	32.499	159.2200789451599	val	48.346	136.0686538219452	val	24.796	142.99264693260193	val	29.236	724	ukn	724	724	ukn	724	49.704564332962036
firewire_abst.3.rounds	mdp	prism	E	611	0.6529901027679443	ukn	1e-05	0.6386716365814209	ukn	0.001	2.779034376144409	val	0.007	0.08389687538146973	val	0.001	0.07828450202941895	val	0.003	0.2727501392364502	val	0.003	2.2220449447631836	val	0.001	19.38426923751831	val	0.066	19.387338399887085	val	0.066	0.07572078704833984	val	0.001	0.08253884315490723	val	0.001	0.044385433197021484	val	0.001	0.04392099380493164	val	1e-05	0.04249167442321777	val	1e-05	1.7410011291503906	val	0.001	0.07110452651977539	val	1e-05	1.8148016929626465	val	0.001	0.15939879417419434	val	0.001	0.10516119003295898	val	0.003	0.10420942306518555	val	0.001	0.011110305786132812	val	1e-05	0.009236812591552734	val	1e-05	0.009236812591552734
firewire_abst.36.rounds	mdp	prism	E	776	0.0716555118560791	ukn	1e-05	0.0740966796875	ukn	0.001	0.0720665454864502	val	0.011	1.9764728546142578	val	0.001	0.04669976234436035	val	0.005	0.07813549041748047	val	0.001	0.1047661304473877	val	0.001	0.10478758811950684	val	0.001	0.09954714775085449	val	0.002	0.0756826400756836	val	0.002	1.6459639072418213	val	0.003	1.6700403690338135	val	0.009	1.3986611366271973	val	0.001	1.4091994762420654	val	0.001	0.09199237823486328	val	0.001	1.4483392238616943	val	0.001	0.5920019149780273	val	0.001	0.6104605197906494	val	0.002	0.08281326293945312	val	0.005	0.09288263320922852	val	0.001	0.013296365737915039	val	1e-05	0.013704061508178711	val	0.001	0.013296365737915039
firewire_abst.3.time_max	mdp	prism	E	611	0.14099836349487305	ukn	1e-05	0.6999607086181641	ukn	0.003	2.002697229385376	val	0.008	724	ukn	724	0.2010645866394043	val	0.003	0.11794209480285645	val	1e-05	0.12152624130249023	val	0.001	0.1222982406616211	val	0.003	0.12325668334960938	val	0.013	0.11345720291137695	val	0.025	0.1378800868988037	val	0.054	0.3327779769897461	val	0.26	0.0970618724822998	val	1e-05	0.09621310234069824	val	0.001	0.13692021369934082	val	0.001	0.09923148155212402	val	0.001	0.1549055576324463	val	0.003	0.08432507514953613	val	0.011	0.13048791885375977	val	0.003	0.11591577529907227	val	0.001	0.010839462280273438	val	1e-05	0.015224218368530273	val	0.001	0.010839462280273438
firewire_abst.36.time_max	mdp	prism	E	776	0.11289215087890625	ukn	1e-05	0.07903718948364258	ukn	0.003	0.10361909866333008	val	0.01	724	ukn	724	1.6054461002349854	val	0.005	1.576207160949707	val	0.001	3.80041241645813	val	0.002	3.3040242195129395	val	0.008	4.108236789703369	val	0.026	0.13779354095458984	val	0.059	0.19424748420715332	val	0.117	0.6846480369567871	val	0.607	0.08036017417907715	val	0.001	0.08693838119506836	val	0.001	3.3627851009368896	val	0.002	0.07976007461547852	val	0.002	7.612326383590698	val	0.008	0.1443641185760498	val	0.027	0.10476088523864746	val	0.005	0.10311031341552734	val	0.001	0.04125809669494629	val	1e-05	0.011056184768676758	val	1e-05	0.011056184768676758
firewire_abst.3.time_min	mdp	prism	E	611	0.07736968994140625	ukn	1e-05	0.0767519474029541	ukn	0.001	0.08297109603881836	val	0.007	1.576923131942749	val	0.001	0.09462523460388184	val	0.003	0.09326314926147461	val	0.001	0.08325576782226562	val	0.001	0.11178755760192871	val	0.001	0.10945701599121094	val	0.001	0.17972540855407715	val	0.002	0.08977437019348145	val	0.004	0.1089944839477539	val	0.018	0.17762160301208496	val	0.001	0.08794522285461426	val	0.001	0.11295366287231445	val	0.001	0.0952146053314209	val	0.001	0.13660144805908203	val	0.001	0.1368556022644043	val	0.002	0.0922536849975586	val	0.003	0.08377480506896973	val	0.001	0.010555505752563477	val	1e-05	0.010182380676269531	val	1e-05	0.010182380676269531
firewire_abst.36.time_min	mdp	prism	E	776	0.07552313804626465	ukn	1e-05	0.07820343971252441	ukn	0.001	0.10329604148864746	val	0.011	1.429276466369629	val	0.001	1.4300220012664795	val	0.006	1.400899887084961	val	0.001	0.09522366523742676	val	0.001	2.064084053039551	val	0.002	2.1284372806549072	val	0.002	2.1308436393737793	val	0.004	2.159991502761841	val	0.006	2.4661505222320557	val	0.022	2.126203775405884	val	0.002	2.170815944671631	val	0.002	0.11091351509094238	val	0.001	0.367520809173584	val	0.002	0.10889911651611328	val	0.001	0.11391210556030273	val	0.002	0.08907318115234375	val	0.005	0.08371138572692871	val	0.001	0.012720823287963867	val	0.001	0.013406753540039062	val	0.001	0.012720823287963867
firewire_dl.3-200.deadline	mdp	prism	P	14824	0.10795927047729492	ukn	1e-05	0.12524175643920898	ukn	0.005	0.20975542068481445	val	0.005	1.5278074741363525	val	0.006	0.17553257942199707	val	0.005	0.21340513229370117	val	0.006	0.1945967674255371	val	0.006	0.21337389945983887	val	0.006	0.17049622535705566	val	0.006	0.12579751014709473	val	0.006	0.12579584121704102	val	0.005	0.11291098594665527	val	0.005	0.11318564414978027	val	0.005	0.1233832836151123	val	0.006	0.2089698314666748	val	0.006	1.8037693500518799	val	0.007	0.2082068920135498	val	0.005	0.1423475742340088	val	0.005	2.8697376251220703	val	0.006	2.5160207748413086	val	0.005	0.1343088150024414	val	0.007	0.12947392463684082	val	0.007	0.10795927047729492
firewire_dl.3-400.deadline	mdp	prism	P	69683	0.14787650108337402	ukn	0.003	0.2544515132904053	ukn	0.025	0.3080940246582031	val	0.062	1.347252607345581	val	0.043	0.3381185531616211	val	0.039	0.3388230800628662	val	0.041	0.4580271244049072	val	0.041	0.4538266658782959	val	0.04	0.4632551670074463	val	0.038	0.32524728775024414	val	0.035	0.32596564292907715	val	0.035	0.3192169666290283	val	0.035	0.32421326637268066	val	0.034	0.31993842124938965	val	0.035	5.853388786315918	val	0.034	0.3324885368347168	val	0.039	6.232632398605347	val	0.036	5.88783073425293	val	0.036	0.3501012325286865	val	0.032	0.3505074977874756	val	0.033	0.7440879344940186	val	0.057	0.753929853439331	val	0.064	0.14787650108337402
firewire_dl.3-600.deadline	mdp	prism	P	168411	0.2541522979736328	ukn	0.012	0.5087928771972656	ukn	0.087	1.1995294094085693	val	0.588	0.6098442077636719	val	0.1	0.6616988182067871	val	0.128	0.7102339267730713	val	0.131	0.70259690284729	val	0.128	0.6965508460998535	val	0.126	0.9657332897186279	val	0.129	2.125929832458496	val	0.145	0.6127352714538574	val	0.114	0.6327235698699951	val	0.12	0.6325740814208984	val	0.119	0.8000147342681885	val	0.13	0.653045654296875	val	0.121	0.8087399005889893	val	0.13	0.7252712249755859	val	0.162	0.6388688087463379	val	0.12	0.8012385368347168	val	0.107	0.805504322052002	val	0.117	1.4121127128601074	val	0.146	1.4222826957702637	val	0.146	0.2541522979736328
firewire_dl.3-800.deadline	mdp	prism	P	290017	0.5506937503814697	ukn	0.032	1.159280776977539	ukn	0.208	2.0311903953552246	val	0.979	1.0500028133392334	val	0.194	1.2382586002349854	val	0.298	1.143739938735962	val	0.255	1.1641924381256104	val	0.253	1.1660480499267578	val	0.256	1.108933687210083	val	0.246	1.3090734481811523	val	0.284	1.3108313083648682	val	0.284	1.3096437454223633	val	0.285	2.906201124191284	val	0.295	2.8842227458953857	val	0.292	1.2027897834777832	val	0.259	2.5550637245178223	val	0.265	1.2065131664276123	val	0.26	1.2056667804718018	val	0.26	1.3896608352661133	val	0.221	1.4050571918487549	val	0.245	2.767763376235962	val	0.206	2.8183064460754395	val	0.204	0.5506937503814697
firewire_dl.36-400.deadline	mdp	prism	P	220565	0.4324970245361328	ukn	0.025	1.0197618007659912	ukn	0.184	1.4516329765319824	val	0.535	1.012343406677246	val	0.188	0.9958257675170898	val	0.183	1.1140425205230713	val	0.212	1.1177966594696045	val	0.213	1.120995283126831	val	0.211	1.1203551292419434	val	0.214	1.0668339729309082	val	0.209	1.065490961074829	val	0.209	1.262141227722168	val	0.25	2.9617788791656494	val	0.237	3.012347936630249	val	0.237	1.1055078506469727	val	0.203	2.946108102798462	val	0.233	1.0433382987976074	val	0.21	1.094191312789917	val	0.21	1.2886955738067627	val	0.184	1.2922487258911133	val	0.2	2.540397882461548	val	0.224	3.2447032928466797	val	0.298	0.4324970245361328
firewire_dl.36-600.deadline	mdp	prism	P	375765	0.5846879482269287	ukn	0.052	1.528571367263794	ukn	0.364	3.1294126510620117	val	1.617	2.9739010334014893	val	0.419	1.8201830387115479	val	0.435	1.8585407733917236	val	0.474	1.8836300373077393	val	0.487	1.92299485206604	val	0.483	1.9268407821655273	val	0.483	1.9103546142578125	val	0.498	1.8650908470153809	val	0.478	1.8809902667999268	val	0.479	1.8872418403625488	val	0.48	1.8581812381744385	val	0.472	1.932478666305542	val	0.482	1.8607702255249023	val	0.472	1.9095792770385742	val	0.482	1.935354232788086	val	0.477	2.2891862392425537	val	0.409	2.350904941558838	val	0.454	5.0271196365356445	val	0.42	5.870077133178711	val	0.493	0.5846879482269287
firewire_dl.36-800.deadline	mdp	prism	P	530965	0.8678629398345947	ukn	0.107	2.192464590072632	ukn	0.597	5.398171424865723	val	3.217	2.568051815032959	val	0.587	2.6204919815063477	val	0.67	2.7661077976226807	val	0.802	2.7662806510925293	val	0.793	2.732948064804077	val	0.773	2.724644184112549	val	0.769	2.7345497608184814	val	0.772	2.734276294708252	val	0.769	2.686288833618164	val	0.748	3.015639066696167	val	0.789	3.026923894882202	val	0.823	2.8416831493377686	val	0.793	4.810166835784912	val	0.865	2.8054232597351074	val	0.775	2.7488608360290527	val	0.779	5.442167043685913	val	0.759	3.490795850753784	val	0.76	9.259166240692139	val	0.79	8.961233377456665	val	0.832	0.8678629398345947
pacman.5.crash	mdp	prism	P	235	0.12500786781311035	ukn	1e-05	1.7442762851715088	ukn	1e-05	0.15034842491149902	val	1e-05	512	inval	1e-05	0.13771510124206543	val	1e-05	0.13685011863708496	val	1e-05	0.1415722370147705	val	1e-05	0.21895551681518555	val	1e-05	0.2152256965637207	val	1e-05	1.748009443283081	val	1e-05	1.7169699668884277	val	1e-05	0.6276638507843018	val	1e-05	0.6387560367584229	val	1e-05	0.6394164562225342	val	1e-05	0.22165632247924805	val	1e-05	0.663135290145874	val	1e-05	0.21858453750610352	val	1e-05	0.21639204025268555	val	1e-05	0.16889500617980957	val	1e-05	0.16911673545837402	val	1e-05	0.006773471832275391	val	1e-05	0.007188320159912109	val	1e-05	0.006773471832275391
pacman.60.crash	mdp	prism	P	7253118	82.54208278656006	ukn	2.463	106.53865051269531	ukn	7.309	724	ukn	724	512	inval	6.953	112.58334922790527	val	9.609	111.05991101264954	val	9.276	111.4556074142456	val	9.385	109.2923276424408	val	9.196	109.72247886657715	val	9.25	108.17383694648743	val	8.651	109.02391028404236	val	8.656	112.56486654281616	val	9.838	114.49247336387634	val	10.684	111.52337670326233	val	9.167	109.25695490837097	val	9.215	111.48860549926758	val	9.066	109.80129075050354	val	9.254	109.48856830596924	val	9.021	122.14865326881409	val	10.019	122.77369451522827	val	10.762	724	ukn	724	724	ukn	724	82.54208278656006
pacman.100.crash	mdp	prism	P	16115358	202.5933277606964	ukn	11.946	279.0079050064087	ukn	52.059	724	ukn	724	512	inval	21.889	258.61743450164795	val	29.878	263.99272561073303	val	34.115	263.8516139984131	val	33.558	264.73579263687134	val	34.217	264.2725524902344	val	33.817	308.1574339866638	val	36.348	324.81368923187256	val	36.656	323.975035905838	val	36.43	266.8634741306305	val	34.184	266.726286649704	val	34.118	264.716383934021	val	34.555	267.14756655693054	val	34.53	261.3416087627411	val	32.247	302.93353486061096	val	37.321	281.20286226272583	val	27.895	291.98294258117676	val	35.1	724	ukn	724	724	ukn	724	202.5933277606964
resource-gathering.200-15-15.expsteps	mdp	prism	E	23971	0.2223050594329834	ukn	0.033	1.0774500370025635	ukn	0.749	0.812852144241333	val	0.435	0.4860544204711914	val	0.113	0.7926974296569824	val	0.393	512	inval	0.163	512	inval	0.165	512	inval	0.155	512	inval	0.177	512	inval	0.193	512	inval	0.255	512	inval	0.722	512	inval	0.14	512	inval	0.14	512	inval	0.143	512	inval	0.139	512	inval	0.15	512	inval	0.202	0.7806599140167236	val	0.365	512	inval	0.15	0.7372446060180664	val	0.064	512	inval	0.043	0.2223050594329834
resource-gathering.400-30-30.expsteps	mdp	prism	E	90241	0.7584147453308105	ukn	0.24	5.508734941482544	ukn	2.919	5.255940675735474	val	1.836	4.074204206466675	val	0.545	3.744157314300537	val	2.33	512	inval	1.046	512	inval	1.07	512	inval	1.141	512	inval	1.263	512	inval	1.198	512	inval	1.4	512	inval	3.235	512	inval	0.934	512	inval	0.956	512	inval	1.078	512	inval	0.951	512	inval	1.099	512	inval	1.044	3.2422633171081543	val	1.875	512	inval	1.035	1.4646437168121338	val	0.091	512	inval	0.065	0.7584147453308105
resource-gathering.1300-100-100.expsteps	mdp	prism	E	958801	12.210692882537842	ukn	7.959	43.40065312385559	ukn	33.521	36.06495761871338	val	23.895	24.09317111968994	val	11.153	111.12581515312195	val	99.474	512	inval	127.576	512	inval	132.797	512	inval	136.114	512	inval	136.02	512	inval	130.552	512	inval	132.975	512	inval	159.357	512	inval	136.31	512	inval	134.698	512	inval	150.293	512	inval	109.332	512	inval	150.82	512	inval	151.335	128.37547063827515	val	112.495	512	inval	235.091	724	ukn	724	724	ukn	724	12.210692882537842
tireworld.17.goal	mdp	ppddl	P	8670	0.09508824348449707	ukn	0.004	2048	ukn	2048	0.2198958396911621	val	0.065	0.1964430809020996	val	0.028	0.24320721626281738	val	0.077	512	inval	0.028	512	inval	0.032	512	inval	0.028	512	inval	0.034	512	inval	0.032	512	inval	0.034	512	inval	0.048	512	inval	0.034	512	inval	0.034	512	inval	0.033	512	inval	0.035	512	inval	0.037	512	inval	0.028	0.2244269847869873	val	0.063	512	inval	0.028	0.19867181777954102	val	0.021	512	inval	0.015	0.09508824348449707
tireworld.45.goal	mdp	ppddl	P	46137256	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
wlan.0-0.cost_max	mdp	prism	E	2954	1.5284011363983154	ukn	0.001	1.5435683727264404	ukn	0.018	1.460587739944458	val	0.047	724	ukn	724	0.08729147911071777	val	0.014	512	inval	0.005	0.13169193267822266	val	0.006	0.15972399711608887	val	0.006	0.1212620735168457	val	0.011	0.13558697700500488	val	0.019	0.14909934997558594	val	0.036	0.2614469528198242	val	0.155	0.12056875228881836	val	0.005	0.11582112312316895	val	0.005	0.12975454330444336	val	0.006	0.11649060249328613	val	0.006	0.13239288330078125	val	0.007	0.13590383529663086	val	0.011	0.14155364036560059	val	0.014	0.12964296340942383	val	0.005	0.048111915588378906	val	0.002	0.05007195472717285	val	0.004	0.048111915588378906
wlan.1-0.cost_max	mdp	prism	E	8625	0.1252000331878662	ukn	0.005	5.956643104553223	ukn	0.081	0.3050570487976074	val	0.143	724	ukn	724	0.1834096908569336	val	0.037	512	inval	0.018	0.16906166076660156	val	0.019	0.17096376419067383	val	0.02	0.22005009651184082	val	0.033	0.2169935703277588	val	0.053	0.23913168907165527	val	0.087	0.5117979049682617	val	0.365	0.1645810604095459	val	0.018	0.17382049560546875	val	0.017	0.1955263614654541	val	0.017	0.17932939529418945	val	0.017	0.20822906494140625	val	0.024	0.22443437576293945	val	0.035	0.19779562950134277	val	0.034	0.1717698574066162	val	0.018	0.11716985702514648	val	0.006	0.12446188926696777	val	0.007	0.11716985702514648
wlan.2-0.cost_max	mdp	prism	E	28480	1.587003231048584	ukn	0.017	1.72064208984375	ukn	0.118	0.7937591075897217	val	0.491	724	ukn	724	0.41235971450805664	val	0.094	512	inval	0.071	0.3964192867279053	val	0.076	0.3948044776916504	val	0.079	0.4557459354400635	val	0.126	2.0446629524230957	val	0.2	0.5755290985107422	val	0.269	1.3962416648864746	val	1.098	0.3737983703613281	val	0.065	0.3898019790649414	val	0.075	0.3885316848754883	val	0.069	0.3900763988494873	val	0.078	0.3917388916015625	val	0.077	0.4164128303527832	val	0.106	0.448775053024292	val	0.098	0.4202098846435547	val	0.071	0.25435733795166016	val	0.015	0.40373682975769043	val	0.036	0.25435733795166016
wlan.3-0.cost_max	mdp	prism	E	96302	0.4479494094848633	ukn	0.057	1.0588068962097168	ukn	0.321	4.913120269775391	val	2.456	724	ukn	724	1.8185317516326904	val	0.346	512	inval	0.323	1.365666389465332	val	0.314	1.1526861190795898	val	0.314	1.245025634765625	val	0.409	1.6683390140533447	val	0.675	2.0821664333343506	val	1.024	5.009418725967407	val	3.967	1.4670135974884033	val	0.349	1.4023776054382324	val	0.333	1.1570229530334473	val	0.283	1.6664440631866455	val	0.341	1.182478666305542	val	0.305	1.2794435024261475	val	0.408	1.2952840328216553	val	0.304	1.2743282318115234	val	0.275	1.0773594379425049	val	0.123	1.076411247253418	val	0.124	0.4479494094848633
wlan.4-0.cost_max	mdp	prism	E	345000	1.4583089351654053	ukn	0.235	3.4614486694335938	ukn	0.987	13.828845262527466	val	10.471	724	ukn	724	4.0394041538238525	val	1.041	512	inval	1.076	4.145844459533691	val	1.109	512	inval	1.214	4.542698383331299	val	1.544	5.310003042221069	val	2.195	6.51163387298584	val	3.387	16.062471389770508	val	12.887	4.316921949386597	val	1.14	4.121785640716553	val	1.081	5.167181015014648	val	1.279	4.102391004562378	val	1.105	5.2020227909088135	val	1.388	5.686931371688843	val	1.775	4.525056600570679	val	1.02	4.616448402404785	val	1.063	5.388836860656738	val	0.513	5.050413608551025	val	0.523	1.4583089351654053
wlan.5-0.cost_max	mdp	prism	E	1295218	5.928722381591797	ukn	1.094	14.2220938205719	ukn	3.754	724	ukn	724	724	ukn	724	15.39217758178711	val	3.818	512	inval	4.329	512	inval	4.354	512	inval	6.437	20.40611696243286	val	6.976	21.398194551467896	val	8.942	24.0351824760437	val	12.687	59.94486880302429	val	48.579	18.704243898391724	val	5.726	18.36221408843994	val	5.047	16.959173440933228	val	4.637	16.946823835372925	val	4.598	16.743599891662598	val	4.759	18.149436712265015	val	6.037	17.66283679008484	val	3.793	18.05932331085205	val	4.291	724	ukn	724	724	ukn	724	5.928722381591797
wlan.6-0.cost_max	mdp	prism	E	5007548	24.423564434051514	ukn	5.598	60.733819007873535	ukn	18.569	724	ukn	724	724	ukn	724	68.9143762588501	val	18.269	512	inval	21.3	512	inval	18.95	512	inval	24.525	512	inval	25.577	78.62251329421997	val	32.821	95.60900831222534	val	49.809	235.96371698379517	val	190.133	63.94060230255127	val	17.613	63.79684019088745	val	17.816	63.70586133003235	val	17.61	68.15401697158813	val	19.164	65.27584528923035	val	19.129	73.84700965881348	val	26.242	82.62970924377441	val	20.89	84.90401816368103	val	24.254	724	ukn	724	724	ukn	724	24.423564434051514
wlan.0-0.cost_min	mdp	prism	E	2954	0.1973423957824707	ukn	0.001	1.845656394958496	ukn	0.014	1.9145152568817139	val	0.05	0.10180258750915527	val	0.007	0.130479097366333	val	0.016	0.15264439582824707	val	0.006	512	inval	0.006	512	inval	0.008	0.12408232688903809	val	0.009	0.14532136917114258	val	0.009	0.1448502540588379	val	0.011	0.1498708724975586	val	0.026	0.11700844764709473	val	0.008	0.12055683135986328	val	0.007	2.4714951515197754	val	0.007	0.2221388816833496	val	0.008	2.385207414627075	val	0.006	2.3355016708374023	val	0.007	0.2002246379852295	val	0.017	0.21128034591674805	val	0.007	0.036812782287597656	val	0.003	0.03408241271972656	val	0.003	0.03408241271972656
wlan.1-0.cost_min	mdp	prism	E	8625	1.6626672744750977	ukn	0.003	0.256150484085083	ukn	0.031	0.2850804328918457	val	0.133	0.18599700927734375	val	0.023	0.18253779411315918	val	0.039	0.17209839820861816	val	0.022	512	inval	0.031	512	inval	0.031	0.22121667861938477	val	0.026	1.545471429824829	val	0.036	0.1682901382446289	val	0.032	0.22787761688232422	val	0.088	0.19153404235839844	val	0.024	0.1983656883239746	val	0.029	0.20343375205993652	val	0.026	0.17791438102722168	val	0.02	0.1872425079345703	val	0.026	0.1938152313232422	val	0.029	0.20735859870910645	val	0.042	0.18362712860107422	val	0.02	0.16742920875549316	val	0.008	0.13605141639709473	val	0.01	0.13605141639709473
wlan.2-0.cost_min	mdp	prism	E	28480	0.21193981170654297	ukn	0.017	0.42465949058532715	ukn	0.11	4.1116650104522705	val	0.536	0.4412412643432617	val	0.087	1.3824832439422607	val	0.117	0.38746118545532227	val	0.084	512	inval	0.089	512	inval	0.086	512	inval	0.095	3.4611592292785645	val	0.105	3.647482395172119	val	0.133	3.7879979610443115	val	0.308	3.3394289016723633	val	0.085	2.2340712547302246	val	0.077	0.3971211910247803	val	0.077	2.1691527366638184	val	0.088	0.41875171661376953	val	0.094	0.4231739044189453	val	0.101	0.4833984375	val	0.11	0.41419506072998047	val	0.074	0.2984127998352051	val	0.02	0.2894878387451172	val	0.022	0.21193981170654297
wlan.3-0.cost_min	mdp	prism	E	96302	0.6282458305358887	ukn	0.088	1.2852840423583984	ukn	0.375	3.2724955081939697	val	2.304	1.316410779953003	val	0.355	1.2809884548187256	val	0.36	1.2212190628051758	val	0.324	512	inval	0.335	512	inval	0.34	512	inval	0.352	1.1984117031097412	val	0.38	2.983468770980835	val	0.538	3.430812120437622	val	1.23	3.0962133407592773	val	0.37	3.040203809738159	val	0.368	1.2427785396575928	val	0.326	3.0620169639587402	val	0.372	1.1738941669464111	val	0.33	1.2040059566497803	val	0.347	1.355226993560791	val	0.353	1.7734856605529785	val	0.359	1.2633535861968994	val	0.213	1.1915667057037354	val	0.172	0.6282458305358887
wlan.4-0.cost_min	mdp	prism	E	345000	1.448042392730713	ukn	0.277	4.431485176086426	ukn	1.357	10.18612813949585	val	6.86	6.165433168411255	val	1.565	4.906340837478638	val	1.401	4.933156251907349	val	1.421	512	inval	1.489	512	inval	1.544	512	inval	1.622	4.526224851608276	val	1.526	4.816616535186768	val	1.833	7.567802667617798	val	4.45	4.335232257843018	val	1.253	4.279738426208496	val	1.267	6.775444984436035	val	1.426	4.279257297515869	val	1.263	4.450376749038696	val	1.327	4.493039846420288	val	1.388	4.8603856563568115	val	1.261	4.866282939910889	val	1.272	4.818337440490723	val	0.58	4.832449913024902	val	0.585	1.448042392730713
wlan.5-0.cost_min	mdp	prism	E	1295218	5.637466669082642	ukn	1.307	14.313847780227661	ukn	4.677	724	ukn	724	25.59794306755066	val	11.086	16.197723388671875	val	4.726	16.683821439743042	val	5.099	512	inval	5.215	512	inval	5.283	512	inval	5.549	18.28374218940735	val	6.465	18.852898597717285	val	7.245	28.041049003601074	val	16.399	16.77235245704651	val	5.118	16.79996681213379	val	5.136	16.482343196868896	val	4.993	16.737752437591553	val	5.116	16.613757610321045	val	5.147	16.814024209976196	val	5.403	18.556439876556396	val	4.767	18.907976627349854	val	5.097	724	ukn	724	724	ukn	724	5.637466669082642
wlan.6-0.cost_min	mdp	prism	E	5007548	45.500062227249146	ukn	20.651	70.21928358078003	ukn	28.598	724	ukn	724	141.5258870124817	val	93.282	64.54197144508362	val	18.845	66.8907036781311	val	20.908	512	inval	21.54	512	inval	23.972	512	inval	25.133	82.11311435699463	val	30.269	87.69153165817261	val	35.55	130.92269158363342	val	78.17	85.16397786140442	val	28.06	66.08896851539612	val	20.261	66.81267833709717	val	21.019	65.63451623916626	val	20.437	67.89026832580566	val	21.355	68.95652222633362	val	22.614	76.17836022377014	val	20.375	90.51736783981323	val	25.199	724	ukn	724	724	ukn	724	45.500062227249146
wlan.0-0.num_collisions	mdp	prism	E	2954	5.887181282043457	ukn	0.074	6.02911639213562	ukn	0.095	0.19968247413635254	val	0.049	724	ukn	724	0.14153051376342773	val	0.014	512	inval	0.004	0.13584089279174805	val	0.004	0.1362316608428955	val	0.007	0.1359415054321289	val	0.012	2.5960023403167725	val	0.018	0.25505709648132324	val	0.04	0.3817479610443115	val	0.182	0.23108553886413574	val	0.005	1.7924127578735352	val	0.005	0.10126709938049316	val	0.004	1.7913832664489746	val	0.005	1.7868764400482178	val	0.006	1.7979965209960938	val	0.011	0.11688446998596191	val	0.012	0.10626029968261719	val	0.004	0.04596447944641113	val	0.002	0.049448251724243164	val	0.003	0.04596447944641113
wlan.1-0.num_collisions	mdp	prism	E	8625	0.12091398239135742	ukn	0.005	0.219024658203125	ukn	0.055	0.264406681060791	val	0.12	724	ukn	724	0.19294381141662598	val	0.037	512	inval	0.02	0.17332100868225098	val	0.017	0.17924284934997559	val	0.017	0.16976356506347656	val	0.028	0.20056939125061035	val	0.049	1.6059341430664062	val	0.086	0.7085630893707275	val	0.403	0.1472454071044922	val	0.013	0.15880131721496582	val	0.014	0.17383599281311035	val	0.013	0.1544027328491211	val	0.014	0.1741805076599121	val	0.018	0.18993759155273438	val	0.028	0.190352201461792	val	0.031	0.1678605079650879	val	0.013	0.13094329833984375	val	0.006	0.12939715385437012	val	0.007	0.12091398239135742
wlan.2-0.num_collisions	mdp	prism	E	28480	0.19844698905944824	ukn	0.016	0.3472096920013428	ukn	0.08	0.7641692161560059	val	0.473	724	ukn	724	3.192387342453003	val	0.113	512	inval	0.073	3.448261260986328	val	0.07	3.8594279289245605	val	0.083	3.7757861614227295	val	0.122	0.4354286193847656	val	0.154	0.5364713668823242	val	0.251	1.374633550643921	val	1.096	0.33879613876342773	val	0.051	0.34337377548217773	val	0.054	1.0023698806762695	val	0.072	0.34557509422302246	val	0.056	4.623080253601074	val	0.059	4.44107723236084	val	0.105	0.4092845916748047	val	0.086	0.3843679428100586	val	0.054	0.2422196865081787	val	0.023	0.2513589859008789	val	0.015	0.19844698905944824
wlan.3-0.num_collisions	mdp	prism	E	96302	0.54268479347229	ukn	0.077	1.0075373649597168	ukn	0.269	2.59761905670166	val	1.802	724	ukn	724	1.2368385791778564	val	0.317	512	inval	0.233	1.027642011642456	val	0.22	1.2223012447357178	val	0.31	1.1040887832641602	val	0.363	1.6024305820465088	val	0.584	2.000164031982422	val	0.973	5.052009582519531	val	4.167	1.030442714691162	val	0.211	1.0882959365844727	val	0.237	0.9676859378814697	val	0.224	1.7188992500305176	val	0.26	0.9985525608062744	val	0.254	1.0941081047058105	val	0.358	1.2469370365142822	val	0.284	1.114210605621338	val	0.206	1.6396539211273193	val	0.174	1.6428437232971191	val	0.182	0.54268479347229
wlan.4-0.num_collisions	mdp	prism	E	345000	2.5696277618408203	ukn	0.323	5.114486455917358	ukn	1.384	27.679911613464355	val	24.424	724	ukn	724	3.746979236602783	val	0.924	512	inval	0.882	3.7433629035949707	val	0.904	3.811255931854248	val	1.007	4.06566596031189	val	1.351	5.045544624328613	val	2.016	6.367297887802124	val	3.344	16.19807243347168	val	13.188	3.899317741394043	val	0.956	3.6241538524627686	val	0.854	3.633274793624878	val	0.864	3.634488582611084	val	0.874	3.7307698726654053	val	0.963	4.060366868972778	val	1.302	4.117750406265259	val	0.876	4.003076553344727	val	0.826	4.6947548389434814	val	0.432	4.732343673706055	val	0.447	2.5696277618408203
wlan.5-0.num_collisions	mdp	prism	E	1295218	5.800580739974976	ukn	1.271	18.359957695007324	ukn	4.938	724	ukn	724	724	ukn	724	16.949233293533325	val	3.191	512	inval	3.886	512	inval	4.0	512	inval	4.385	20.006057024002075	val	5.98	18.0703067779541	val	7.603	22.684823751449585	val	12.264	59.81770920753479	val	49.432	13.913558959960938	val	3.423	13.878995656967163	val	3.434	17.8150737285614	val	3.811	14.04811716079712	val	3.53	18.36254620552063	val	4.269	20.141926765441895	val	5.749	15.698883533477783	val	3.237	15.820582389831543	val	3.369	724	ukn	724	724	ukn	724	5.800580739974976
wlan.6-0.num_collisions	mdp	prism	E	5007548	23.43384027481079	ukn	4.837	56.013367652893066	ukn	14.444	724	ukn	724	724	ukn	724	60.142574071884155	val	13.41	512	inval	14.197	512	inval	14.941	512	inval	16.577	512	inval	24.725	77.88977408409119	val	32.553	99.9244532585144	val	53.874	257.82436323165894	val	211.73	56.59751558303833	val	14.196	56.11817240715027	val	14.091	60.92824411392212	val	14.905	57.0694580078125	val	14.468	56.604137897491455	val	15.101	71.0656201839447	val	23.537	63.718961000442505	val	12.901	64.48516941070557	val	13.834	724	ukn	724	724	ukn	724	23.43384027481079
wlan.0-0.time_max	mdp	prism	E	2954	0.10763120651245117	ukn	0.002	0.13643383979797363	ukn	0.02	0.16556143760681152	val	0.047	724	ukn	724	0.14113688468933105	val	0.016	512	inval	0.006	0.13491058349609375	val	0.006	0.1567847728729248	val	0.006	0.16985774040222168	val	0.012	0.11039543151855469	val	0.021	0.11930513381958008	val	0.039	0.27225399017333984	val	0.157	0.11041498184204102	val	0.005	0.10683655738830566	val	0.005	0.1537306308746338	val	0.006	0.10961294174194336	val	0.005	0.1721513271331787	val	0.007	0.10123038291931152	val	0.01	0.18193793296813965	val	0.015	0.1573948860168457	val	0.006	0.04487419128417969	val	0.003	0.035739898681640625	val	0.003	0.035739898681640625
wlan.1-0.time_max	mdp	prism	E	8625	0.11255049705505371	ukn	0.004	0.1848294734954834	ukn	0.044	0.272230863571167	val	0.147	724	ukn	724	0.18889737129211426	val	0.04	512	inval	0.017	0.19769906997680664	val	0.017	0.23649883270263672	val	0.024	0.24662089347839355	val	0.039	1.910560131072998	val	0.06	2.2365589141845703	val	0.097	2.4525656700134277	val	0.406	2.064573287963867	val	0.017	0.1573622226715088	val	0.016	0.14615082740783691	val	0.017	0.1581096649169922	val	0.017	0.16010570526123047	val	0.022	0.2245619297027588	val	0.035	2.2144384384155273	val	0.035	2.4228675365448	val	0.019	0.13061881065368652	val	0.008	0.12463259696960449	val	0.007	0.11255049705505371
wlan.2-0.time_max	mdp	prism	E	28480	0.18112397193908691	ukn	0.014	0.35869646072387695	ukn	0.098	1.1537189483642578	val	0.847	724	ukn	724	0.4586455821990967	val	0.113	512	inval	0.074	0.42764925956726074	val	0.073	0.43915891647338867	val	0.087	0.4609079360961914	val	0.125	0.4893014430999756	val	0.178	0.6126890182495117	val	0.301	1.776890754699707	val	1.415	0.37431788444519043	val	0.064	0.3698413372039795	val	0.062	3.9103829860687256	val	0.063	2.4000957012176514	val	0.078	3.556004524230957	val	0.082	3.9971938133239746	val	0.115	0.4291572570800781	val	0.092	0.4127686023712158	val	0.067	0.28553104400634766	val	0.018	0.433607816696167	val	0.036	0.18112397193908691
wlan.3-0.time_max	mdp	prism	E	96302	2.191729784011841	ukn	0.085	2.5931448936462402	ukn	0.324	3.6914122104644775	val	2.846	724	ukn	724	1.1865878105163574	val	0.313	512	inval	0.281	512	inval	0.3	512	inval	0.342	512	inval	0.463	1.4252161979675293	val	0.596	1.7765820026397705	val	0.947	4.659319162368774	val	3.831	1.116734266281128	val	0.279	1.1198129653930664	val	0.28	1.2178118228912354	val	0.295	1.1262249946594238	val	0.288	1.1839158535003662	val	0.312	1.2865824699401855	val	0.429	1.286250352859497	val	0.306	1.2488276958465576	val	0.262	1.180044412612915	val	0.131	1.200754165649414	val	0.141	1.116734266281128
wlan.4-0.time_max	mdp	prism	E	345000	1.5456938743591309	ukn	0.252	3.770542621612549	ukn	1.051	15.541446447372437	val	12.438	724	ukn	724	6.231186151504517	val	1.071	512	inval	1.184	512	inval	1.308	512	inval	1.382	512	inval	1.787	6.6340413093566895	val	2.585	6.493718147277832	val	3.482	16.652149200439453	val	13.666	4.047912120819092	val	1.065	4.3174662590026855	val	1.108	5.084634304046631	val	1.206	4.461138725280762	val	1.17	5.039988040924072	val	1.325	4.540395736694336	val	1.508	4.54253625869751	val	1.022	4.6291608810424805	val	1.07	6.730847120285034	val	0.582	6.543581485748291	val	0.62	1.5456938743591309
wlan.5-0.time_max	mdp	prism	E	1295218	5.362792015075684	ukn	1.041	13.002676010131836	ukn	3.561	724	ukn	724	724	ukn	724	15.275037288665771	val	3.845	512	inval	4.306	512	inval	4.432	512	inval	5.661	512	inval	7.119	24.713036060333252	val	9.718	30.103161811828613	val	15.2	73.65625810623169	val	58.536	16.03321385383606	val	4.325	15.788091659545898	val	4.318	16.34044361114502	val	4.502	15.862497329711914	val	4.403	16.863768577575684	val	4.936	18.72629404067993	val	6.339	19.25006604194641	val	4.591	17.996394872665405	val	4.313	724	ukn	724	724	ukn	724	5.362792015075684
wlan.6-0.time_max	mdp	prism	E	5007548	27.02604341506958	ukn	5.35	65.2634060382843	ukn	18.069	724	ukn	724	724	ukn	724	59.926066160202026	val	14.961	512	inval	18.042	512	inval	18.7	512	inval	20.693	512	inval	24.973	78.93535780906677	val	33.835	97.06214690208435	val	51.801	244.79871821403503	val	199.221	62.89516305923462	val	17.544	62.84943389892578	val	17.465	63.535775899887085	val	17.946	62.64835453033447	val	17.671	65.6314172744751	val	19.53	70.13498282432556	val	24.607	69.34246230125427	val	14.945	71.83914160728455	val	17.221	724	ukn	724	724	ukn	724	27.02604341506958
wlan.0-0.time_min	mdp	prism	E	2954	0.11982369422912598	ukn	0.001	0.14455509185791016	ukn	0.013	0.16766047477722168	val	0.057	1.531022310256958	val	0.007	0.11630606651306152	val	0.014	0.10644698143005371	val	0.006	512	inval	0.006	512	inval	0.007	0.14686012268066406	val	0.008	0.13039779663085938	val	0.008	0.1211094856262207	val	0.01	0.13065290451049805	val	0.026	0.11303162574768066	val	0.006	1.5609369277954102	val	0.008	0.1437382698059082	val	0.007	0.10805249214172363	val	0.006	0.11267900466918945	val	0.006	0.08927321434020996	val	0.007	0.12292599678039551	val	0.015	0.08376383781433105	val	0.006	0.053679466247558594	val	0.003	0.05460834503173828	val	0.003	0.053679466247558594
wlan.1-0.time_min	mdp	prism	E	8625	0.10325169563293457	ukn	0.005	0.1931009292602539	ukn	0.039	0.28193163871765137	val	0.132	1.7325575351715088	val	0.024	1.993224859237671	val	0.04	0.1819899082183838	val	0.023	512	inval	0.02	512	inval	0.027	0.1781606674194336	val	0.024	0.18117952346801758	val	0.026	0.19160938262939453	val	0.033	0.2301805019378662	val	0.087	0.16575193405151367	val	0.02	0.1712942123413086	val	0.02	0.17838263511657715	val	0.021	0.15947818756103516	val	0.02	0.19168949127197266	val	0.028	0.16316008567810059	val	0.022	0.20604586601257324	val	0.041	0.1857156753540039	val	0.02	0.13998723030090332	val	0.008	0.15257596969604492	val	0.009	0.10325169563293457
wlan.2-0.time_min	mdp	prism	E	28480	0.17818021774291992	ukn	0.014	0.3882637023925781	ukn	0.108	0.7637355327606201	val	0.464	0.37833237648010254	val	0.071	0.4356405735015869	val	0.119	0.4051520824432373	val	0.084	512	inval	0.096	512	inval	0.086	512	inval	0.091	0.40812158584594727	val	0.109	0.4341466426849365	val	0.134	0.7076921463012695	val	0.36	0.37537240982055664	val	0.083	0.36913084983825684	val	0.076	0.40004730224609375	val	0.084	1.679666519165039	val	0.075	0.4006063938140869	val	0.086	0.4008963108062744	val	0.098	0.457247257232666	val	0.112	0.4228198528289795	val	0.079	0.294079065322876	val	0.02	0.2881789207458496	val	0.021	0.17818021774291992
wlan.3-0.time_min	mdp	prism	E	96302	0.4568166732788086	ukn	0.062	1.0989336967468262	ukn	0.335	4.695915937423706	val	2.01	1.4066650867462158	val	0.362	1.2768967151641846	val	0.38	1.3296377658843994	val	0.37	512	inval	0.392	512	inval	0.401	512	inval	0.403	1.221639633178711	val	0.396	1.302950143814087	val	0.473	1.9403269290924072	val	1.102	1.1505696773529053	val	0.313	2.8487510681152344	val	1.061	1.3637423515319824	val	0.37	1.2421014308929443	val	0.327	1.5637092590332031	val	0.377	1.1910853385925293	val	0.349	1.3517968654632568	val	0.357	1.3193943500518799	val	0.324	1.1309688091278076	val	0.153	1.131453514099121	val	0.156	0.4568166732788086
wlan.4-0.time_min	mdp	prism	E	345000	2.1557047367095947	ukn	0.474	3.638855457305908	ukn	1.187	10.045223712921143	val	6.98	8.986599922180176	val	2.021	4.581705093383789	val	1.484	11.135506391525269	val	4.428	512	inval	2.066	512	inval	2.472	512	inval	2.264	4.663497447967529	val	1.524	4.927583456039429	val	1.858	7.262122392654419	val	4.226	4.290813207626343	val	1.264	4.4744977951049805	val	1.337	6.661875486373901	val	1.445	4.197323799133301	val	1.249	6.8179931640625	val	1.477	5.836155891418457	val	1.386	5.091371536254883	val	1.356	5.105830907821655	val	1.364	5.546059846878052	val	0.649	5.574506044387817	val	0.661	2.1557047367095947
wlan.5-0.time_min	mdp	prism	E	1295218	5.5209736824035645	ukn	1.301	17.02056622505188	ukn	5.121	724	ukn	724	21.51674795150757	val	9.726	15.979538440704346	val	4.618	27.99693465232849	val	11.195	512	inval	5.322	512	inval	5.419	512	inval	5.694	17.6214017868042	val	6.088	18.604454278945923	val	7.216	27.997384786605835	val	16.404	16.63153076171875	val	5.092	16.556755542755127	val	5.077	17.397764921188354	val	5.283	16.700629711151123	val	5.142	17.442394495010376	val	5.336	16.978494882583618	val	5.409	18.413772583007812	val	4.71	18.81869077682495	val	5.104	724	ukn	724	724	ukn	724	5.5209736824035645
wlan.6-0.time_min	mdp	prism	E	5007548	24.31791663169861	ukn	7.344	58.28991222381592	ukn	20.493	724	ukn	724	177.97960329055786	val	123.852	68.88461017608643	val	19.659	84.47910475730896	val	29.119	512	inval	21.836	512	inval	22.666	512	inval	22.553	70.67178654670715	val	25.062	75.20816397666931	val	29.705	113.28870558738708	val	67.696	66.63251280784607	val	20.912	67.11360216140747	val	20.799	66.64540672302246	val	20.592	66.84016513824463	val	20.951	66.9710283279419	val	20.985	67.88682746887207	val	22.331	79.15375089645386	val	18.989	81.49140524864197	val	21.027	724	ukn	724	724	ukn	724	24.31791663169861
wlan_dl.0-80.deadline	mdp	prism	P	189703	0.6834104061126709	ukn	0.011	3.0703022480010986	ukn	0.171	1.5903537273406982	val	0.301	1.6544828414916992	val	0.161	3.1840550899505615	val	0.162	1.7218754291534424	val	0.181	1.718026876449585	val	0.18	1.6996817588806152	val	0.178	1.6992971897125244	val	0.179	3.096283435821533	val	0.177	1.7154932022094727	val	0.174	1.7038283348083496	val	0.18	1.700801134109497	val	0.175	1.568861961364746	val	0.162	1.62632417678833	val	0.178	1.5749280452728271	val	0.165	1.627852439880371	val	0.184	1.6321592330932617	val	0.182	1.7630712985992432	val	0.169	1.7354252338409424	val	0.163	2.0932390689849854	val	0.154	2.0762529373168945	val	0.158	0.6834104061126709
wlan_dl.1-80.deadline	mdp	prism	P	450627	1.5136022567749023	ukn	0.025	3.054948091506958	ukn	0.259	3.893460512161255	val	0.56	3.402493715286255	val	0.343	4.704154014587402	val	0.395	4.765376329421997	val	0.386	4.862796068191528	val	0.381	3.608644962310791	val	0.381	3.6033360958099365	val	0.38	3.3445379734039307	val	0.349	3.322268486022949	val	0.35	3.3443171977996826	val	0.36	3.358502149581909	val	0.364	3.3682100772857666	val	0.365	3.576235771179199	val	0.371	4.0679707527160645	val	0.559	3.5637285709381104	val	0.365	3.580907106399536	val	0.357	3.937122106552124	val	0.337	3.88179874420166	val	0.345	4.792314767837524	val	0.463	10.388832092285156	val	0.788	1.5136022567749023
wlan_dl.2-80.deadline	mdp	prism	P	1148419	4.615352630615234	ukn	0.081	9.389798164367676	ukn	0.755	9.318318128585815	val	1.095	12.456580638885498	val	1.005	8.63580584526062	val	0.833	8.693619728088379	val	0.853	8.647393941879272	val	0.839	8.676307201385498	val	0.843	9.058742761611938	val	0.86	10.409672498703003	val	0.863	11.03270959854126	val	0.888	8.437155723571777	val	0.797	8.502398252487183	val	0.813	8.519882678985596	val	0.817	9.038630247116089	val	0.904	8.506618738174438	val	0.799	9.049187421798706	val	0.903	9.123865842819214	val	0.864	10.580036640167236	val	0.844	10.578269243240356	val	0.857	724	ukn	724	724	ukn	724	4.615352630615234
wlan_dl.3-80.deadline	mdp	prism	P	3041883	13.065337896347046	ukn	0.21	26.726414680480957	ukn	2.201	23.126423358917236	val	2.683	28.025458097457886	val	2.75	25.125290393829346	val	2.398	25.283940076828003	val	2.494	25.34044623374939	val	2.463	25.30209708213806	val	2.44	22.479644775390625	val	2.313	24.849406719207764	val	2.547	24.885576963424683	val	2.559	24.88553738594055	val	2.565	22.733896255493164	val	2.414	22.676892518997192	val	2.384	22.82868790626526	val	2.388	22.42277693748474	val	2.309	22.727421522140503	val	2.382	26.184494495391846	val	2.898	29.100590229034424	val	2.778	27.813117504119873	val	2.545	724	ukn	724	724	ukn	724	13.065337896347046
wlan_dl.4-80.deadline	mdp	prism	P	6959410	27.454798698425293	ukn	0.45	55.67028260231018	ukn	4.998	57.72277092933655	val	6.006	53.62767934799194	val	5.65	64.55311226844788	val	6.785	65.60010194778442	val	6.928	59.567238092422485	val	7.167	59.18709468841553	val	6.938	54.55867052078247	val	6.028	53.388386249542236	val	5.827	53.417537450790405	val	5.827	54.253143310546875	val	6.127	54.08701229095459	val	6.075	54.18895649909973	val	6.106	54.74871826171875	val	6.182	53.401169776916504	val	5.719	54.466867208480835	val	5.912	54.39674472808838	val	5.943	79.57834243774414	val	6.913	79.96061444282532	val	7.022	724	ukn	724	724	ukn	724	27.454798698425293
wlan_dl.5-80.deadline	mdp	prism	P	9633089	41.19944620132446	ukn	0.71	79.1457006931305	ukn	6.915	75.02929329872131	val	7.748	77.10407066345215	val	7.886	83.40156126022339	val	8.406	82.78355598449707	val	8.472	84.15282464027405	val	10.889	77.00852370262146	val	8.19	76.67991614341736	val	8.196	80.79536771774292	val	8.187	92.62135791778564	val	9.313	95.90870094299316	val	9.26	91.56748676300049	val	9.237	81.24076223373413	val	8.13	91.01242256164551	val	9.41	92.55805325508118	val	10.36	90.72155141830444	val	9.418	82.18371796607971	val	9.005	91.65610098838806	val	8.358	98.14984226226807	val	9.804	724	ukn	724	724	ukn	724	41.19944620132446
wlan_dl.6-80.deadline	mdp	prism	P	10131465	38.551135540008545	ukn	0.758	93.48838305473328	ukn	8.666	80.94960618019104	val	8.688	89.07256984710693	val	9.761	92.61423683166504	val	9.606	83.24305939674377	val	8.863	79.94085216522217	val	8.557	94.4299988746643	val	10.478	96.27613425254822	val	11.117	81.09218955039978	val	8.866	82.28656101226807	val	9.39	81.36004900932312	val	9.175	81.53794646263123	val	8.994	81.2764618396759	val	9.164	81.84471940994263	val	9.103	80.437020778656	val	8.504	81.32290458679199	val	9.022	82.29643487930298	val	8.955	104.93848419189453	val	10.094	99.82033395767212	val	8.774	724	ukn	724	724	ukn	724	38.551135540008545
zeroconf.20-2-true.correct_max	mdp	prism	P	659	1.713205099105835	ukn	1e-05	2048	ukn	2048	0.22448325157165527	val	0.004	0.350905179977417	val	0.001	0.2596473693847656	val	0.004	512	inval	0.001	512	inval	0.001	512	inval	0.001	0.13914060592651367	val	0.002	0.11224174499511719	val	0.003	0.11089563369750977	val	0.006	0.14354610443115234	val	0.031	512	inval	0.001	0.11311984062194824	val	0.001	0.13440585136413574	val	0.001	1.7337708473205566	val	0.001	0.13517475128173828	val	0.001	0.07115459442138672	val	0.002	0.08771634101867676	val	0.005	0.08526420593261719	val	0.001	0.01205897331237793	val	0.001	0.013249874114990234	val	0.001	0.01205897331237793
zeroconf.20-4-true.correct_max	mdp	prism	P	1077	0.13692331314086914	ukn	1e-05	2048	ukn	2048	0.3046300411224365	val	0.009	0.10625696182250977	val	0.001	0.10782408714294434	val	0.009	512	inval	0.001	512	inval	0.002	512	inval	0.003	0.0878746509552002	val	0.004	0.10068035125732422	val	0.008	0.37086915969848633	val	0.014	0.39329075813293457	val	0.063	512	inval	0.001	0.08904790878295898	val	0.001	0.09861063957214355	val	0.001	0.0928041934967041	val	0.001	0.0976409912109375	val	0.002	0.1005406379699707	val	0.004	0.10036158561706543	val	0.01	0.07022857666015625	val	0.002	0.016791343688964844	val	0.001	0.020258426666259766	val	0.001	0.016791343688964844
zeroconf.20-6-true.correct_max	mdp	prism	P	1495	0.08386588096618652	ukn	1e-05	2048	ukn	2048	1.1074745655059814	val	0.017	0.10595989227294922	val	0.002	0.1256866455078125	val	0.014	512	inval	0.002	512	inval	0.002	512	inval	0.004	0.09136962890625	val	0.005	0.12965989112854004	val	0.011	0.13697409629821777	val	0.021	0.21485304832458496	val	0.098	512	inval	0.002	0.1097719669342041	val	0.002	1.3610851764678955	val	0.002	0.10997200012207031	val	0.002	10.6183021068573	val	0.003	10.615780353546143	val	0.005	0.10973024368286133	val	0.013	0.09261393547058105	val	0.002	0.020186185836791992	val	0.002	0.03260993957519531	val	0.002	0.020186185836791992
zeroconf.20-8-true.correct_max	mdp	prism	P	1913	0.19834375381469727	ukn	1e-05	2048	ukn	2048	0.10718441009521484	val	0.02	0.06638431549072266	val	0.003	0.12983012199401855	val	0.02	512	inval	0.002	512	inval	0.003	512	inval	0.005	2.048727512359619	val	0.008	0.19684076309204102	val	0.014	0.14771723747253418	val	0.027	0.20373749732971191	val	0.115	512	inval	0.002	0.14053845405578613	val	0.003	1.9805376529693604	val	0.003	0.13652420043945312	val	0.003	1.3057904243469238	val	0.004	1.8983325958251953	val	0.007	0.12555956840515137	val	0.017	0.09446167945861816	val	0.003	0.034760236740112305	val	0.004	0.03365945816040039	val	0.004	0.03365945816040039
zeroconf.1000-2-true.correct_max	mdp	prism	P	659	0.17269206047058105	ukn	1e-05	2048	ukn	2048	2.98386287689209	val	0.005	1.4837615489959717	val	0.001	0.08776712417602539	val	0.004	512	inval	0.001	512	inval	0.001	512	inval	0.002	0.15666794776916504	val	0.003	2.8361542224884033	val	0.004	2.45129656791687	val	0.009	2.4753291606903076	val	0.041	512	inval	0.001	2.3983020782470703	val	0.001	0.16127848625183105	val	0.001	0.21948719024658203	val	0.001	0.161057710647583	val	0.001	0.08844923973083496	val	0.002	0.10687708854675293	val	0.005	0.1010434627532959	val	0.001	0.011063814163208008	val	0.001	0.012221813201904297	val	0.001	0.011063814163208008
zeroconf.1000-4-true.correct_max	mdp	prism	P	1077	0.09612751007080078	ukn	1e-05	2048	ukn	2048	0.39014744758605957	val	0.009	0.14009308815002441	val	0.002	0.09572386741638184	val	0.009	512	inval	0.001	512	inval	0.001	512	inval	0.003	0.09425973892211914	val	0.005	0.16888427734375	val	0.009	0.1765444278717041	val	0.017	0.1951291561126709	val	0.084	512	inval	0.001	0.15517759323120117	val	0.001	1.7030668258666992	val	0.001	0.14434099197387695	val	0.001	1.7247397899627686	val	0.002	2.961855411529541	val	0.004	0.14673495292663574	val	0.009	0.1402113437652588	val	0.001	0.019591808319091797	val	0.001	0.0217592716217041	val	0.001	0.019591808319091797
zeroconf.1000-6-true.correct_max	mdp	prism	P	1495	0.10284185409545898	ukn	1e-05	2048	ukn	2048	0.493211030960083	val	0.014	0.11397290229797363	val	0.002	0.10352540016174316	val	0.014	512	inval	0.002	512	inval	0.002	512	inval	0.004	0.14037513732910156	val	0.008	0.10125255584716797	val	0.013	1.3821980953216553	val	0.028	1.480285882949829	val	0.141	512	inval	0.002	1.4838182926177979	val	0.002	1.7459616661071777	val	0.002	0.06038308143615723	val	0.002	1.7710504531860352	val	0.003	0.8429441452026367	val	0.007	2.5499861240386963	val	0.014	2.7581064701080322	val	0.002	0.0207216739654541	val	0.002	0.021035432815551758	val	0.002	0.0207216739654541
zeroconf.1000-8-true.correct_max	mdp	prism	P	1913	0.08138895034790039	ukn	1e-05	2048	ukn	2048	0.10832357406616211	val	0.017	3.4463212490081787	val	0.003	0.11770057678222656	val	0.019	512	inval	0.002	512	inval	0.003	512	inval	0.007	0.1073606014251709	val	0.01	0.1007378101348877	val	0.018	0.15512490272521973	val	0.039	0.2847707271575928	val	0.179	512	inval	0.002	0.12037801742553711	val	0.002	1.925062894821167	val	0.003	0.1282215118408203	val	0.003	2.048090696334839	val	0.005	0.08595919609069824	val	0.01	2.292402505874634	val	0.021	2.0289666652679443	val	0.003	0.03102278709411621	val	0.004	0.030803680419921875	val	0.003	0.030803680419921875
zeroconf.20-2-false.correct_max	mdp	prism	P	88858	0.3764476776123047	ukn	0.068	2048	ukn	2048	2.8729794025421143	val	1.988	0.9701755046844482	val	0.22	2.7200305461883545	val	1.856	512	inval	0.247	512	inval	0.293	512	inval	0.415	5.0310399532318115	val	0.552	1.4521152973175049	val	0.702	1.9838354587554932	val	1.229	7.3863205909729	val	6.487	512	inval	0.251	1.2049195766448975	val	0.26	4.523406267166138	val	0.301	1.238976001739502	val	0.283	4.450967073440552	val	0.309	4.753367900848389	val	0.493	2.868048667907715	val	1.816	1.1420185565948486	val	0.239	2.6048424243927	val	0.424	1.956254243850708	val	0.195	0.3764476776123047
zeroconf.20-4-false.correct_max	mdp	prism	P	306585	3.333869218826294	ukn	0.837	2048	ukn	2048	16.929152250289917	val	13.246	3.995408058166504	val	1.26	17.112529754638672	val	13.366	512	inval	1.091	512	inval	1.355	512	inval	2.32	5.505504131317139	val	2.818	9.569825649261475	val	4.745	13.175870656967163	val	8.268	40.30974769592285	val	35.525	512	inval	1.311	6.106372356414795	val	1.329	4.265961170196533	val	1.618	8.464884996414185	val	1.099	3.9991157054901123	val	1.432	5.126142978668213	val	2.51	27.28273916244507	val	19.327	4.1384265422821045	val	1.019	724	ukn	724	10.996340274810791	val	0.717	3.333869218826294
zeroconf.20-6-false.correct_max	mdp	prism	P	796941	4.020732879638672	ukn	1.391	2048	ukn	2048	336.9014527797699	val	317.002	9.560649633407593	val	3.126	326.25587940216064	val	306.807	512	inval	3.945	512	inval	4.126	512	inval	8.075	16.417256832122803	val	9.662	22.268560647964478	val	14.956	52.52712440490723	val	42.813	187.18640518188477	val	177.581	512	inval	3.407	10.349752426147461	val	3.528	10.539719343185425	val	3.802	11.54749321937561	val	4.396	11.727192640304565	val	5.001	15.217625856399536	val	8.531	355.15069460868835	val	324.474	14.27521538734436	val	4.492	724	ukn	724	724	ukn	724	4.020732879638672
zeroconf.20-8-false.correct_max	mdp	prism	P	1868787	9.633100748062134	ukn	3.67	2048	ukn	2048	360	val	360	24.604251623153687	val	8.832	360	val	360	512	inval	9.72	512	inval	11.888	512	inval	20.185	43.3698570728302	val	24.904	72.70686411857605	val	57.552	117.03427004814148	val	102.053	360	val	360	512	inval	8.157	27.183640003204346	val	8.693	24.588502168655396	val	9.245	27.54552173614502	val	9.553	28.370463609695435	val	13.161	48.72340655326843	val	33.328	360	val	360	25.857912063598633	val	7.756	724	ukn	724	724	ukn	724	9.633100748062134
zeroconf.1000-2-false.correct_max	mdp	prism	P	88858	0.387728214263916	ukn	0.07	2048	ukn	2048	2.5250895023345947	val	1.523	512	inval	0.449	3.9714877605438232	val	1.361	512	inval	0.236	512	inval	0.533	512	inval	0.607	512	inval	0.564	1.6967377662658691	val	0.928	4.065068244934082	val	1.78	10.08336353302002	val	7.927	512	inval	0.245	512	inval	0.247	512	inval	0.253	512	inval	0.26	512	inval	0.326	3.9319379329681396	val	0.785	2.621865749359131	val	1.565	512	inval	0.276	2.2162694931030273	val	0.329	512	inval	0.121	0.387728214263916
zeroconf.1000-4-false.correct_max	mdp	prism	P	306585	1.1992313861846924	ukn	0.3	2048	ukn	2048	24.57444953918457	val	19.13	512	inval	0.976	27.04640817642212	val	20.267	512	inval	1.372	512	inval	1.491	512	inval	2.817	512	inval	2.846	8.275869846343994	val	5.754	12.818050384521484	val	10.333	55.41967010498047	val	52.473	512	inval	1.13	512	inval	1.149	512	inval	1.146	512	inval	1.337	512	inval	1.551	5.474414587020874	val	2.84	23.52976083755493	val	17.315	512	inval	1.071	724	ukn	724	512	inval	0.554	1.1992313861846924
zeroconf.1000-6-false.correct_max	mdp	prism	P	796941	3.4766087532043457	ukn	1.191	2048	ukn	2048	124.67899513244629	val	102.99	512	inval	3.327	114.68915486335754	val	96.579	512	inval	3.361	512	inval	4.664	512	inval	35.802	512	inval	29.088	40.25997543334961	val	30.274	64.80326533317566	val	54.857	244.70224952697754	val	234.282	512	inval	4.196	512	inval	3.754	512	inval	6.651	512	inval	4.138	512	inval	14.9	51.12451219558716	val	29.293	129.4817726612091	val	102.303	512	inval	3.359	724	ukn	724	724	ukn	724	3.4766087532043457
zeroconf.1000-8-false.correct_max	mdp	prism	P	1868787	8.689799308776855	ukn	3.305	2048	ukn	2048	360	val	360	512	inval	8.228	360	val	360	512	inval	8.36	512	inval	10.12	512	inval	25.372	512	inval	36.751	109.71753573417664	val	94.256	194.59458875656128	val	179.359	360	val	360	512	inval	8.431	512	inval	8.97	512	inval	9.817	512	inval	9.285	512	inval	16.829	50.48070240020752	val	35.271	360	val	360	512	inval	9.605	724	ukn	724	724	ukn	724	8.689799308776855
zeroconf.20-2-true.correct_min	mdp	prism	P	659	0.08279967308044434	ukn	1e-05	0.08549308776855469	ukn	0.004	0.0918734073638916	val	0.005	0.12322759628295898	val	1e-05	0.05669236183166504	val	0.006	512	inval	1e-05	512	inval	1e-05	512	inval	0.001	0.0846855640411377	val	0.002	0.054076194763183594	val	0.004	0.05369448661804199	val	0.009	0.0927422046661377	val	0.046	512	inval	1e-05	0.055329322814941406	val	1e-05	0.0673208236694336	val	0.001	0.07867193222045898	val	1e-05	0.11145544052124023	val	0.001	0.09375476837158203	val	0.002	0.23749232292175293	val	0.005	0.2011396884918213	val	1e-05	0.013033390045166016	val	0.001	0.012919902801513672	val	0.001	0.012919902801513672
zeroconf.20-4-true.correct_min	mdp	prism	P	1077	1.4961671829223633	ukn	1e-05	1.5009677410125732	ukn	0.008	0.11766576766967773	val	0.011	0.08685469627380371	val	0.001	0.06030702590942383	val	0.009	512	inval	0.001	512	inval	0.001	512	inval	0.002	0.09154868125915527	val	0.004	0.0944511890411377	val	0.008	0.09888267517089844	val	0.015	0.16718196868896484	val	0.079	512	inval	0.001	0.07973361015319824	val	0.001	1.4292588233947754	val	0.001	0.08293747901916504	val	0.001	2.151256799697876	val	0.002	3.094658851623535	val	0.003	1.736158847808838	val	0.01	1.7951040267944336	val	0.001	0.017683744430541992	val	0.001	0.01828742027282715	val	0.001	0.017683744430541992
zeroconf.20-6-true.correct_min	mdp	prism	P	1495	0.08075094223022461	ukn	1e-05	0.09795737266540527	ukn	0.01	0.30967235565185547	val	0.015	0.06001996994018555	val	0.001	0.12032389640808105	val	0.014	512	inval	0.001	512	inval	0.002	512	inval	0.004	0.0900118350982666	val	0.006	0.46425318717956543	val	0.013	0.5389254093170166	val	0.027	0.6611981391906738	val	0.132	512	inval	0.002	0.20394587516784668	val	0.001	0.07665467262268066	val	0.002	0.2260274887084961	val	0.002	0.09380578994750977	val	0.003	0.08077692985534668	val	0.005	0.228257417678833	val	0.013	0.10115742683410645	val	0.001	0.021325111389160156	val	0.001	0.020695209503173828	val	0.002	0.020695209503173828
zeroconf.20-8-true.correct_min	mdp	prism	P	1913	0.09291577339172363	ukn	1e-05	0.11426830291748047	ukn	0.015	2.759990692138672	val	0.018	0.08737516403198242	val	0.001	0.11116838455200195	val	0.019	512	inval	0.002	512	inval	0.002	512	inval	0.005	0.28060364723205566	val	0.008	0.1301414966583252	val	0.017	0.13479351997375488	val	0.035	0.26787543296813965	val	0.17	512	inval	0.001	0.12964653968811035	val	0.002	0.2996518611907959	val	0.002	0.12320828437805176	val	0.002	0.1208498477935791	val	0.004	0.13844919204711914	val	0.007	0.11155438423156738	val	0.017	0.09470963478088379	val	0.002	0.03995347023010254	val	0.004	0.041939496994018555	val	0.003	0.03995347023010254
zeroconf.1000-2-true.correct_min	mdp	prism	P	659	0.16919612884521484	ukn	1e-05	0.07026934623718262	ukn	0.006	0.09472155570983887	val	0.006	0.09060096740722656	val	1e-05	0.08174347877502441	val	0.005	512	inval	1e-05	0.11890149116516113	val	0.001	512	inval	0.002	0.09402894973754883	val	0.003	1.984102725982666	val	0.007	1.9110939502716064	val	0.014	2.119033098220825	val	0.069	512	inval	1e-05	2.0925519466400146	val	1e-05	0.08834958076477051	val	1e-05	2.056148052215576	val	0.001	0.09437251091003418	val	0.001	0.09450078010559082	val	0.002	0.08737516403198242	val	0.005	0.08892273902893066	val	1e-05	0.0434267520904541	val	0.001	0.012266397476196289	val	0.001	0.012266397476196289
zeroconf.1000-4-true.correct_min	mdp	prism	P	1077	0.09461593627929688	ukn	1e-05	0.071258544921875	ukn	0.009	0.10404133796691895	val	0.011	0.09328579902648926	val	0.001	0.0659174919128418	val	0.011	512	inval	0.001	512	inval	0.001	512	inval	0.003	0.25554895401000977	val	0.005	0.10039329528808594	val	0.011	0.11332178115844727	val	0.024	0.19276094436645508	val	0.112	512	inval	0.001	0.09606647491455078	val	0.001	0.25817346572875977	val	0.001	0.05183839797973633	val	0.001	0.25134778022766113	val	0.002	0.3025505542755127	val	0.005	0.09009218215942383	val	0.009	0.08492684364318848	val	0.001	0.01810169219970703	val	0.001	0.017464876174926758	val	0.001	0.017464876174926758
zeroconf.1000-6-true.correct_min	mdp	prism	P	1495	0.08571720123291016	ukn	1e-05	0.20998215675354004	ukn	0.013	0.11629605293273926	val	0.014	1.6352791786193848	val	0.001	1.088442087173462	val	0.015	512	inval	0.001	512	inval	0.002	512	inval	0.005	0.10987687110900879	val	0.009	0.10168600082397461	val	0.016	0.09146904945373535	val	0.033	0.3731536865234375	val	0.185	512	inval	0.002	0.24443697929382324	val	0.002	0.10614228248596191	val	0.001	0.24443650245666504	val	0.002	0.10370159149169922	val	0.002	0.7696366310119629	val	0.007	0.10656142234802246	val	0.014	0.09464836120605469	val	0.001	0.017075300216674805	val	0.001	0.03323101997375488	val	0.002	0.017075300216674805
zeroconf.1000-8-true.correct_min	mdp	prism	P	1913	1.5747098922729492	ukn	1e-05	1.671720266342163	ukn	0.02	0.26004886627197266	val	0.017	0.11499571800231934	val	0.002	0.11778903007507324	val	0.02	512	inval	0.002	512	inval	0.002	512	inval	0.006	0.3831446170806885	val	0.012	0.233689546585083	val	0.028	1.659407377243042	val	0.055	1.7908666133880615	val	0.278	512	inval	0.002	1.516286849975586	val	0.002	0.08874034881591797	val	0.002	0.09893608093261719	val	0.002	0.09955763816833496	val	0.003	0.10798835754394531	val	0.009	0.11728620529174805	val	0.017	0.10627102851867676	val	0.003	0.06946158409118652	val	0.005	0.058368682861328125	val	0.004	0.058368682861328125
zeroconf.20-2-false.correct_min	mdp	prism	P	88858	0.39360809326171875	ukn	0.037	1.0267040729522705	ukn	0.328	1.7500438690185547	val	0.97	2.425725221633911	val	0.165	1.690765380859375	val	0.942	512	inval	0.172	512	inval	0.176	512	inval	0.385	6.692638874053955	val	0.504	1.9349822998046875	val	1.037	2.90047025680542	val	1.98	10.24880599975586	val	9.337	512	inval	0.188	1.2255797386169434	val	0.199	6.583139181137085	val	0.164	1.241819143295288	val	0.209	6.735717058181763	val	0.234	6.787254810333252	val	0.454	1.8506536483764648	val	0.944	1.065680742263794	val	0.155	1.8735344409942627	val	0.133	1.9226534366607666	val	0.17	0.39360809326171875
zeroconf.20-4-false.correct_min	mdp	prism	P	306585	1.2714028358459473	ukn	0.192	3.7193377017974854	ukn	1.27	7.163622856140137	val	4.136	3.154658079147339	val	0.577	6.888534784317017	val	4.065	512	inval	0.779	512	inval	0.739	512	inval	1.722	8.166944980621338	val	2.331	6.516381025314331	val	4.022	12.838678359985352	val	9.854	47.05013608932495	val	44.077	512	inval	0.674	3.452613592147827	val	0.67	3.0823888778686523	val	0.616	3.514514684677124	val	0.727	3.5574910640716553	val	1.006	4.683010578155518	val	2.15	7.140633583068848	val	4.127	3.6474878787994385	val	0.599	10.787875652313232	val	0.579	11.032883405685425	val	0.753	1.2714028358459473
zeroconf.20-6-false.correct_min	mdp	prism	P	796941	4.355408430099487	ukn	0.464	11.087761640548706	ukn	3.247	77.9840395450592	val	70.988	7.9919114112854	val	1.542	79.29994511604309	val	72.498	512	inval	1.961	512	inval	2.146	512	inval	4.602	13.639920473098755	val	7.253	22.224340200424194	val	14.092	62.24914789199829	val	54.451	240.93023109436035	val	233.211	512	inval	1.986	10.839182376861572	val	2.003	8.7335045337677	val	2.156	10.941696643829346	val	2.275	9.598727464675903	val	3.164	16.25712251663208	val	9.772	73.30104327201843	val	65.516	9.51208782196045	val	1.695	724	ukn	724	724	ukn	724	4.355408430099487
zeroconf.20-8-false.correct_min	mdp	prism	P	1868787	6.807706117630005	ukn	1.341	26.557438135147095	ukn	12.47	43.30406355857849	val	28.071	19.723989009857178	val	4.067	43.856770277023315	val	28.643	512	inval	4.459	512	inval	5.013	512	inval	13.453	39.04942512512207	val	24.002	76.34882831573486	val	59.797	124.89171957969666	val	108.609	360	val	360	512	inval	4.483	19.741930961608887	val	4.662	20.25178289413452	val	5.073	20.34783411026001	val	5.337	24.000648736953735	val	8.972	42.01591610908508	val	26.859	47.01274299621582	val	28.479	22.902665376663208	val	4.448	724	ukn	724	724	ukn	724	6.807706117630005
zeroconf.1000-2-false.correct_min	mdp	prism	P	88858	0.3794846534729004	ukn	0.034	0.9362912178039551	ukn	0.28	1.7831177711486816	val	1.025	0.8866968154907227	val	0.136	1.8819658756256104	val	1.103	512	inval	0.167	512	inval	0.18	512	inval	0.46	1.3849270343780518	val	0.611	5.547435760498047	val	1.464	3.7098774909973145	val	2.509	13.619948387145996	val	12.571	512	inval	0.152	0.8981873989105225	val	0.151	0.9549624919891357	val	0.18	0.9659733772277832	val	0.19	1.0166428089141846	val	0.253	1.2836883068084717	val	0.529	6.280524492263794	val	1.008	6.090508937835693	val	0.157	1.9774556159973145	val	0.147	2.048564910888672	val	0.19	0.3794846534729004
zeroconf.1000-4-false.correct_min	mdp	prism	P	306585	1.319345474243164	ukn	0.17	3.3053038120269775	ukn	1.103	127.31833934783936	val	124.343	3.0401856899261475	val	0.538	9.565564155578613	val	7.01	512	inval	0.644	512	inval	0.726	512	inval	1.896	7.249222755432129	val	2.87	9.333168506622314	val	6.821	14.734763622283936	val	12.211	75.38960003852844	val	72.362	512	inval	0.685	3.619255542755127	val	0.71	3.154240131378174	val	0.63	3.6918656826019287	val	0.788	3.6148571968078613	val	1.098	5.390002250671387	val	2.863	137.3152117729187	val	131.738	5.959722995758057	val	0.721	10.973644971847534	val	0.62	11.014122486114502	val	0.753	1.319345474243164
zeroconf.1000-6-false.correct_min	mdp	prism	P	796941	4.6366071701049805	ukn	0.522	10.952099561691284	ukn	3.386	724	ukn	724	7.941948652267456	val	1.573	724	ukn	724	512	inval	1.856	512	inval	2.348	512	inval	5.831	19.922618865966797	val	9.996	26.698243379592896	val	20.239	54.920820236206055	val	48.37	259.7257492542267	val	253.215	512	inval	2.018	8.34378695487976	val	1.902	11.295922994613647	val	2.074	8.648681640625	val	2.212	11.894444704055786	val	4.135	20.700781106948853	val	13.576	724	ukn	724	9.728451490402222	val	1.807	2048	ukn	2048	724	ukn	724	4.6366071701049805
zeroconf.1000-8-false.correct_min	mdp	prism	P	1868787	6.993479251861572	ukn	1.481	20.934377431869507	ukn	7.841	724	ukn	724	23.296298503875732	val	4.406	724	ukn	724	512	inval	4.778	512	inval	5.709	512	inval	15.766	47.013198375701904	val	31.995	83.66572523117065	val	65.441	191.0019052028656	val	171.529	360	val	360	512	inval	5.284	24.179546356201172	val	4.937	20.54128122329712	val	5.329	25.51665759086609	val	7.244	29.19977903366089	val	13.887	53.82053852081299	val	38.663	724	ukn	724	23.0878643989563	val	4.682	724	ukn	724	724	ukn	724	6.993479251861572
zeroconf_dl.1000-1-true-10.deadline_max	mdp	prism	P	3252	0.15914678573608398	ukn	1e-05	2048	ukn	2048	0.10761833190917969	val	0.005	0.12512516975402832	val	0.003	0.10560250282287598	val	0.003	0.09173393249511719	val	0.003	0.0922098159790039	val	0.003	0.11086106300354004	val	0.003	0.09276866912841797	val	0.003	0.11090540885925293	val	0.003	1.5820958614349365	val	0.004	0.19105148315429688	val	0.003	0.06914901733398438	val	0.003	0.06865787506103516	val	0.003	0.19400453567504883	val	0.003	0.10116076469421387	val	0.003	0.18871521949768066	val	0.003	0.1851024627685547	val	0.003	0.20818567276000977	val	0.003	0.19974589347839355	val	0.003	2048	ukn	2048	2048	ukn	2048	0.06865787506103516
zeroconf_dl.1000-1-true-20.deadline_max	mdp	prism	P	7057	0.0984506607055664	ukn	0.001	2048	ukn	2048	0.1507554054260254	val	0.026	512	inval	0.008	0.153486967086792	val	0.008	0.15651464462280273	val	0.009	0.15364336967468262	val	0.008	2.2899985313415527	val	0.009	2.235901117324829	val	0.009	0.13542556762695312	val	0.008	0.13659358024597168	val	0.009	0.14722394943237305	val	0.008	0.13982677459716797	val	0.008	0.1396946907043457	val	0.009	3.684169054031372	val	0.01	0.3480398654937744	val	0.009	3.7279293537139893	val	0.009	3.593249559402466	val	0.01	0.13976240158081055	val	0.008	0.14412903785705566	val	0.009	2048	ukn	2048	2048	ukn	2048	0.0984506607055664
zeroconf_dl.1000-1-true-30.deadline_max	mdp	prism	P	10962	0.21799445152282715	ukn	0.003	2048	ukn	2048	0.2163527011871338	val	0.048	512	inval	0.015	2.190109968185425	val	0.016	2.118290424346924	val	0.017	2.238776683807373	val	0.017	2.2161197662353516	val	0.017	2.0594584941864014	val	0.017	0.2187514305114746	val	0.017	0.21724295616149902	val	0.018	0.21662211418151855	val	0.014	0.21884608268737793	val	0.014	0.16411185264587402	val	0.014	1.9714949131011963	val	0.017	0.16538453102111816	val	0.014	6.533451080322266	val	0.014	6.296435117721558	val	0.014	0.1839594841003418	val	0.013	0.18416690826416016	val	0.014	2048	ukn	2048	2048	ukn	2048	0.16411185264587402
zeroconf_dl.1000-1-true-40.deadline_max	mdp	prism	P	14967	1.9068081378936768	ukn	0.003	2048	ukn	2048	0.2684342861175537	val	0.077	512	inval	0.021	0.23732852935791016	val	0.028	1.946960687637329	val	0.024	0.49058079719543457	val	0.084	1.7661035060882568	val	0.03	0.20226740837097168	val	0.021	1.7886154651641846	val	0.024	1.7445738315582275	val	0.024	1.7587110996246338	val	0.024	0.20088648796081543	val	0.02	0.2031266689300537	val	0.02	1.78287672996521	val	0.027	0.20377182960510254	val	0.02	1.7508125305175781	val	0.027	1.752955436706543	val	0.028	0.22387194633483887	val	0.021	0.23388886451721191	val	0.025	2048	ukn	2048	2048	ukn	2048	0.20088648796081543
zeroconf_dl.1000-1-true-50.deadline_max	mdp	prism	P	19072	0.13196992874145508	ukn	0.004	2048	ukn	2048	0.39756226539611816	val	0.193	512	inval	0.027	2.220170497894287	val	0.025	2.387155055999756	val	0.027	0.27567625045776367	val	0.035	2.135707139968872	val	0.033	2.2954704761505127	val	0.032	2.4512689113616943	val	0.039	1.711273431777954	val	0.032	0.24065208435058594	val	0.032	0.24011754989624023	val	0.031	0.24059557914733887	val	0.033	2.2150206565856934	val	0.033	0.2832949161529541	val	0.038	2.270676612854004	val	0.032	2.2624151706695557	val	0.033	0.2765071392059326	val	0.032	0.2701609134674072	val	0.032	2048	ukn	2048	2048	ukn	2048	0.13196992874145508
zeroconf_dl.1000-1-false-10.deadline_max	mdp	prism	P	8613	0.11553311347961426	ukn	0.002	2048	ukn	2048	0.14743900299072266	val	0.011	1.5261845588684082	val	0.011	0.18090176582336426	val	0.01	0.18150544166564941	val	0.01	0.1834263801574707	val	0.01	0.14316844940185547	val	0.01	0.14173674583435059	val	0.01	0.17888307571411133	val	0.011	0.17123150825500488	val	0.011	0.17281866073608398	val	0.011	0.17527174949645996	val	0.011	0.19469118118286133	val	0.015	0.14512205123901367	val	0.01	0.20191359519958496	val	0.017	0.1475071907043457	val	0.01	0.16079354286193848	val	0.01	0.16193222999572754	val	0.01	0.16716623306274414	val	0.011	2048	ukn	2048	2048	ukn	2048	0.11553311347961426
zeroconf_dl.1000-1-false-20.deadline_max	mdp	prism	P	43947	0.21528267860412598	ukn	0.021	2048	ukn	2048	5.575206279754639	val	0.175	512	inval	0.086	0.7078673839569092	val	0.096	0.7042450904846191	val	0.099	0.5186514854431152	val	0.093	0.48334193229675293	val	0.083	0.5107126235961914	val	0.091	0.5038714408874512	val	0.083	0.5045008659362793	val	0.088	0.5088262557983398	val	0.088	0.5132229328155518	val	0.088	0.8070540428161621	val	0.102	0.5386521816253662	val	0.092	0.8067238330841064	val	0.102	0.5401971340179443	val	0.092	0.5246837139129639	val	0.086	0.5710656642913818	val	0.112	0.5585997104644775	val	0.091	2048	ukn	2048	2048	ukn	2048	0.21528267860412598
zeroconf_dl.1000-1-false-30.deadline_max	mdp	prism	P	116470	1.0323333740234375	ukn	0.238	2048	ukn	2048	1.5048942565917969	val	0.5	512	inval	0.289	1.2575128078460693	val	0.307	1.2670788764953613	val	0.315	1.478226900100708	val	0.377	1.4788503646850586	val	0.379	1.5300474166870117	val	0.428	2.9543333053588867	val	0.291	2.8755943775177	val	0.3	3.006847381591797	val	0.326	2.9195759296417236	val	0.306	1.3035085201263428	val	0.305	1.5111722946166992	val	0.505	1.2720749378204346	val	0.297	1.3464109897613525	val	0.362	1.3463945388793945	val	0.366	1.4635465145111084	val	0.311	1.4754738807678223	val	0.322	2048	ukn	2048	2048	ukn	2048	1.0323333740234375
zeroconf_dl.1000-1-false-40.deadline_max	mdp	prism	P	228424	1.4558122158050537	ukn	0.473	2048	ukn	2048	4.874731063842773	val	1.439	512	inval	0.645	2.5182437896728516	val	0.697	2.6623363494873047	val	0.838	2.6522088050842285	val	0.839	2.6363933086395264	val	0.829	2.6563141345977783	val	0.837	3.0570976734161377	val	0.881	3.0480406284332275	val	0.875	3.0567779541015625	val	0.888	3.0674848556518555	val	0.913	3.101475477218628	val	0.933	2.659454584121704	val	0.842	5.376617193222046	val	0.904	2.6593430042266846	val	0.842	3.275136947631836	val	0.999	3.311311960220337	val	0.819	3.3281872272491455	val	0.841	2048	ukn	2048	2048	ukn	2048	1.4558122158050537
zeroconf_dl.1000-1-false-50.deadline_max	mdp	prism	P	380681	1.780315637588501	ukn	0.601	2048	ukn	2048	6.307982683181763	val	2.863	512	inval	1.361	4.556631565093994	val	1.364	4.803475618362427	val	1.579	4.828944683074951	val	1.585	4.616663217544556	val	1.495	4.6065802574157715	val	1.497	5.773911714553833	val	1.778	5.749433994293213	val	1.768	5.230333566665649	val	1.701	5.230790853500366	val	1.703	7.185856819152832	val	2.14	4.5809454917907715	val	1.461	4.910330295562744	val	1.517	4.709053039550781	val	1.533	4.68639612197876	val	1.534	5.057134389877319	val	1.327	5.155637264251709	val	1.38	2048	ukn	2048	2048	ukn	2048	1.780315637588501
zeroconf_dl.1000-1-true-10.deadline_min	mdp	prism	P	3252	0.21614503860473633	ukn	1e-05	0.21843743324279785	ukn	0.002	1.6190214157104492	val	0.008	0.11856961250305176	val	0.002	0.12428116798400879	val	0.002	0.11315679550170898	val	0.002	0.11958456039428711	val	0.002	0.09814786911010742	val	0.002	0.13954663276672363	val	0.002	0.25978660583496094	val	0.002	0.09558367729187012	val	0.002	0.1091151237487793	val	0.002	0.0956575870513916	val	0.002	1.2588648796081543	val	0.003	0.1469886302947998	val	0.002	1.2809081077575684	val	0.003	0.14471125602722168	val	0.002	0.14465737342834473	val	0.002	0.07204270362854004	val	0.002	0.07293009757995605	val	0.003	2048	ukn	2048	2048	ukn	2048	0.07204270362854004
zeroconf_dl.1000-1-true-20.deadline_min	mdp	prism	P	7057	0.10132765769958496	ukn	1e-05	0.13802456855773926	ukn	0.005	1.1503486633300781	val	0.037	0.1404433250427246	val	0.006	0.15598344802856445	val	0.006	0.15223050117492676	val	0.007	0.1481776237487793	val	0.007	0.17508959770202637	val	0.007	0.17619729042053223	val	0.007	0.19887590408325195	val	0.007	0.1970672607421875	val	0.007	0.19726800918579102	val	0.007	0.18964052200317383	val	0.007	0.19395184516906738	val	0.007	0.19297456741333008	val	0.008	0.19995498657226562	val	0.007	0.19001507759094238	val	0.008	0.1841437816619873	val	0.008	0.1550896167755127	val	0.007	0.15726828575134277	val	0.008	2048	ukn	2048	2048	ukn	2048	0.10132765769958496
zeroconf_dl.1000-1-true-30.deadline_min	mdp	prism	P	10962	0.12884283065795898	ukn	0.001	0.15516424179077148	ukn	0.011	2.644333600997925	val	0.081	0.16319966316223145	val	0.008	0.19550228118896484	val	0.012	0.19562911987304688	val	0.016	0.1966996192932129	val	0.016	0.196258544921875	val	0.016	0.19579505920410156	val	0.016	0.1736769676208496	val	0.016	0.5522456169128418	val	0.018	0.46887922286987305	val	0.016	1.7579877376556396	val	0.021	0.19583845138549805	val	0.018	0.18327951431274414	val	0.018	0.19602322578430176	val	0.018	0.17648839950561523	val	0.016	0.1802656650543213	val	0.015	0.20119142532348633	val	0.012	0.20866608619689941	val	0.016	2048	ukn	2048	2048	ukn	2048	0.12884283065795898
zeroconf_dl.1000-1-true-40.deadline_min	mdp	prism	P	14967	0.1357591152191162	ukn	0.002	0.2121574878692627	ukn	0.019	0.31182432174682617	val	0.102	512	inval	0.014	0.2723963260650635	val	0.02	0.27388477325439453	val	0.028	0.27216339111328125	val	0.028	0.25469398498535156	val	0.031	0.25759387016296387	val	0.03	0.28999900817871094	val	0.026	0.2810802459716797	val	0.027	0.28838515281677246	val	0.027	0.28456950187683105	val	0.027	0.2894730567932129	val	0.027	0.2430257797241211	val	0.033	0.29227733612060547	val	0.026	0.2792069911956787	val	0.029	0.28196191787719727	val	0.029	0.2795727252960205	val	0.02	0.27420687675476074	val	0.026	2048	ukn	2048	2048	ukn	2048	0.1357591152191162
zeroconf_dl.1000-1-true-50.deadline_min	mdp	prism	P	19072	0.1391773223876953	ukn	0.002	0.22867059707641602	ukn	0.03	4.304175138473511	val	0.149	512	inval	0.021	0.3109719753265381	val	0.032	0.39350390434265137	val	0.04	0.3262660503387451	val	0.044	0.37748122215270996	val	0.041	0.3143301010131836	val	0.048	0.4404468536376953	val	0.054	0.3858160972595215	val	0.044	0.990170955657959	val	0.054	0.9677321910858154	val	0.055	0.9075615406036377	val	0.048	0.3137204647064209	val	0.044	0.9213471412658691	val	0.049	0.2965660095214844	val	0.043	0.35936927795410156	val	0.042	0.3225095272064209	val	0.029	0.3346676826477051	val	0.041	2048	ukn	2048	2048	ukn	2048	0.1391773223876953
zeroconf_dl.1000-1-false-10.deadline_min	mdp	prism	P	8613	0.12112927436828613	ukn	1e-05	0.1482090950012207	ukn	0.005	0.30893826484680176	val	0.014	0.1675713062286377	val	0.007	2.3610291481018066	val	0.006	2.397170066833496	val	0.006	3.385741949081421	val	0.008	3.199389696121216	val	0.007	3.419210433959961	val	0.007	0.19120311737060547	val	0.007	0.18803000450134277	val	0.007	0.19459176063537598	val	0.007	0.18247389793395996	val	0.007	0.18521451950073242	val	0.007	3.6536576747894287	val	0.007	0.1444706916809082	val	0.006	3.6880908012390137	val	0.007	1.7631971836090088	val	0.008	0.1279296875	val	0.006	0.12810373306274414	val	0.006	2048	ukn	2048	2048	ukn	2048	0.12112927436828613
zeroconf_dl.1000-1-false-20.deadline_min	mdp	prism	P	43947	1.913686752319336	ukn	0.006	2.1573431491851807	ukn	0.049	9.133804082870483	val	6.649	0.5263333320617676	val	0.052	0.5083751678466797	val	0.075	0.49205970764160156	val	0.063	0.49064183235168457	val	0.063	1.8719027042388916	val	0.066	1.8792359828948975	val	0.064	0.6928584575653076	val	0.069	0.6613767147064209	val	0.064	0.6124508380889893	val	0.102	0.6513042449951172	val	0.09	2.153810501098633	val	0.062	0.5516018867492676	val	0.071	0.47362184524536133	val	0.058	0.5554900169372559	val	0.07	0.5575685501098633	val	0.068	0.545527458190918	val	0.053	0.5500364303588867	val	0.06	2048	ukn	2048	2048	ukn	2048	0.47362184524536133
zeroconf_dl.1000-1-false-30.deadline_min	mdp	prism	P	116470	0.4081912040710449	ukn	0.015	0.9938623905181885	ukn	0.153	58.957759857177734	val	57.92	1.1929357051849365	val	0.145	1.2251877784729004	val	0.188	1.2468175888061523	val	0.218	1.3535780906677246	val	0.231	1.3747422695159912	val	0.237	1.3568737506866455	val	0.233	1.2239108085632324	val	0.212	1.2154581546783447	val	0.209	1.249358892440796	val	0.226	1.259282112121582	val	0.227	1.251664638519287	val	0.228	1.3486382961273193	val	0.237	1.2116761207580566	val	0.208	1.3386216163635254	val	0.223	1.342191219329834	val	0.224	3.8871517181396484	val	0.205	1.5074689388275146	val	0.213	2048	ukn	2048	2048	ukn	2048	0.4081912040710449
zeroconf_dl.1000-1-false-40.deadline_min	mdp	prism	P	228424	1.2911524772644043	ukn	0.052	2.8502469062805176	ukn	0.478	204.31336402893066	val	202.196	512	inval	0.378	2.450714111328125	val	0.418	2.6867594718933105	val	0.584	4.321595907211304	val	0.604	3.173089027404785	val	0.601	5.107938289642334	val	0.548	3.1573309898376465	val	0.573	3.155985116958618	val	0.572	5.4296464920043945	val	0.594	5.5893776416778564	val	0.589	5.337511777877808	val	0.618	5.160666227340698	val	0.55	5.473628997802734	val	0.611	3.4151413440704346	val	0.592	3.3854191303253174	val	0.615	3.100314140319824	val	0.428	3.217128276824951	val	0.518	2048	ukn	2048	2048	ukn	2048	1.2911524772644043
zeroconf_dl.1000-1-false-50.deadline_min	mdp	prism	P	380681	3.4208178520202637	ukn	0.072	5.063944578170776	ukn	0.765	360	val	360	512	inval	0.543	6.4704790115356445	val	0.922	6.810974597930908	val	1.143	10.135733842849731	val	3.404	10.231245040893555	val	1.89	9.96911072731018	val	1.644	5.29925799369812	val	1.106	5.094674587249756	val	1.105	5.058216094970703	val	1.097	5.09526515007019	val	1.113	5.532596111297607	val	1.361	21.023700952529907	val	1.018	7.425661563873291	val	1.319	7.464353561401367	val	1.163	7.499292850494385	val	1.15	5.558802127838135	val	0.802	5.786146402359009	val	0.985	2048	ukn	2048	2048	ukn	2048	3.4208178520202637
brp-pta.16-2-1-64.P_1	pta	modest	P	2319	0.09304523468017578	ukn	0.001	2048	ukn	2048	0.14142417907714844	val	0.028	0.12649011611938477	val	0.004	0.0967702865600586	val	0.004	0.08639907836914062	val	0.005	0.10888862609863281	val	0.005	0.11733508110046387	val	0.005	0.0827188491821289	val	0.006	1.5333213806152344	val	0.006	0.17299985885620117	val	0.005	0.1731119155883789	val	0.005	0.18415069580078125	val	0.005	0.2299942970275879	val	0.006	0.1195826530456543	val	0.005	0.21672320365905762	val	0.005	0.1206045150756836	val	0.006	0.07388830184936523	val	0.006	0.16981720924377441	val	0.005	0.16392040252685547	val	0.006	0.05323600769042969	val	0.009	0.05313730239868164	val	0.009	0.05313730239868164
brp-pta.64-12-32-256.P_1	pta	modest	P	21572157	245.38897442817688	ukn	154.283	2048	ukn	2048	724	ukn	724	512	inval	293.277	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	245.38897442817688
brp-pta.16-2-1-64.P_2	pta	modest	P	3878	1.4118287563323975	ukn	1e-05	2048	ukn	2048	5.006680727005005	val	0.028	1.3087859153747559	val	0.004	0.10929608345031738	val	0.004	0.3342270851135254	val	0.006	0.10546398162841797	val	0.005	0.13792872428894043	val	0.005	0.20903301239013672	val	0.006	0.23108386993408203	val	0.005	0.23108410835266113	val	0.005	0.2047104835510254	val	0.006	1.7383918762207031	val	0.006	1.4808645248413086	val	0.006	0.21631121635437012	val	0.005	5.127772092819214	val	0.005	0.2139296531677246	val	0.005	0.12929058074951172	val	0.005	0.1313328742980957	val	0.004	0.08583974838256836	val	0.005	0.053708791732788086	val	0.009	0.05345296859741211	val	0.008	0.05345296859741211
brp-pta.64-12-32-256.P_2	pta	modest	P	56234808	266.69772386550903	ukn	14.567	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	266.69772386550903
brp-pta.16-2-1-64.P_3	pta	modest	P	3259	1.481835126876831	ukn	0.001	2048	ukn	2048	0.16283559799194336	val	0.025	0.11608767509460449	val	0.004	0.13930583000183105	val	0.004	0.1437671184539795	val	0.005	0.16722440719604492	val	0.004	0.1323399543762207	val	0.005	0.1720271110534668	val	0.004	0.24718356132507324	val	0.006	0.23654842376708984	val	0.005	0.27936697006225586	val	0.005	4.160785436630249	val	0.004	4.203582286834717	val	0.004	0.12554407119750977	val	0.005	4.182072162628174	val	0.004	0.12936019897460938	val	0.005	0.10660648345947266	val	0.004	0.12090849876403809	val	0.004	0.12564992904663086	val	0.005	0.057358741760253906	val	0.01	0.05384254455566406	val	0.009	0.05384254455566406
brp-pta.64-12-32-256.P_3	pta	modest	P	26503204	216.0736174583435	ukn	109.19	2048	ukn	2048	724	ukn	724	512	inval	253.993	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	216.0736174583435
brp-pta.16-2-1-64.P_4	pta	modest	P	3970	0.10155963897705078	ukn	1e-05	2048	ukn	2048	1.7971885204315186	val	0.002	512	inval	0.002	0.14142394065856934	val	0.002	0.14816665649414062	val	0.002	0.31766462326049805	val	0.002	0.2957417964935303	val	0.002	0.13944578170776367	val	0.002	0.1023709774017334	val	0.002	0.1236567497253418	val	0.002	0.07159781455993652	val	0.002	1.9152061939239502	val	0.002	1.9150114059448242	val	0.002	0.14148449897766113	val	0.002	1.672515869140625	val	0.002	0.13811230659484863	val	0.002	0.13811516761779785	val	0.002	0.10779285430908203	val	0.002	0.1687450408935547	val	0.002	0.03679347038269043	val	0.003	0.03747248649597168	val	0.003	0.03679347038269043
brp-pta.64-12-32-256.P_4	pta	modest	P	56784161	229.72496461868286	ukn	1.928	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	229.72496461868286
brp-pta.16-2-1-64.Emax	pta	modest	E	3969	0.1918177604675293	ukn	0.001	0.2176835536956787	ukn	0.005	0.16201257705688477	val	0.049	724	ukn	724	0.10249066352844238	val	0.005	0.1667799949645996	val	0.007	0.1851043701171875	val	0.006	0.18681550025939941	val	0.007	0.18683838844299316	val	0.007	2.6318957805633545	val	0.006	2.6940295696258545	val	0.006	3.086168050765991	val	0.006	2.913213014602661	val	0.006	2.9402263164520264	val	0.006	0.14839434623718262	val	0.006	1.563338041305542	val	0.006	0.10308480262756348	val	0.007	0.11986756324768066	val	0.009	0.1260678768157959	val	0.005	0.14177417755126953	val	0.006	0.053571224212646484	val	0.008	0.05377554893493652	val	0.008	0.053571224212646484
brp-pta.64-12-32-256.Emax	pta	modest	E	56784160	292.085244178772	ukn	39.51	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	292.085244178772
brp-pta.16-2-1-64.Emin	pta	modest	E	3969	0.06579232215881348	ukn	0.001	0.14732098579406738	ukn	0.007	2.5115063190460205	val	0.064	724	ukn	724	1.556413173675537	val	0.007	1.569016456604004	val	0.008	0.20979666709899902	val	0.008	0.19019079208374023	val	0.007	0.1642606258392334	val	0.007	1.5961298942565918	val	0.008	2.3506667613983154	val	0.01	2.3840746879577637	val	0.01	2.113865375518799	val	0.008	2.08532977104187	val	0.008	0.1341235637664795	val	0.009	1.3588998317718506	val	0.007	0.135667085647583	val	0.009	0.13303041458129883	val	0.008	0.1350266933441162	val	0.006	0.14532470703125	val	0.008	0.05674886703491211	val	0.01	0.04804348945617676	val	0.008	0.04804348945617676
brp-pta.64-12-32-256.Emin	pta	modest	E	56784160	357.64572262763977	ukn	74.003	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	357.64572262763977
wlan-large.2.P_min	pta	modest	P	761958	2.519981861114502	ukn	0.078	7.567556858062744	ukn	0.548	10.119659900665283	val	2.179	8.28744626045227	val	0.872	8.444901943206787	val	0.686	8.54386568069458	val	0.751	9.767043113708496	val	0.943	10.18401837348938	val	0.841	10.096946239471436	val	0.803	8.835286855697632	val	0.724	9.068068981170654	val	0.76	9.089898586273193	val	0.757	8.80087399482727	val	0.76	8.794909954071045	val	0.751	8.035962104797363	val	0.726	8.80829644203186	val	0.754	7.998963117599487	val	0.714	8.044667482376099	val	0.695	9.116987943649292	val	0.672	9.138997793197632	val	0.705	16.89652419090271	val	1.087	17.435003757476807	val	1.039	2.519981861114502
wlan-large.2.P_max	pta	modest	P	761958	2.6284146308898926	ukn	0.102	2048	ukn	2048	12.979976177215576	val	3.333	8.611013650894165	val	1.147	10.274168252944946	val	0.944	10.036863803863525	val	0.983	10.305760145187378	val	1.022	11.243839025497437	val	1.089	11.289214134216309	val	1.094	10.284166812896729	val	0.995	10.306706190109253	val	1.0	10.717033624649048	val	0.985	10.704171180725098	val	0.983	10.082916021347046	val	1.213	11.288753986358643	val	1.101	8.32004690170288	val	0.976	11.018199443817139	val	1.196	11.081603288650513	val	1.238	9.457972526550293	val	0.936	9.511969327926636	val	0.967	10.445895910263062	val	1.384	10.720452785491943	val	1.364	2.6284146308898926
wlan-large.2.E_and	pta	modest	E	3283371	17.290828943252563	ukn	5.327	52.404016733169556	ukn	10.134	724	ukn	724	724	ukn	724	58.243711709976196	val	11.759	512	inval	11.411	74.10895419120789	val	21.081	512	inval	85.102	251.9495599269867	val	202.959	360	val	360	724	ukn	724	724	ukn	724	61.50731301307678	val	12.386	63.4563353061676	val	14.392	64.31830787658691	val	17.291	85.31147050857544	val	27.096	114.17063808441162	val	65.652	243.20777010917664	val	197.299	61.399142265319824	val	10.048	67.17746567726135	val	14.379	724	ukn	724	724	ukn	724	17.290828943252563
wlan-large.2.E_or	pta	modest	E	3189783	14.434875965118408	ukn	3.072	56.23935580253601	ukn	12.011	724	ukn	724	724	ukn	724	58.078500270843506	val	10.214	512	inval	13.468	70.75282669067383	val	20.887	512	inval	88.066	277.08901619911194	val	222.35	360	val	360	724	ukn	724	724	ukn	724	53.90929889678955	val	10.335	56.38631463050842	val	12.718	72.88416266441345	val	18.087	65.39709043502808	val	21.783	130.53971242904663	val	75.916	280.19555950164795	val	225.555	61.68236255645752	val	10.581	63.520697355270386	val	12.666	724	ukn	724	724	ukn	724	14.434875965118408
wlan-large.2.E_1	pta	modest	E	3236578	22.742127418518066	ukn	8.137	58.84581732749939	ukn	12.183	724	ukn	724	724	ukn	724	59.02458381652832	val	13.811	512	inval	13.468	512	inval	19.988	512	inval	66.94	512	inval	178.66	360	val	360	724	ukn	724	724	ukn	724	56.797598123550415	val	12.05	62.25926852226257	val	14.593	65.09084725379944	val	17.128	70.0417628288269	val	22.576	108.03290486335754	val	59.021	245.68865060806274	val	198.663	61.01569700241089	val	10.037	63.972158908843994	val	12.231	724	ukn	724	724	ukn	724	22.742127418518066
zeroconf-pta.100.incorrect	pta	prism	P	498	0.07351493835449219	ukn	1e-05	2048	ukn	2048	2.433126926422119	val	0.003	1.1827244758605957	val	0.001	0.14777851104736328	val	0.004	512	inval	1e-05	0.05490374565124512	val	0.001	0.14471077919006348	val	0.001	0.11892080307006836	val	0.004	3.8868653774261475	val	0.008	4.349125623703003	val	0.017	4.177198171615601	val	0.089	512	inval	1e-05	4.34248948097229	val	1e-05	1.7247414588928223	val	1e-05	1.6750047206878662	val	0.001	1.574040412902832	val	0.001	1.6837444305419922	val	0.004	0.05602693557739258	val	0.003	0.04198098182678223	val	1e-05	0.010623693466186523	val	1e-05	0.009332895278930664	val	1e-05	0.009332895278930664
zeroconf-pta.150.incorrect	pta	prism	P	498	0.0786736011505127	ukn	1e-05	2048	ukn	2048	0.1276390552520752	val	0.004	0.08420228958129883	val	1e-05	0.10328030586242676	val	0.004	512	inval	1e-05	0.8167819976806641	val	1e-05	0.09662866592407227	val	0.001	0.11175823211669922	val	0.005	5.176895618438721	val	0.009	4.875488519668579	val	0.018	0.27081847190856934	val	0.104	512	inval	0.001	1.6777317523956299	val	0.001	0.10728836059570312	val	1e-05	1.5063281059265137	val	0.001	0.10337519645690918	val	0.001	0.038352251052856445	val	0.004	0.14520263671875	val	0.003	0.12653660774230957	val	1e-05	0.0091094970703125	val	1e-05	0.010985851287841797	val	1e-05	0.0091094970703125
zeroconf-pta.200.incorrect	pta	prism	P	498	0.08226203918457031	ukn	1e-05	2048	ukn	2048	0.08340620994567871	val	0.004	0.09254097938537598	val	1e-05	0.10151886940002441	val	0.004	512	inval	1e-05	0.1048574447631836	val	1e-05	0.10457253456115723	val	0.001	0.10117387771606445	val	0.004	0.2193913459777832	val	0.008	1.5402147769927979	val	0.017	1.789924144744873	val	0.089	512	inval	0.001	1.278568983078003	val	0.001	0.0766136646270752	val	1e-05	0.15807390213012695	val	0.001	0.07632756233215332	val	0.001	0.10318231582641602	val	0.004	0.14988398551940918	val	0.004	0.14076471328735352	val	1e-05	0.01123809814453125	val	1e-05	0.009984970092773438	val	1e-05	0.009984970092773438
sensor.1.max_success	mdp	prism	P	462	0.10609221458435059	ukn	1e-05	2048	ukn	2048	0.10065889358520508	val	0.004	512	inval	0.001	0.042321205139160156	val	0.004	512	inval	0.001	512	inval	0.001	512	inval	0.001	512	inval	0.001	512	inval	0.001	512	inval	0.001	512	inval	0.001	512	inval	0.001	512	inval	0.002	512	inval	0.001	512	inval	0.001	512	inval	0.001	512	inval	0.001	0.10728573799133301	val	0.005	512	inval	0.001	0.013041257858276367	val	1e-05	512	inval	1e-05	0.013041257858276367
sensor.2.max_success	mdp	prism	P	7222	0.14884448051452637	ukn	0.022	2048	ukn	2048	0.2070004940032959	val	0.097	512	inval	0.041	0.21692585945129395	val	0.074	512	inval	0.026	512	inval	0.026	512	inval	0.026	512	inval	0.026	512	inval	0.026	512	inval	0.026	512	inval	0.026	512	inval	0.026	512	inval	0.026	512	inval	0.032	512	inval	0.027	512	inval	0.037	512	inval	0.027	0.38663673400878906	val	0.078	512	inval	0.026	0.13657188415527344	val	0.007	512	inval	0.006	0.13657188415527344
sensor.3.max_success	mdp	prism	P	66051	3.5728096961975098	ukn	1.614	2048	ukn	2048	3.1791324615478516	val	2.307	512	inval	1.803	1.6188194751739502	val	0.733	512	inval	0.427	512	inval	0.436	512	inval	0.451	512	inval	0.453	512	inval	0.469	512	inval	0.468	512	inval	0.467	512	inval	0.41	512	inval	0.408	512	inval	0.391	512	inval	0.408	512	inval	0.457	512	inval	0.452	1.7174313068389893	val	0.718	512	inval	0.403	1.7736420631408691	val	0.143	512	inval	0.097	1.6188194751739502
sensor.4.max_success	mdp	prism	P	462056	97.39448523521423	ukn	94.148	2048	ukn	2048	91.65439677238464	val	84.517	512	inval	83.463	14.267169952392578	val	7.626	512	inval	5.995	512	inval	5.887	512	inval	7.502	512	inval	6.758	512	inval	7.124	512	inval	7.122	512	inval	6.967	512	inval	6.991	512	inval	6.991	512	inval	6.088	512	inval	6.897	512	inval	6.099	512	inval	5.891	16.909968614578247	val	8.372	512	inval	6.412	724	ukn	724	724	ukn	724	14.267169952392578
sensor.5.max_success	mdp	prism	P	2781085	724	ukn	724	2048	ukn	2048	724	ukn	724	724	ukn	724	195.12257528305054	val	143.73	512	inval	135.511	512	inval	119.644	512	inval	172.515	512	inval	135.5	512	inval	135.758	512	inval	136.192	512	inval	135.049	512	inval	129.253	512	inval	146.897	512	inval	113.336	512	inval	149.52	512	inval	181.129	512	inval	179.469	247.52651810646057	val	188.975	512	inval	120.242	724	ukn	724	724	ukn	724	195.12257528305054
sensor.6.max_success	mdp	prism	P	15244176	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
refuel-mdp.50-25.reach_max	mdp	prism	P	39760	724	ukn	724	2048	ukn	2048	5.610940933227539	val	4.474	724	ukn	724	7.361228942871094	val	4.789	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	5.352906942367554	val	4.238	724	ukn	724	1.430535078048706	val	0.252	2048	ukn	2048	1.430535078048706
refuel-mdp.80-40.reach_max	mdp	prism	P	161070	724	ukn	724	2048	ukn	2048	63.51962661743164	val	59.011	724	ukn	724	58.124714374542236	val	53.911	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	72.00646233558655	val	62.676	724	ukn	724	7.52493953704834	val	1.632	2048	ukn	2048	7.52493953704834
refuel-mdp.120-60.reach_max	mdp	prism	P	541438	724	ukn	724	2048	ukn	2048	360	val	360	724	ukn	724	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	360
refuel-mdp.180-90.reach_max	mdp	prism	P	1818158	724	ukn	724	2048	ukn	2048	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
refuel-mdp.220-110.reach_max	mdp	prism	P	3308906	724	ukn	724	2048	ukn	2048	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
obstacle-mdp.400.steps_min	mdp	prism	E	160001	2.0268726348876953	ukn	1.367	46.16400194168091	ukn	43.958	19.26916265487671	val	9.821	6.107224225997925	val	2.885	16.11734700202942	val	9.302	512	inval	3.173	512	inval	3.852	512	inval	4.822	11.241499185562134	val	8.371	512	inval	18.322	512	inval	37.687	512	inval	151.503	512	inval	2.767	5.970780611038208	val	3.114	6.026967525482178	val	3.129	7.537256479263306	val	3.058	8.561211824417114	val	5.675	512	inval	8.835	16.67340660095215	val	8.82	6.0404181480407715	val	2.553	724	ukn	724	8.939065217971802	val	1.743	2.0268726348876953
obstacle-mdp.800.steps_min	mdp	prism	E	640001	21.979939937591553	ukn	19.324	348.2372283935547	ukn	339.773	107.5995090007782	val	62.334	29.943121910095215	val	18.78	108.55340719223022	val	63.374	512	inval	22.222	512	inval	25.92	512	inval	37.208	90.45801734924316	val	79.188	512	inval	142.123	512	inval	332.202	724	ukn	724	512	inval	22.913	33.03915619850159	val	21.727	36.3012261390686	val	24.992	35.940216302871704	val	24.63	53.6795551776886	val	42.28	512	inval	84.044	114.6450731754303	val	60.623	35.28747010231018	val	21.528	724	ukn	724	724	ukn	724	21.979939937591553
obstacle-mdp.1200.steps_min	mdp	prism	E	1440001	48.97257471084595	ukn	43.722	724	ukn	724	724	ukn	724	92.62250065803528	val	65.812	724	ukn	724	512	inval	86.288	512	inval	103.117	512	inval	119.35	277.94531989097595	val	250.829	512	inval	360	724	ukn	724	724	ukn	724	512	inval	76.674	98.42632460594177	val	72.101	114.79266238212585	val	81.727	107.71136379241943	val	81.537	161.94932579994202	val	129.235	512	inval	309.79	724	ukn	724	103.63537335395813	val	65.442	724	ukn	724	724	ukn	724	48.97257471084595
obstacle-mdp.1600.steps_min	mdp	prism	E	2560001	123.81088185310364	ukn	114.234	724	ukn	724	724	ukn	724	190.4408438205719	val	141.037	724	ukn	724	512	inval	154.745	512	inval	185.293	512	inval	329.75	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	512	inval	144.486	211.2551085948944	val	161.771	235.25441241264343	val	180.049	224.0067653656006	val	176.446	343.9828336238861	val	289.502	512	inval	360	724	ukn	724	211.26538181304932	val	148.888	724	ukn	724	724	ukn	724	123.81088185310364
obstacle-mdp.2000.steps_min	mdp	prism	E	4000001	229.21268272399902	ukn	214.123	724	ukn	724	724	ukn	724	358.1275725364685	val	287.2	724	ukn	724	512	inval	360	512	inval	360	512	inval	360	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	512	inval	313.931	360	val	327.51	360	val	339.468	360	val	360	360	val	360	724	ukn	724	724	ukn	724	353.91243386268616	val	268.035	724	ukn	724	724	ukn	724	229.21268272399902
avoid-mdp.15-0.2.goal_max	mdp	prism	P	272701	5.202803611755371	ukn	2.538	2048	ukn	2048	18.065532445907593	val	11.526	5.278530597686768	val	1.994	12.89457392692566	val	9.407	512	inval	2.311	512	inval	2.163	512	inval	2.113	6.008811950683594	val	2.544	8.22685694694519	val	2.966	9.095415830612183	val	5.105	28.790839195251465	val	24.283	512	inval	2.481	6.030222654342651	val	2.248	5.783423900604248	val	2.362	6.062466144561768	val	2.283	5.7179248332977295	val	2.259	6.180180788040161	val	2.708	15.368534326553345	val	11.033	6.71731972694397	val	2.377	2048	ukn	2048	2048	ukn	2048	5.202803611755371
avoid-mdp.20-0.2.goal_max	mdp	prism	P	776721	204.6225826740265	ukn	202.225	2048	ukn	2048	69.28931665420532	val	52.891	23.285918951034546	val	6.914	57.579679012298584	val	47.811	512	inval	9.04	512	inval	8.119	512	inval	7.471	20.296106576919556	val	9.273	18.627341270446777	val	9.173	23.20753812789917	val	13.55	42.956693172454834	val	33.375	512	inval	7.63	512	inval	7.269	512	inval	8.654	512	inval	7.311	512	inval	8.806	21.837869882583618	val	9.765	61.33137536048889	val	49.019	512	inval	7.381	724	ukn	724	724	ukn	724	18.627341270446777
avoid-mdp.25-0.2.goal_max	mdp	prism	P	2049851	19.604867935180664	ukn	12.847	2048	ukn	2048	278.1751699447632	val	246.716	53.07177972793579	val	25.395	258.27680349349976	val	229.06	512	inval	26.181	512	inval	24.185	512	inval	25.056	52.34821629524231	val	25.888	64.38949131965637	val	35.376	72.51126718521118	val	43.786	134.98014187812805	val	106.221	512	inval	24.722	512	inval	25.128	512	inval	22.967	512	inval	23.299	512	inval	27.627	56.18283534049988	val	29.766	258.6041269302368	val	223.631	512	inval	23.945	724	ukn	724	724	ukn	724	19.604867935180664
avoid-mdp.35-0.2.goal_max	mdp	prism	P	8510251	164.7132706642151	ukn	136.006	2048	ukn	2048	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	164.7132706642151
avoid-mdp.40-0.2.goal_max	mdp	prism	P	13803441	193.30951642990112	ukn	147.173	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	193.30951642990112
avoid-mdp.15-0.2.time_min	mdp	prism	E	404101	1.998833179473877	ukn	0.643	724	ukn	724	724	ukn	724	8.550228357315063	val	2.614	724	ukn	724	512	inval	3.194	10.185188055038452	val	3.4	512	inval	3.44	11.55267071723938	val	5.608	13.669671535491943	val	7.95	19.048656225204468	val	13.33	55.48757982254028	val	49.786	512	inval	2.823	8.606362342834473	val	2.893	8.766169786453247	val	3.024	10.131453037261963	val	3.57	9.151976823806763	val	3.415	13.587099075317383	val	5.421	724	ukn	724	12.627380132675171	val	3.031	2048	ukn	2048	724	ukn	724	1.998833179473877
avoid-mdp.20-0.2.time_min	mdp	prism	E	1278401	6.575044631958008	ukn	2.506	724	ukn	724	724	ukn	724	26.978745222091675	val	8.988	724	ukn	724	512	inval	9.637	512	inval	11.296	31.484200477600098	val	13.511	39.682156562805176	val	21.82	53.28215670585632	val	35.217	77.04834008216858	val	59.053	296.96252059936523	val	279.008	512	inval	11.571	33.30350947380066	val	11.82	29.142505884170532	val	11.055	33.7200083732605	val	12.322	31.56295895576477	val	13.516	38.689353466033936	val	20.745	724	ukn	724	32.9715096950531	val	10.147	724	ukn	724	724	ukn	724	6.575044631958008
avoid-mdp.25-0.2.time_min	mdp	prism	E	3122501	17.31177806854248	ukn	7.286	724	ukn	724	724	ukn	724	84.32865595817566	val	27.471	724	ukn	724	512	inval	25.695	512	inval	28.122	512	inval	36.497	105.13508820533752	val	60.004	167.9211835861206	val	121.132	248.97031378746033	val	202.797	360	val	360	512	inval	25.475	75.32726812362671	val	27.497	73.67187595367432	val	28.154	77.02058219909668	val	29.263	80.75169563293457	val	35.387	117.88646388053894	val	65.592	724	ukn	724	80.16883158683777	val	25.501	724	ukn	724	724	ukn	724	17.31177806854248
avoid-mdp.35-0.0.time_min	mdp	prism	E	12000101	80.73667812347412	ukn	34.062	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	80.73667812347412
avoid-mdp.35-0.2.time_min	mdp	prism	E	12000101	81.02930760383606	ukn	37.661	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	81.02930760383606
avoid-mdp.40-0.0.time_min	mdp	prism	E	20473601	111.45204877853394	ukn	47.099	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	111.45204877853394
avoid-mdp.40-0.2.time_min	mdp	prism	E	20473601	134.00670766830444	ukn	65.369	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	134.00670766830444
evade-mdp.4-0.7.prob_max	mdp	prism	P	4463	1.3583564758300781	ukn	0.011	2048	ukn	2048	360	val	360	0.2154250144958496	val	0.041	360	val	360	512	inval	0.041	512	inval	0.044	512	inval	0.058	512	inval	0.077	0.27809929847717285	val	0.096	0.31679749488830566	val	0.148	0.7799198627471924	val	0.574	512	inval	0.042	0.22420597076416016	val	0.043	0.2736976146697998	val	0.056	0.2246391773223877	val	0.044	0.2690856456756592	val	0.053	0.4101142883300781	val	0.067	360	val	360	0.23984813690185547	val	0.042	2048	ukn	2048	2048	ukn	2048	0.2154250144958496
evade-mdp.6-0.7.prob_max	mdp	prism	P	63899	0.7478580474853516	ukn	0.413	2048	ukn	2048	724	ukn	724	2.890911102294922	val	1.1	724	ukn	724	512	inval	1.099	512	inval	1.194	512	inval	1.925	512	inval	3.45	9.895075798034668	val	6.265	15.011699438095093	val	12.911	59.642277240753174	val	57.534	512	inval	1.328	2.946298599243164	val	1.149	3.4885475635528564	val	1.399	3.6537933349609375	val	1.588	4.0157790184021	val	1.953	5.424978971481323	val	3.541	724	ukn	724	5.344347238540649	val	1.35	2048	ukn	2048	2048	ukn	2048	0.7478580474853516
evade-mdp.8-0.7.prob_max	mdp	prism	P	398271	20.60507082939148	ukn	18.645	2048	ukn	2048	724	ukn	724	35.53762888908386	val	24.108	724	ukn	724	512	inval	29.111	512	inval	33.088	512	inval	60.46	512	inval	147.925	306.25665736198425	val	294.426	360	val	360	724	ukn	724	512	inval	29.165	40.33621954917908	val	28.507	44.55198669433594	val	32.493	45.63365983963013	val	33.848	80.23894476890564	val	68.128	181.89978408813477	val	169.848	724	ukn	724	45.81911611557007	val	27.602	724	ukn	724	724	ukn	724	20.60507082939148
evade-mdp.10-0.7.prob_max	mdp	prism	P	1611899	360	ukn	360	2048	ukn	2048	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	360
evade-mdp.12-0.7.prob_max	mdp	prism	P	5000687	724	ukn	724	2048	ukn	2048	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
intercept-mdp.10-0.0.time_min	mdp	prism	E	19981	0.16022253036499023	ukn	0.02	332.99534130096436	ukn	332.738	0.5529708862304688	val	0.272	0.3898618221282959	val	0.085	0.5339899063110352	val	0.236	512	inval	0.085	0.34171199798583984	val	0.08	0.6858539581298828	val	0.098	0.6410322189331055	val	0.106	0.37050390243530273	val	0.099	0.3863823413848877	val	0.117	0.5610766410827637	val	0.291	0.34080934524536133	val	0.077	0.3405435085296631	val	0.078	0.8471345901489258	val	0.087	0.36717844009399414	val	0.081	0.8457052707672119	val	0.089	0.8377459049224854	val	0.092	0.5473582744598389	val	0.231	0.38611698150634766	val	0.076	0.4447154998779297	val	0.056	0.43418407440185547	val	0.047	0.16022253036499023
intercept-mdp.20-0.0.time_min	mdp	prism	E	319961	2.3859846591949463	ukn	1.253	724	ukn	724	223.1261875629425	val	218.116	6.260236024856567	val	2.912	165.64307975769043	val	160.62	512	inval	2.722	512	inval	3.201	512	inval	3.108	10.243054628372192	val	3.302	7.614009857177734	val	4.029	7.160838842391968	val	3.743	12.54807734489441	val	9.029	6.7485511302948	val	3.452	6.350431203842163	val	3.048	10.153980016708374	val	3.082	5.927953243255615	val	2.673	10.11340880393982	val	3.11	10.607238531112671	val	3.324	157.86762166023254	val	152.089	6.503686904907227	val	2.516	724	ukn	724	9.240253686904907	val	1.441	2.3859846591949463
intercept-mdp.30-0.0.time_min	mdp	prism	E	1619941	24.217670440673828	ukn	16.585	724	ukn	724	724	ukn	724	45.05997943878174	val	26.768	724	ukn	724	512	inval	20.843	512	inval	21.653	512	inval	21.536	39.21342921257019	val	22.849	51.929837465286255	val	32.886	60.03160881996155	val	40.899	142.50686502456665	val	120.559	44.83300042152405	val	23.306	44.67945599555969	val	23.077	46.330180168151855	val	24.903	39.485217571258545	val	19.899	38.99607276916504	val	22.439	40.84573149681091	val	24.279	724	ukn	724	43.10929083824158	val	21.524	724	ukn	724	724	ukn	724	24.217670440673828
intercept-mdp.40-0.0.time_min	mdp	prism	E	5119921	145.88005685806274	ukn	129.261	724	ukn	724	724	ukn	724	175.49544286727905	val	117.743	724	ukn	724	512	inval	145.747	512	inval	132.008	512	inval	92.968	156.02969884872437	val	103.385	187.5781226158142	val	133.471	221.29007720947266	val	167.322	360	val	360	148.55039954185486	val	94.356	147.90742707252502	val	93.457	146.2229723930359	val	92.974	142.28898549079895	val	88.664	145.34236216545105	val	92.392	171.5027620792389	val	108.366	724	ukn	724	150.64067602157593	val	87.444	724	ukn	724	724	ukn	724	142.28898549079895
intercept-mdp.50-0.0.time_min	mdp	prism	E	12499901	212.4630057811737	ukn	176.66	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	212.4630057811737
airport-mdp.100-100.time_min	mdp	prism	E	294392	2.882887601852417	ukn	1.672	12.383483409881592	ukn	6.431	186.4767825603485	val	171.412	512	inval	8.814	41.423967361450195	val	28.231	512	inval	16.861	512	inval	16.068	512	inval	16.122	512	inval	16.099	512	inval	17.409	512	inval	17.661	512	inval	19.837	512	inval	18.386	512	inval	18.738	512	inval	16.194	512	inval	18.685	512	inval	15.981	512	inval	16.085	41.01149010658264	val	26.43	512	inval	15.361	724	ukn	724	724	ukn	724	2.882887601852417
airport-mdp.130-130.time_min	mdp	prism	E	499712	6.473017692565918	ukn	4.476	26.258504390716553	ukn	16.303	360	val	360	26.20178508758545	val	13.662	111.37696099281311	val	81.378	512	inval	42.724	512	inval	47.653	512	inval	50.837	512	inval	44.449	512	inval	42.191	512	inval	60.647	512	inval	75.756	512	inval	47.747	512	inval	43.835	512	inval	44.458	512	inval	46.544	512	inval	44.303	512	inval	47.074	99.75269341468811	val	67.664	512	inval	41.725	724	ukn	724	724	ukn	724	6.473017692565918
airport-mdp.160-160.time_min	mdp	prism	E	759032	13.973081350326538	ukn	10.524	56.39091777801514	ukn	39.407	724	ukn	724	512	inval	23.205	320.5448281764984	val	251.671	512	inval	193.753	512	inval	131.438	512	inval	191.762	512	inval	146.368	512	inval	136.147	512	inval	136.486	512	inval	142.131	512	inval	123.719	512	inval	123.893	512	inval	142.63	512	inval	124.305	512	inval	142.945	512	inval	131.708	225.64565253257751	val	165.656	512	inval	103.525	724	ukn	724	724	ukn	724	13.973081350326538
airport-mdp.200-200.time_min	mdp	prism	E	1188792	53.99601364135742	ukn	47.949	114.71459794044495	ukn	87.416	724	ukn	724	512	inval	32.865	360	val	360	512	inval	273.054	512	inval	319.29	512	inval	335.647	512	inval	336.924	512	inval	293.008	512	inval	293.053	512	inval	360	512	inval	360	512	inval	360	512	inval	296.449	512	inval	360	512	inval	250.559	512	inval	324.433	360	val	360	512	inval	261.224	724	ukn	724	724	ukn	724	53.99601364135742
airport-mdp.250-250.time_min	mdp	prism	E	1860992	99.06683588027954	ukn	90.848	240.71783900260925	ukn	194.058	724	ukn	724	512	inval	62.436	724	ukn	724	512	inval	360	512	inval	360	512	inval	360	512	inval	360	512	inval	360	512	inval	360	512	inval	360	512	inval	360	512	inval	360	512	inval	360	512	inval	360	512	inval	360	512	inval	360	724	ukn	724	512	inval	360	724	ukn	724	724	ukn	724	99.06683588027954
random-grid.40-0.3-0.3.prob_max	mdp	prism	P	63960	1.8557205200195312	ukn	0.092	2048	ukn	2048	6.654024839401245	val	1.239	2.9990358352661133	val	0.914	3.566976547241211	val	1.458	512	inval	1.021	5.286460638046265	val	1.16	4.080892086029053	val	1.162	4.000073194503784	val	1.154	3.0870609283447266	val	0.977	3.1065430641174316	val	0.991	3.176311492919922	val	1.04	3.0837748050689697	val	0.969	3.1592586040496826	val	1.007	5.2017786502838135	val	1.197	3.0284202098846436	val	0.963	3.4831955432891846	val	1.14	3.4934988021850586	val	1.137	3.526524782180786	val	1.182	3.490817070007324	val	0.972	2048	ukn	2048	2048	ukn	2048	1.8557205200195312
random-grid.80-0.3-0.3.prob_max	mdp	prism	P	511920	2.748208999633789	ukn	0.852	2048	ukn	2048	30.653664112091064	val	10.723	32.12248492240906	val	8.755	33.687156438827515	val	14.034	512	inval	17.713	33.01404309272766	val	10.301	32.97906684875488	val	10.274	31.187713384628296	val	9.479	28.08151388168335	val	9.335	28.146668910980225	val	9.387	29.090797662734985	val	9.277	28.17508602142334	val	8.951	30.821590900421143	val	9.52	28.48984956741333	val	9.421	29.64519715309143	val	9.182	28.404834508895874	val	9.555	27.582602500915527	val	8.956	31.92662286758423	val	11.238	31.325737237930298	val	9.006	724	ukn	724	724	ukn	724	2.748208999633789
random-grid.140-0.3-0.3.prob_max	mdp	prism	P	2743860	15.039613246917725	ukn	4.818	2048	ukn	2048	724	ukn	724	140.31906056404114	val	46.961	724	ukn	724	512	inval	52.073	145.51662373542786	val	51.239	164.10499382019043	val	63.671	163.24685192108154	val	55.489	141.06665468215942	val	49.339	146.01527500152588	val	53.675	146.5861566066742	val	53.747	144.16455554962158	val	52.162	154.4452838897705	val	55.089	141.96187353134155	val	50.127	152.93242526054382	val	55.081	145.77261900901794	val	54.076	145.0284767150879	val	52.994	724	ukn	724	170.92102360725403	val	51.806	724	ukn	724	724	ukn	724	15.039613246917725
random-grid.180-0.3-0.3.prob_max	mdp	prism	P	5831820	38.374858140945435	ukn	11.737	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	38.374858140945435
random-grid.200-0.3-0.3.prob_max	mdp	prism	P	7999800	57.74247360229492	ukn	17.905	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	57.74247360229492
random-grid.40-0.3-0.3.time_min	mdp	prism	E	64000	0.5831828117370605	ukn	0.301	16.339772701263428	ukn	14.737	8.02360224723816	val	5.539	512	inval	1.363	8.236875057220459	val	5.708	512	inval	1.394	512	inval	1.484	512	inval	1.899	512	inval	2.628	512	inval	6.413	512	inval	8.388	512	inval	33.976	512	inval	1.499	512	inval	1.39	512	inval	1.47	512	inval	1.5	512	inval	1.689	512	inval	2.492	8.606956243515015	val	5.611	512	inval	1.344	5.831554651260376	val	0.778	512	inval	0.362	0.5831828117370605
random-grid.80-0.3-0.3.time_min	mdp	prism	E	512000	7.543823957443237	ukn	5.333	360	ukn	360	274.36824345588684	val	245.478	512	inval	18.017	294.956258058548	val	264.493	512	inval	15.976	512	inval	16.881	512	inval	25.831	512	inval	48.505	512	inval	79.342	512	inval	174.871	512	inval	360	512	inval	17.028	512	inval	17.175	512	inval	17.273	512	inval	16.252	512	inval	24.204	512	inval	49.782	329.69228649139404	val	289.159	512	inval	14.294	724	ukn	724	724	ukn	724	7.543823957443237
random-grid.140-0.3-0.3.time_min	mdp	prism	E	2744000	65.60167741775513	ukn	50.211	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	65.60167741775513
random-grid.180-0.3-0.3.time_min	mdp	prism	E	5832000	171.15728640556335	ukn	142.71	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	171.15728640556335
random-grid.200-0.3-0.3.time_min	mdp	prism	E	8000000	208.44007420539856	ukn	176.569	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	208.44007420539856
bigmec.10000.prob_max	mdp	prism	P	20003	0.10712242126464844	ukn	0.005	2048	ukn	2048	0.20809030532836914	val	0.05	0.20934581756591797	val	0.045	6.1531853675842285	val	0.125	6.679657220840454	val	0.047	6.251562595367432	val	0.043	7.189145088195801	val	0.043	0.2245631217956543	val	0.045	0.19868111610412598	val	0.046	0.2446887493133545	val	0.056	0.2564735412597656	val	0.06	0.25415921211242676	val	0.054	0.22478437423706055	val	0.05	0.22276973724365234	val	0.044	0.22643375396728516	val	0.05	0.21624064445495605	val	0.059	0.2244553565979004	val	0.046	0.23967933654785156	val	0.052	0.2260875701904297	val	0.042	0.23540854454040527	val	0.02	0.2684471607208252	val	0.04	0.10712242126464844
bigmec.100000.prob_max	mdp	prism	P	200003	0.4155700206756592	ukn	0.072	2048	ukn	2048	1.3903567790985107	val	0.513	1.314483880996704	val	0.432	1.4170103073120117	val	0.547	1.3389811515808105	val	0.462	1.3907458782196045	val	0.488	1.5148389339447021	val	0.538	1.5204551219940186	val	0.542	1.3041117191314697	val	0.447	1.618833065032959	val	0.508	1.6129887104034424	val	0.511	1.5084998607635498	val	0.462	1.5523097515106201	val	0.486	1.3366143703460693	val	0.473	1.5571913719177246	val	0.483	2.5362093448638916	val	0.503	2.451206922531128	val	0.461	4.569776296615601	val	0.601	4.600541114807129	val	0.524	2.365450859069824	val	0.234	2.940211772918701	val	0.408	0.4155700206756592
bigmec.1000000.prob_max	mdp	prism	P	2000003	3.1105799674987793	ukn	0.634	2048	ukn	2048	16.183968544006348	val	6.152	13.967559576034546	val	5.09	13.000452041625977	val	5.226	12.209193706512451	val	4.374	14.81540822982788	val	5.409	13.779276847839355	val	5.164	12.894707202911377	val	4.659	12.760726690292358	val	4.642	12.864421367645264	val	4.663	12.964637279510498	val	4.87	12.437665939331055	val	4.507	12.83258056640625	val	4.765	13.025624752044678	val	4.794	12.631133556365967	val	4.616	13.051259279251099	val	4.8	13.041090488433838	val	4.819	22.117899894714355	val	6.576	21.393208742141724	val	5.862	724	ukn	724	724	ukn	724	3.1105799674987793
bigmec.10000000.prob_max	mdp	prism	P	20000003	37.1022846698761	ukn	7.585	2048	ukn	2048	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	37.1022846698761
bigmec.100000000.prob_max	mdp	prism	P	200000003	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
manymecs.1000.prob_max	mdp	prism	P	3002	0.20587825775146484	ukn	0.009	2048	ukn	2048	0.14874529838562012	val	0.042	0.12694358825683594	val	0.029	0.21773433685302734	val	0.124	0.19743800163269043	val	0.012	0.12063741683959961	val	0.014	0.11883401870727539	val	0.014	0.10454154014587402	val	0.012	0.10815691947937012	val	0.013	0.1285083293914795	val	0.013	0.12822866439819336	val	0.014	0.11564421653747559	val	0.012	0.11632227897644043	val	0.013	1.5578556060791016	val	0.013	0.10563945770263672	val	0.013	512	inval	0.013	512	inval	0.013	0.23177099227905273	val	0.131	0.1591343879699707	val	0.015	0.046947479248046875	val	0.003	0.0482940673828125	val	0.005	0.046947479248046875
manymecs.10000.prob_max	mdp	prism	P	30002	0.8583781719207764	ukn	0.755	2048	ukn	2048	2.184018135070801	val	1.94	8.215668678283691	val	1.708	2.815598726272583	val	1.366	2.408522844314575	val	0.249	2.3337173461914062	val	0.256	2.333862066268921	val	0.257	2.7014875411987305	val	0.258	0.49045872688293457	val	0.251	512	inval	0.314	2.0040414333343506	val	0.289	0.4819939136505127	val	0.242	0.49795055389404297	val	0.252	2.626680374145508	val	0.259	0.49457430839538574	val	0.25	2.55631160736084	val	0.258	1.9413902759552002	val	0.271	1.6726436614990234	val	1.369	0.5739810466766357	val	0.26	0.836503267288208	val	0.062	0.8694264888763428	val	0.085	0.4819939136505127
manymecs.100000.prob_max	mdp	prism	P	300002	74.0132246017456	ukn	73.55	2048	ukn	2048	335.8523066043854	val	333.89	178.11194705963135	val	174.457	27.297943592071533	val	25.453	16.496793508529663	val	14.677	16.61734938621521	val	14.694	16.530064821243286	val	14.698	512	inval	14.721	16.548621892929077	val	14.723	20.044154167175293	val	16.555	512	inval	17.553	19.403077840805054	val	15.664	19.569405794143677	val	15.823	16.610520362854004	val	14.761	19.454166173934937	val	15.643	16.55474877357483	val	14.725	16.5164852142334	val	14.681	27.840311288833618	val	25.392	17.18522357940674	val	14.742	5.814288377761841	val	0.688	5.700809955596924	val	0.799	5.700809955596924
manymecs.1000000.prob_max	mdp	prism	P	3000002	724	ukn	724	2048	ukn	2048	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
mer.100-0.1.prob_max	mdp	prism	P	223542	25.717148065567017	ukn	24.709	2048	ukn	2048	33.41466188430786	val	30.373	31.546794891357422	val	28.62	7.665838241577148	val	2.414	512	inval	1.4	512	inval	1.645	512	inval	1.508	512	inval	1.543	512	inval	1.521	512	inval	1.705	512	inval	3.103	512	inval	1.444	512	inval	1.425	512	inval	1.374	512	inval	1.444	512	inval	1.39	512	inval	1.422	5.7838263511657715	val	2.538	512	inval	1.293	12.138287782669067	val	0.82	512	inval	0.285	5.7838263511657715
mer.250-0.1.prob_max	mdp	prism	P	555642	175.4646863937378	ukn	172.417	2048	ukn	2048	184.63365292549133	val	175.05	154.57931566238403	val	148.237	17.188743352890015	val	10.139	512	inval	4.974	512	inval	4.736	512	inval	4.778	512	inval	4.822	512	inval	5.572	512	inval	6.181	512	inval	10.29	512	inval	5.313	512	inval	4.554	512	inval	4.634	512	inval	4.549	512	inval	4.681	512	inval	4.814	16.438417434692383	val	8.112	512	inval	4.591	724	ukn	724	724	ukn	724	16.438417434692383
mer.500-0.1.prob_max	mdp	prism	P	1109142	360	ukn	360	2048	ukn	2048	360	val	360	360	val	360	43.29605793952942	val	28.555	512	inval	13.934	512	inval	13.872	512	inval	14.192	512	inval	14.365	512	inval	15.069	512	inval	16.666	512	inval	22.5	512	inval	13.836	512	inval	13.791	512	inval	16.332	512	inval	15.169	512	inval	14.343	512	inval	15.844	43.78311777114868	val	24.25	512	inval	13.86	724	ukn	724	724	ukn	724	43.29605793952942
mer.1000-0.1.prob_max	mdp	prism	P	2216142	724	ukn	724	2048	ukn	2048	724	ukn	724	724	ukn	724	145.4549424648285	val	101.497	512	inval	58.952	512	inval	61.462	512	inval	61.559	512	inval	57.18	512	inval	57.854	512	inval	60.575	724	ukn	724	512	inval	51.885	512	inval	50.875	512	inval	56.162	512	inval	48.404	512	inval	61.772	512	inval	53.663	138.5319995880127	val	86.322	512	inval	49.044	724	ukn	724	724	ukn	724	138.5319995880127
mer.1500-0.1.prob_max	mdp	prism	P	3323142	724	ukn	724	2048	ukn	2048	724	ukn	724	724	ukn	724	292.0479600429535	val	223.26	512	inval	360	512	inval	141.012	512	inval	144.685	512	inval	124.627	512	inval	133.978	512	inval	133.456	724	ukn	724	512	inval	149.233	512	inval	148.467	512	inval	120.206	512	inval	150.283	512	inval	118.381	512	inval	101.772	285.36147451400757	val	185.364	512	inval	109.63	724	ukn	724	724	ukn	724	285.36147451400757
mer.3000-0.1.prob_max	mdp	prism	P	6644142	724	ukn	724	2048	ukn	2048	724	ukn	724	724	ukn	724	724	ukn	724	512	inval	360	512	inval	360	512	inval	360	512	inval	360	512	inval	360	724	ukn	724	724	ukn	724	512	inval	360	512	inval	360	512	inval	360	512	inval	360	512	inval	360	512	inval	360	724	ukn	724	512	inval	360	724	ukn	724	724	ukn	724	2048
consensus-mec.4-2.disagree	mdp	prism	P	226560	10.22926640510559	ukn	7.636	2048	ukn	2048	11.571928262710571	val	9.069	14.65943455696106	val	9.99	8.37212872505188	val	3.873	512	inval	3.231	512	inval	3.072	512	inval	4.315	512	inval	8.388	512	inval	13.404	27.395321130752563	val	24.907	512	inval	118.16	512	inval	2.844	512	inval	2.728	512	inval	2.909	512	inval	2.909	512	inval	3.938	512	inval	7.285	6.696069240570068	val	3.503	512	inval	3.239	6.837387323379517	val	0.81	512	inval	0.482	6.696069240570068
consensus-mec.4-6.disagree	mdp	prism	P	636160	82.58746314048767	ukn	80.91	2048	ukn	2048	145.48028564453125	val	138.541	127.4272186756134	val	119.471	59.351616859436035	val	52.392	512	inval	30.109	512	inval	34.307	512	inval	73.636	217.19800925254822	val	209.699	512	inval	360	512	inval	360	724	ukn	724	512	inval	30.48	512	inval	29.653	512	inval	34.44	512	inval	37.332	512	inval	67.618	512	inval	229.685	62.19374084472656	val	53.236	512	inval	36.948	724	ukn	724	724	ukn	724	59.351616859436035
consensus-mec.4-8.disagree	mdp	prism	P	840960	202.4804449081421	ukn	197.861	2048	ukn	2048	334.6186456680298	val	322.739	236.50669121742249	val	226.737	56.557114601135254	val	46.306	512	inval	73.205	512	inval	76.342	512	inval	167.279	512	inval	360	724	ukn	724	724	ukn	724	724	ukn	724	512	inval	68.291	512	inval	71.853	512	inval	75.722	104.50469517707825	val	94.607	512	inval	177.32	512	inval	360	110.18803930282593	val	95.349	512	inval	69.647	724	ukn	724	724	ukn	724	56.557114601135254
consensus-mec.4-10.disagree	mdp	prism	P	57310720	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048	ukn	2048	2048	ukn	2048	2048
consensus-mec.6-2.disagree	mdp	prism	P	12582400	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
wlan-mec.2-0.cost_min	mdp	prism	E	8625	0.13273143768310547	ukn	0.005	0.19672489166259766	ukn	0.038	0.29592466354370117	val	0.14	0.20302915573120117	val	0.023	0.19725775718688965	val	0.041	0.178619384765625	val	0.022	512	inval	0.024	512	inval	0.025	0.19864487648010254	val	0.027	0.1687784194946289	val	0.026	0.17433834075927734	val	0.032	0.22858881950378418	val	0.083	0.16959381103515625	val	0.02	0.16574478149414062	val	0.02	0.18793821334838867	val	0.024	0.16538643836975098	val	0.02	0.22910785675048828	val	0.021	0.21608996391296387	val	0.023	0.22574543952941895	val	0.046	0.21802854537963867	val	0.024	0.13450002670288086	val	0.008	0.13410067558288574	val	0.008	0.13273143768310547
wlan-mec.3-0.cost_min	mdp	prism	E	963020	236.01360845565796	ukn	232.238	249.35227513313293	ukn	239.127	264.3199636936188	val	248.644	272.1904685497284	val	256.972	360	val	360	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	236.01360845565796
wlan-mec.4-0.cost_min	mdp	prism	E	3450000	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
wlan-mec.5-0.cost_min	mdp	prism	E	12952180	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
wlan-mec.2-0.time_min	mdp	prism	E	8625	0.16118907928466797	ukn	0.004	0.2134246826171875	ukn	0.031	0.3235335350036621	val	0.177	0.2027888298034668	val	0.025	0.21424436569213867	val	0.045	0.19345450401306152	val	0.024	512	inval	0.023	512	inval	0.023	0.18172025680541992	val	0.023	0.21602940559387207	val	0.027	0.18967390060424805	val	0.037	0.23734760284423828	val	0.085	0.20511889457702637	val	0.021	0.19843482971191406	val	0.02	0.19496774673461914	val	0.02	0.1813347339630127	val	0.023	0.19890785217285156	val	0.021	0.1989288330078125	val	0.022	0.21022391319274902	val	0.038	1.7080554962158203	val	0.026	0.12824511528015137	val	0.008	0.12859559059143066	val	0.008	0.12824511528015137
wlan-mec.3-0.time_min	mdp	prism	E	963020	232.79926872253418	ukn	229.206	244.37694835662842	ukn	234.471	250.5778510570526	val	237.862	264.91481852531433	val	246.975	360	val	360	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	360	val	360	724	ukn	724	724	ukn	724	724	ukn	724	232.79926872253418
wlan-mec.4-0.time_min	mdp	prism	E	3450000	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048
wlan-mec.5-0.time_min	mdp	prism	E	12952180	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	724	ukn	724	2048


==> plotdata/stats.json <==
{
	"accumulated_walltime": {
		"logs.Storm.fpiinocert": 8.9,
		"logs.Storm.expinocert": 15.6,
		"logs.Storm.expi": 17.5,
		"logs.Storm.fproundii05": 31.4,
		"logs.Storm.topoexpi": 16.7,
		"logs.Storm.topofpii": 9.3,
		"logs.Storm.topofpsmoothii10": 12.5,
		"logs.Storm.topofpsmoothii50": 13.0,
		"logs.Storm.topofpsmoothii80": 14.1,
		"logs.Storm.topofpsmoothii90": 15.4,
		"logs.Storm.topofpsmoothii95": 17.5,
		"logs.Storm.topofpsmoothii99": 22.6,
		"logs.Storm.topofproundii00": 9.1,
		"logs.Storm.topofproundii05": 12.2,
		"logs.Storm.topofproundii10": 12.5,
		"logs.Storm.topofproundii20": 12.4,
		"logs.Storm.topofproundii50": 12.8,
		"logs.Storm.topofproundii80": 14.2,
		"logs.Storm.exprt-topoexpi": 16.9,
		"logs.Storm.exprt-topofproundii05": 12.6,
		"logs.cert.topoexpi": 0.5,
		"logs.cert.topofproundii05": 0.5,
		"total": 298.2
	},
	"num-valid-invalid-none": {
		"logs.Storm.fpiinocert": "0 / 0 / 447",
		"logs.Storm.expinocert": "0 / 0 / 447",
		"logs.Storm.expi": "299 / 0 / 148",
		"logs.Storm.fproundii05": "251 / 56 / 140",
		"logs.Storm.topoexpi": "351 / 0 / 96",
		"logs.Storm.topofpii": "171 / 225 / 51",
		"logs.Storm.topofpsmoothii10": "243 / 138 / 66",
		"logs.Storm.topofpsmoothii50": "235 / 146 / 66",
		"logs.Storm.topofpsmoothii80": "303 / 77 / 67",
		"logs.Storm.topofpsmoothii90": "340 / 35 / 72",
		"logs.Storm.topofpsmoothii95": "335 / 33 / 79",
		"logs.Storm.topofpsmoothii99": "323 / 30 / 94",
		"logs.Storm.topofproundii00": "249 / 147 / 51",
		"logs.Storm.topofproundii05": "338 / 44 / 65",
		"logs.Storm.topofproundii10": "337 / 45 / 65",
		"logs.Storm.topofproundii20": "333 / 49 / 65",
		"logs.Storm.topofproundii50": "334 / 47 / 66",
		"logs.Storm.topofproundii80": "342 / 38 / 67",
		"logs.Storm.exprt-topoexpi": "352 / 0 / 95",
		"logs.Storm.exprt-topofproundii05": "338 / 44 / 65",
		"logs.cert.topoexpi": "220 / 0 / 227",
		"logs.cert.topofproundii05": "214 / 19 / 214"
	},
	"solved-by-roundpii-pix": 396
}
